A Shifted Cohesive-Zone Method for Non-Interface-Fitted Meshes with Applications to Crystal Plasticity

The accurate simulation of interface-dominated solid mechanics problems on complex microstructures remains challenging, particularly when interface-fitted quadrilateral or hexahedral meshes are difficult to generate. We extend the shifted boundary method (SBM) to cohesive-zone formulations and introduce the Shifted Cohesive Zone Method (SCZM), with applications to crystal plasticity on non-interface-fitted meshes. By shifting the enforcement of traction-separation laws from the true interface to a nearby surrogate interface, SCZM enables the use of standard finite element spaces while avoiding the meshing burden associated with interface-conformal discretizations. We present a simplified SCZM weak form defined on the surrogate interface, leading to a straightforward implementation of the nonlinear residual and consistent tangent matrix. The method is implemented in the open-source MOOSE framework and coupled with constitutive models from NEML2, enabling simulations with linear elasticity, multiple traction-separation laws, and history-dependent crystal plasticity. We further develop a geometry-aware, PCA-enhanced point classification algorithm to accelerate surrogate-domain construction. Verification and benchmark studies in two and three dimensions demonstrate that SCZM achieves first-order convergence for non-interface-fitted interface problems and closely matches interface-fitted reference solutions in terms of reaction forces, surface energy release, deformation, stress fields, and damage evolution. These results indicate that SCZM provides an accurate and efficient framework for modeling interface mechanics in complex microstructures without requiring interface-fitted meshes.

==> SCZM_solid_mechanics_data.txt <==
h errorsSCZM errorsNo_SCZM slope1
6.482037000e-02 1.464186000e-02 4.911991000e-02 1.464186000e-03
4.583492000e-02 9.934147000e-03 5.186291000e-02 1.034669338e-03
3.165445000e-02 4.534589000e-03 2.183769000e-02 7.145087605e-04
2.249606000e-02 2.937689000e-03 2.787591000e-02 5.077064915e-04
1.584311000e-02 2.411979000e-03 2.792653000e-02 3.575339419e-04
1.124803000e-02 1.017679000e-03 3.220138000e-02 2.538556152e-04
7.982903000e-03 6.985116000e-04 2.175172000e-02 1.801944027e-04
5.620639000e-03 4.189785000e-04 2.527586000e-02 1.268833974e-04

==> all_area_curves_ifm_data.txt <==
delta_eff react_x
0.00000000e+00 0.00000000e+00
1.82897678e-03 8.97914639e+00
3.71465230e-03 1.78959865e+01
5.66081811e-03 2.67463537e+01
7.67166392e-03 3.55256440e+01
9.75183549e-03 4.42287522e+01
1.19065035e-02 5.28499962e+01
1.41414458e-02 6.13830266e+01
1.64631465e-02 6.98207181e+01
1.88789163e-02 7.81550371e+01
2.13970386e-02 8.63768807e+01
2.40269506e-02 9.44758785e+01
2.67794672e-02 1.02440146e+02
2.96670625e-02 1.10255975e+02
3.27042255e-02 1.17907444e+02
3.59079172e-02 1.25375915e+02
3.92981617e-02 1.32639383e+02
4.28988252e-02 1.39671621e+02
4.67386531e-02 1.46441041e+02
5.08526782e-02 1.52909145e+02
5.52841622e-02 1.59028393e+02
6.00873291e-02 1.64739199e+02
6.53312940e-02 1.69965611e+02
7.11058415e-02 1.74608965e+02
7.75301301e-02 1.78538319e+02
8.47661145e-02 1.81575698e+02
9.30396321e-02 1.83472932e+02
1.02673624e-01 1.83875138e+02
1.14138134e-01 1.82265787e+02
1.28110148e-01 1.77900936e+02
1.45467352e-01 1.69816097e+02
1.66907257e-01 1.57244773e+02
1.91803699e-01 1.40875056e+02
2.17679603e-01 1.23429007e+02
2.42207697e-01 1.07464069e+02
2.64599930e-01 9.38462307e+01
2.84981244e-01 8.24381931e+01
3.03702661e-01 7.28542182e+01
3.21096161e-01 6.47294936e+01
3.37426688e-01 5.77728707e+01
3.52897230e-01 5.17612860e+01
3.67662842e-01 4.65243495e+01
3.81843131e-01 4.19306254e+01
3.95531649e-01 3.78773093e+01
4.08802646e-01 3.42828066e+01
4.21715890e-01 3.10814400e+01
4.34320117e-01 2.82196516e+01
4.46655545e-01 2.56532474e+01
4.58755714e-01 2.33453687e+01
4.70648869e-01 2.12649789e+01
4.82358997e-01 1.93857175e+01
4.93906629e-01 1.76850228e+01
5.05309461e-01 1.61434490e+01
5.16582840e-01 1.47441321e+01
5.27740149e-01 1.34723635e+01
5.38793122e-01 1.23152505e+01
5.49752090e-01 1.12614393e+01
5.60626189e-01 1.03008908e+01
5.71423528e-01 9.42469428e+00
5.82151328e-01 8.62491461e+00
5.92816038e-01 7.89446323e+00
6.03423439e-01 7.22699049e+00
6.13978717e-01 6.61679428e+00
6.24486544e-01 6.05874239e+00
6.34951133e-01 5.54820597e+00
6.45376288e-01 5.08100244e+00
6.55765455e-01 4.65334608e+00
6.66121757e-01 4.26180514e+00
6.76448029e-01 3.90326445e+00
6.86746848e-01 3.57489271e+00
6.97020556e-01 3.27411383e+00
7.07271291e-01 2.99858141e+00
7.17500998e-01 2.74615642e+00
7.27711453e-01 2.51488731e+00
7.37904277e-01 2.30299224e+00
7.48080953e-01 2.10884326e+00
7.58242833e-01 1.93095224e+00
7.68391158e-01 1.76795808e+00
7.78527060e-01 1.61861535e+00
7.88651577e-01 1.48178400e+00
7.98765658e-01 1.35642009e+00
8.08870174e-01 1.24156738e+00
8.18965922e-01 1.13634977e+00
8.29053632e-01 1.03996435e+00
8.39133976e-01 9.51675213e-01
8.49207565e-01 8.70807707e-01
8.59274964e-01 7.96743283e-01
8.69336688e-01 7.28914768e-01
8.79393210e-01 6.66802050e-01
8.89444965e-01 6.09928155e-01
8.99492351e-01 5.57855645e-01
9.09535733e-01 5.10183337e-01
9.19575446e-01 4.66543296e-01
9.29611796e-01 4.26598082e-01
9.39645065e-01 3.90038227e-01
9.49675512e-01 3.56579932e-01
9.59703374e-01 3.25962944e-01
9.69728867e-01 2.97948615e-01
9.79752191e-01 2.72318125e-01
9.89773528e-01 2.48870846e-01
9.99793045e-01 2.27422846e-01
1.00981090e+00 2.07805508e-01
1.01982722e+00 1.89864272e-01
1.02984215e+00 1.73457476e-01
1.03985581e+00 1.58455290e-01
1.04986829e+00 1.44738738e-01
1.05987970e+00 1.32198805e-01
1.06989013e+00 1.20735611e-01
1.07989967e+00 1.10257655e-01
1.08990838e+00 1.00681121e-01
1.09991634e+00 9.19292402e-02
1.10992362e+00 8.39317067e-02
1.11993027e+00 7.66241404e-02
1.12993635e+00 6.99475934e-02
1.13994190e+00 6.38480973e-02
1.14994697e+00 5.82762486e-02
1.15995160e+00 5.31868269e-02
1.16995583e+00 4.85384451e-02
1.17995969e+00 4.42932289e-02
1.18996322e+00 4.04165220e-02
1.19996644e+00 3.68766160e-02
1.20996938e+00 3.36445032e-02
1.21997207e+00 3.06936486e-02
1.22997452e+00 2.79997819e-02
1.23997676e+00 2.55407069e-02
1.24997880e+00 2.32961254e-02
1.25998066e+00 2.12474778e-02
1.26998237e+00 1.93777950e-02
1.27998392e+00 1.76715640e-02
1.28998534e+00 1.61146043e-02
1.29998663e+00 1.46939547e-02
1.30998781e+00 1.33977693e-02
1.31998888e+00 1.22152228e-02
1.32998987e+00 1.11364235e-02
1.33999076e+00 1.01523335e-02
1.34999158e+00 9.25469548e-03
1.35999232e+00 8.43596651e-03
1.36999300e+00 7.68925636e-03
1.37999362e+00 7.00827171e-03
1.38999419e+00 6.38726498e-03
1.39999470e+00 5.82098734e-03
1.40999517e+00 5.30464590e-03
1.41999560e+00 4.83386440e-03
1.42999599e+00 4.40464732e-03
1.43999635e+00 4.01334706e-03
1.44999667e+00 3.65663382e-03
1.45999697e+00 3.33146834e-03
1.46999724e+00 3.03507645e-03
1.47999748e+00 2.76492642e-03
1.48999771e+00 2.51870776e-03
1.49999791e+00 2.29431212e-03
1.50999810e+00 2.08981569e-03
1.51999827e+00 1.90346324e-03
1.52999842e+00 1.73365338e-03
1.53999856e+00 1.57892515e-03
1.54999869e+00 1.43794592e-03
1.55999881e+00 1.30950009e-03
1.56999891e+00 1.19247891e-03
1.57999901e+00 1.08587115e-03
1.58999910e+00 9.88754608e-04
1.59999918e+00 9.00288328e-04
1.60999925e+00 8.19705337e-04
1.61999932e+00 7.46306428e-04
1.62999938e+00 6.79454002e-04
1.63999944e+00 6.18566845e-04
1.64999949e+00 5.63114990e-04
1.65999953e+00 5.12615322e-04
1.66999958e+00 4.66627539e-04
1.67999961e+00 4.24750187e-04
1.68999965e+00 3.86617399e-04
1.69999968e+00 3.51895755e-04
1.70999971e+00 3.20281367e-04
1.71999973e+00 2.91497237e-04
1.72999976e+00 2.65291031e-04
1.73999978e+00 2.41432739e-04
1.74999980e+00 2.19712839e-04
1.75999982e+00 1.99940393e-04
1.76999983e+00 1.81941418e-04
1.77999985e+00 1.65557503e-04
1.78999986e+00 1.50644181e-04
1.79999988e+00 1.37069972e-04
1.80999989e+00 1.24715084e-04
1.81999990e+00 1.13470319e-04
1.82999991e+00 1.03236325e-04
1.83999991e+00 9.39225078e-05
1.84999992e+00 8.54464635e-05
1.85999993e+00 7.77330696e-05
1.86999994e+00 7.07139562e-05
1.87999994e+00 6.43267721e-05
1.88999995e+00 5.85148778e-05
1.89999995e+00 5.32265966e-05
1.90999996e+00 4.84148844e-05
1.91999996e+00 4.40369653e-05
1.92999996e+00 4.00538077e-05
1.93999997e+00 3.64299818e-05
1.94999997e+00 3.31331155e-05
1.95999997e+00 3.01338183e-05
1.96999998e+00 2.74053455e-05
1.97999998e+00 2.49232423e-05
1.98999998e+00 2.26653880e-05
1.99999998e+00 2.06115878e-05


==> all_area_curves_no_sczm_only_data.txt <==
curve_id h a_value delta_eff react_x
1 4.58349200e-02 3.12500000e-03 0.00000000e+00 0.00000000e+00
1 4.58349200e-02 3.12500000e-03 1.87260332e-03 9.23410967e+00
1 4.58349200e-02 3.12500000e-03 3.78993913e-03 1.84245723e+01
1 4.58349200e-02 3.12500000e-03 5.75490187e-03 2.75685990e+01
1 4.58349200e-02 3.12500000e-03 7.76951929e-03 3.66640769e+01
1 4.58349200e-02 3.12500000e-03 9.83689461e-03 4.57079579e+01
1 4.58349200e-02 3.12500000e-03 1.19601694e-02 5.46971172e+01
1 4.58349200e-02 3.12500000e-03 1.41427859e-02 6.36281277e+01
1 4.58349200e-02 3.12500000e-03 1.63885279e-02 7.24972191e+01
1 4.58349200e-02 3.12500000e-03 1.87018223e-02 8.13000413e+01
1 4.58349200e-02 3.12500000e-03 2.10868883e-02 9.00322778e+01
1 4.58349200e-02 3.12500000e-03 2.35490340e-02 9.86886703e+01
1 4.58349200e-02 3.12500000e-03 2.60939900e-02 1.07263488e+02
1 4.58349200e-02 3.12500000e-03 2.87281776e-02 1.15750303e+02
1 4.58349200e-02 3.12500000e-03 3.14588276e-02 1.24141870e+02
1 4.58349200e-02 3.12500000e-03 3.42941238e-02 1.32429979e+02
1 4.58349200e-02 3.12500000e-03 3.72436169e-02 1.40605102e+02
1 4.58349200e-02 3.12500000e-03 4.03175961e-02 1.48656793e+02
1 4.58349200e-02 3.12500000e-03 4.35285428e-02 1.56572541e+02
1 4.58349200e-02 3.12500000e-03 4.68907633e-02 1.64337935e+02
1 4.58349200e-02 3.12500000e-03 5.04210178e-02 1.71936077e+02
1 4.58349200e-02 3.12500000e-03 5.41391220e-02 1.79346966e+02
1 4.58349200e-02 3.12500000e-03 5.80689882e-02 1.86546497e+02
1 4.58349200e-02 3.12500000e-03 6.22388161e-02 1.93506055e+02
1 4.58349200e-02 3.12500000e-03 6.66837607e-02 2.00190095e+02
1 4.58349200e-02 3.12500000e-03 7.14472269e-02 2.06554634e+02
1 4.58349200e-02 3.12500000e-03 7.65839325e-02 2.12544181e+02
1 4.58349200e-02 3.12500000e-03 8.21644962e-02 2.18087116e+02
1 4.58349200e-02 3.12500000e-03 8.82803025e-02 2.23090545e+02
1 4.58349200e-02 3.12500000e-03 9.50546266e-02 2.27429252e+02
1 4.58349200e-02 3.12500000e-03 1.02656561e-01 2.30931416e+02
1 4.58349200e-02 3.12500000e-03 1.11320926e-01 2.33358307e+02
1 4.58349200e-02 3.12500000e-03 1.21383437e-01 2.34368871e+02
1 4.58349200e-02 3.12500000e-03 1.33311221e-01 2.33488863e+02
1 4.58349200e-02 3.12500000e-03 1.47693457e-01 2.30121314e+02
1 4.58349200e-02 3.12500000e-03 1.64982551e-01 2.23811005e+02
1 4.58349200e-02 3.12500000e-03 1.84758512e-01 2.14992591e+02
1 4.58349200e-02 3.12500000e-03 2.05376348e-01 2.05345113e+02
1 4.58349200e-02 3.12500000e-03 2.25265074e-01 1.96467623e+02
1 4.58349200e-02 3.12500000e-03 2.43850973e-01 1.88942417e+02
1 4.58349200e-02 3.12500000e-03 2.61166801e-01 1.82734836e+02
1 4.58349200e-02 3.12500000e-03 2.77413248e-01 1.77640021e+02
1 4.58349200e-02 3.12500000e-03 2.92795191e-01 1.73449569e+02
1 4.58349200e-02 3.12500000e-03 3.07484267e-01 1.69989270e+02
1 4.58349200e-02 3.12500000e-03 3.21619608e-01 1.67118771e+02
1 4.58349200e-02 3.12500000e-03 3.35312681e-01 1.64726194e+02
1 4.58349200e-02 3.12500000e-03 3.48654847e-01 1.62720679e+02
1 4.58349200e-02 3.12500000e-03 3.61723388e-01 1.61026453e+02
1 4.58349200e-02 3.12500000e-03 3.74584624e-01 1.59579406e+02
1 4.58349200e-02 3.12500000e-03 3.87298117e-01 1.58323159e+02
1 4.58349200e-02 3.12500000e-03 3.99919142e-01 1.57206643e+02
1 4.58349200e-02 3.12500000e-03 4.12500873e-01 1.56182041e+02
1 4.58349200e-02 3.12500000e-03 4.25096113e-01 1.55203197e+02
1 4.58349200e-02 3.12500000e-03 4.37758691e-01 1.54224360e+02
1 4.58349200e-02 3.12500000e-03 4.50542592e-01 1.53200706e+02
1 4.58349200e-02 3.12500000e-03 4.63502026e-01 1.52088251e+02
1 4.58349200e-02 3.12500000e-03 4.76685212e-01 1.50848455e+02
1 4.58349200e-02 3.12500000e-03 4.90127718e-01 1.49453223e+02
1 4.58349200e-02 3.12500000e-03 5.03843037e-01 1.47891840e+02
1 4.58349200e-02 3.12500000e-03 5.17817083e-01 1.46174844e+02
1 4.58349200e-02 3.12500000e-03 5.32011726e-01 1.44330959e+02
1 4.58349200e-02 3.12500000e-03 5.46378324e-01 1.42396612e+02
1 4.58349200e-02 3.12500000e-03 5.60871697e-01 1.40405262e+02
1 4.58349200e-02 3.12500000e-03 5.75458130e-01 1.38381400e+02
1 4.58349200e-02 3.12500000e-03 5.90118372e-01 1.36338470e+02
1 4.58349200e-02 3.12500000e-03 6.04844061e-01 1.34281637e+02
1 4.58349200e-02 3.12500000e-03 6.19634200e-01 1.32210520e+02
1 4.58349200e-02 3.12500000e-03 6.34491875e-01 1.30121674e+02
1 4.58349200e-02 3.12500000e-03 6.49421888e-01 1.28010378e+02
1 4.58349200e-02 3.12500000e-03 6.64429194e-01 1.25871784e+02
1 4.58349200e-02 3.12500000e-03 6.79517918e-01 1.23701639e+02
1 4.58349200e-02 3.12500000e-03 6.94690760e-01 1.21496704e+02
1 4.58349200e-02 3.12500000e-03 7.09948659e-01 1.19254990e+02
1 4.58349200e-02 3.12500000e-03 7.25290607e-01 1.16975880e+02
1 4.58349200e-02 3.12500000e-03 7.40713599e-01 1.14660154e+02
1 4.58349200e-02 3.12500000e-03 7.56212460e-01 1.12310106e+02
1 4.58349200e-02 3.12500000e-03 7.71780775e-01 1.09928901e+02
1 4.58349200e-02 3.12500000e-03 7.87409626e-01 1.07521437e+02
1 4.58349200e-02 3.12500000e-03 8.03089273e-01 1.05093198e+02
1 4.58349200e-02 3.12500000e-03 8.18808627e-01 1.02650617e+02
1 4.58349200e-02 3.12500000e-03 8.34555775e-01 1.00200722e+02
1 4.58349200e-02 3.12500000e-03 8.50318109e-01 9.77510515e+01
1 4.58349200e-02 3.12500000e-03 8.66083575e-01 9.53088152e+01
1 4.58349200e-02 3.12500000e-03 8.81839425e-01 9.28817417e+01
1 4.58349200e-02 3.12500000e-03 8.97574349e-01 9.04766380e+01
1 4.58349200e-02 3.12500000e-03 9.13276893e-01 8.81004662e+01
1 4.58349200e-02 3.12500000e-03 9.28937260e-01 8.57591252e+01
1 4.58349200e-02 3.12500000e-03 9.44546542e-01 8.34579705e+01
1 4.58349200e-02 3.12500000e-03 9.60097022e-01 8.12016089e+01
1 4.58349200e-02 3.12500000e-03 9.75582202e-01 7.89938794e+01
1 4.58349200e-02 3.12500000e-03 9.90996784e-01 7.68378639e+01
1 4.58349200e-02 3.12500000e-03 1.00633661e+00 7.47359222e+01
1 4.58349200e-02 3.12500000e-03 1.02159859e+00 7.26897439e+01
1 4.58349200e-02 3.12500000e-03 1.03678058e+00 7.07004121e+01
1 4.58349200e-02 3.12500000e-03 1.05188131e+00 6.87684733e+01
1 4.58349200e-02 3.12500000e-03 1.06689996e+00 6.68941868e+01
1 4.58349200e-02 3.12500000e-03 1.08183717e+00 6.50768820e+01
1 4.58349200e-02 3.12500000e-03 1.09669329e+00 6.33160935e+01
1 4.58349200e-02 3.12500000e-03 1.11146937e+00 6.16109085e+01
1 4.58349200e-02 3.12500000e-03 1.12616711e+00 5.99600117e+01
1 4.58349200e-02 3.12500000e-03 1.14078765e+00 5.83624794e+01
1 4.58349200e-02 3.12500000e-03 1.15533314e+00 5.68167096e+01
1 4.58349200e-02 3.12500000e-03 1.16980565e+00 5.53211942e+01
1 4.58349200e-02 3.12500000e-03 1.18420734e+00 5.38743665e+01
1 4.58349200e-02 3.12500000e-03 1.19854043e+00 5.24746252e+01
1 4.58349200e-02 3.12500000e-03 1.21280719e+00 5.11203555e+01
1 4.58349200e-02 3.12500000e-03 1.22701022e+00 4.98097269e+01
1 4.58349200e-02 3.12500000e-03 1.24115117e+00 4.85415561e+01
1 4.58349200e-02 3.12500000e-03 1.25523257e+00 4.73140753e+01
1 4.58349200e-02 3.12500000e-03 1.26925695e+00 4.61255252e+01
1 4.58349200e-02 3.12500000e-03 1.28322584e+00 4.49748272e+01
1 4.58349200e-02 3.12500000e-03 1.29714160e+00 4.38603361e+01
1 4.58349200e-02 3.12500000e-03 1.31100663e+00 4.27803999e+01
1 4.58349200e-02 3.12500000e-03 1.32482220e+00 4.17341242e+01
1 4.58349200e-02 3.12500000e-03 1.33859089e+00 4.07197479e+01
1 4.58349200e-02 3.12500000e-03 1.35231382e+00 3.97364699e+01
1 4.58349200e-02 3.12500000e-03 1.36599343e+00 3.87826327e+01
1 4.58349200e-02 3.12500000e-03 1.37963071e+00 3.78575423e+01
1 4.58349200e-02 3.12500000e-03 1.39322796e+00 3.69596273e+01
1 4.58349200e-02 3.12500000e-03 1.40678600e+00 3.60883124e+01
1 4.58349200e-02 3.12500000e-03 1.42030704e+00 3.52420908e+01
1 4.58349200e-02 3.12500000e-03 1.43379210e+00 3.44202674e+01
1 4.58349200e-02 3.12500000e-03 1.44724222e+00 3.36221273e+01
1 4.58349200e-02 3.12500000e-03 1.46065935e+00 3.28463329e+01
1 4.58349200e-02 3.12500000e-03 1.47404436e+00 3.20922926e+01
1 4.58349200e-02 3.12500000e-03 1.48739813e+00 3.13594056e+01
1 4.58349200e-02 3.12500000e-03 1.50072244e+00 3.06464637e+01
1 4.58349200e-02 3.12500000e-03 1.51401764e+00 2.99532230e+01
1 4.58349200e-02 3.12500000e-03 1.52728553e+00 2.92784521e+01
1 4.58349200e-02 3.12500000e-03 1.54052668e+00 2.86217736e+01
1 4.58349200e-02 3.12500000e-03 1.55374203e+00 2.79825492e+01
1 4.58349200e-02 3.12500000e-03 1.56693212e+00 2.73603958e+01
1 4.58349200e-02 3.12500000e-03 1.58009854e+00 2.67542456e+01
1 4.58349200e-02 3.12500000e-03 1.59324172e+00 2.61638073e+01
1 4.58349200e-02 3.12500000e-03 1.60636206e+00 2.55888083e+01
1 4.58349200e-02 3.12500000e-03 1.61946112e+00 2.50281852e+01
1 4.58349200e-02 3.12500000e-03 1.63253917e+00 2.44817529e+01
1 4.58349200e-02 3.12500000e-03 1.64559691e+00 2.39490460e+01
1 4.58349200e-02 3.12500000e-03 1.65863499e+00 2.34296193e+01
1 4.58349200e-02 3.12500000e-03 1.67165370e+00 2.29232832e+01
1 4.58349200e-02 3.12500000e-03 1.68465437e+00 2.24291246e+01
1 4.58349200e-02 3.12500000e-03 1.69763718e+00 2.19470253e+01
1 4.58349200e-02 3.12500000e-03 1.71060269e+00 2.14766104e+01
1 4.58349200e-02 3.12500000e-03 1.72355103e+00 2.10177918e+01
1 4.58349200e-02 3.12500000e-03 1.73648357e+00 2.05696471e+01
1 4.58349200e-02 3.12500000e-03 1.74940032e+00 2.01321561e+01
1 4.58349200e-02 3.12500000e-03 1.76230177e+00 1.97050010e+01
1 4.58349200e-02 3.12500000e-03 1.77518836e+00 1.92878765e+01
1 4.58349200e-02 3.12500000e-03 1.78806053e+00 1.88804895e+01
1 4.58349200e-02 3.12500000e-03 1.80091830e+00 1.84828194e+01
1 4.58349200e-02 3.12500000e-03 1.81376291e+00 1.80940413e+01
1 4.58349200e-02 3.12500000e-03 1.82659429e+00 1.77141914e+01
1 4.58349200e-02 3.12500000e-03 1.83941282e+00 1.73430188e+01
1 4.58349200e-02 3.12500000e-03 1.85221886e+00 1.69802819e+01
1 4.58349200e-02 3.12500000e-03 1.86501275e+00 1.66257482e+01
1 4.58349200e-02 3.12500000e-03 1.87779440e+00 1.62794763e+01
1 4.58349200e-02 3.12500000e-03 1.89056502e+00 1.59406522e+01
1 4.58349200e-02 3.12500000e-03 1.90332445e+00 1.56093867e+01
1 4.58349200e-02 3.12500000e-03 1.91607298e+00 1.52854786e+01
1 4.58349200e-02 3.12500000e-03 1.92881090e+00 1.49687339e+01
1 4.58349200e-02 3.12500000e-03 1.94153849e+00 1.46589654e+01
1 4.58349200e-02 3.12500000e-03 1.95425602e+00 1.43559921e+01
1 4.58349200e-02 3.12500000e-03 1.96696329e+00 1.40599492e+01
1 4.58349200e-02 3.12500000e-03 1.97966151e+00 1.37700149e+01
1 4.58349200e-02 3.12500000e-03 1.99235042e+00 1.34863727e+01
1 4.58349200e-02 3.12500000e-03 2.00503024e+00 1.32088646e+01
1 4.58349200e-02 3.12500000e-03 2.01770122e+00 1.29373375e+01
1 4.58349200e-02 3.12500000e-03 2.03036355e+00 1.26716436e+01
1 4.58349200e-02 3.12500000e-03 2.04301747e+00 1.24116396e+01
1 4.58349200e-02 3.12500000e-03 2.05566316e+00 1.21571866e+01
1 4.58349200e-02 3.12500000e-03 2.06830084e+00 1.19081505e+01
1 4.58349200e-02 3.12500000e-03 2.08093023e+00 1.16647196e+01
1 4.58349200e-02 3.12500000e-03 2.09355249e+00 1.14260978e+01
1 4.58349200e-02 3.12500000e-03 2.10616730e+00 1.11925170e+01
1 4.58349200e-02 3.12500000e-03 2.11877482e+00 1.09638582e+01
1 4.58349200e-02 3.12500000e-03 2.13137523e+00 1.07400059e+01
1 4.58349200e-02 3.12500000e-03 2.14396870e+00 1.05208481e+01
1 4.58349200e-02 3.12500000e-03 2.15655538e+00 1.03062759e+01
1 4.58349200e-02 3.12500000e-03 2.16913543e+00 1.00961837e+01
1 4.58349200e-02 3.12500000e-03 2.18170901e+00 9.89046894e+00
1 4.58349200e-02 3.12500000e-03 2.19427626e+00 9.68903175e+00
1 4.58349200e-02 3.12500000e-03 2.20683733e+00 9.49177526e+00
1 4.58349200e-02 3.12500000e-03 2.21939186e+00 9.29893370e+00
1 4.58349200e-02 3.12500000e-03 2.23194102e+00 9.10972727e+00
1 4.58349200e-02 3.12500000e-03 2.24448440e+00 8.92442922e+00
1 4.58349200e-02 3.12500000e-03 2.25702213e+00 8.74295260e+00
1 4.58349200e-02 3.12500000e-03 2.26955434e+00 8.56521275e+00
1 4.58349200e-02 3.12500000e-03 2.28208114e+00 8.39112728e+00
1 4.58349200e-02 3.12500000e-03 2.29460265e+00 8.22061593e+00
1 4.58349200e-02 3.12500000e-03 2.30711900e+00 8.05360058e+00
1 4.58349200e-02 3.12500000e-03 2.31963029e+00 7.89000512e+00
1 4.58349200e-02 3.12500000e-03 2.33213663e+00 7.72975537e+00
1 4.58349200e-02 3.12500000e-03 2.34463814e+00 7.57277907e+00
1 4.58349200e-02 3.12500000e-03 2.35713491e+00 7.41900577e+00
1 4.58349200e-02 3.12500000e-03 2.36962705e+00 7.26836680e+00
1 4.58349200e-02 3.12500000e-03 2.38211412e+00 7.12116028e+00
1 4.58349200e-02 3.12500000e-03 2.39459734e+00 6.97655889e+00
1 4.58349200e-02 3.12500000e-03 2.40707621e+00 6.83489836e+00
1 4.58349200e-02 3.12500000e-03 2.41955082e+00 6.69611639e+00
1 4.58349200e-02 3.12500000e-03 2.43202128e+00 6.56015210e+00
1 4.58349200e-02 3.12500000e-03 2.44448765e+00 6.42694610e+00
2 6.48203700e-02 6.25000000e-03 0.00000000e+00 0.00000000e+00
2 6.48203700e-02 6.25000000e-03 1.84414373e-03 9.06967053e+00
2 6.48203700e-02 6.25000000e-03 3.74033873e-03 1.80850550e+01
2 6.48203700e-02 6.25000000e-03 5.69201658e-03 2.70425807e+01
2 6.48203700e-02 6.25000000e-03 7.70229979e-03 3.59389757e+01
2 6.48203700e-02 6.25000000e-03 9.77515474e-03 4.47701045e+01
2 6.48203700e-02 6.25000000e-03 1.19148013e-02 5.35315619e+01
2 6.48203700e-02 6.25000000e-03 1.41259065e-02 6.22184761e+01
2 6.48203700e-02 6.25000000e-03 1.64136505e-02 7.08254394e+01
2 6.48203700e-02 6.25000000e-03 1.87838045e-02 7.93464270e+01
2 6.48203700e-02 6.25000000e-03 2.12428242e-02 8.77746996e+01
2 6.48203700e-02 6.25000000e-03 2.37979631e-02 9.61026850e+01
2 6.48203700e-02 6.25000000e-03 2.64576621e-02 1.04321582e+02
2 6.48203700e-02 6.25000000e-03 2.92308074e-02 1.12422097e+02
2 6.48203700e-02 6.25000000e-03 3.21281834e-02 1.20392979e+02
2 6.48203700e-02 6.25000000e-03 3.51619657e-02 1.28221518e+02
2 6.48203700e-02 6.25000000e-03 3.83462218e-02 1.35893029e+02
2 6.48203700e-02 6.25000000e-03 4.16973234e-02 1.43390423e+02
2 6.48203700e-02 6.25000000e-03 4.52344739e-02 1.50693657e+02
2 6.48203700e-02 6.25000000e-03 4.89803953e-02 1.57779012e+02
2 6.48203700e-02 6.25000000e-03 5.29625964e-02 1.64617792e+02
2 6.48203700e-02 6.25000000e-03 5.72133135e-02 1.71176335e+02
2 6.48203700e-02 6.25000000e-03 6.17728870e-02 1.77412553e+02
2 6.48203700e-02 6.25000000e-03 6.66909960e-02 1.83274612e+02
2 6.48203700e-02 6.25000000e-03 7.20301321e-02 1.88697316e+02
2 6.48203700e-02 6.25000000e-03 7.78707606e-02 1.93596747e+02
2 6.48203700e-02 6.25000000e-03 8.43165636e-02 1.97864753e+02
2 6.48203700e-02 6.25000000e-03 9.15070270e-02 2.01355908e+02
2 6.48203700e-02 6.25000000e-03 9.96328745e-02 2.03871424e+02
2 6.48203700e-02 6.25000000e-03 1.08959651e-01 2.05134594e+02
2 6.48203700e-02 6.25000000e-03 1.19870278e-01 2.04746657e+02
2 6.48203700e-02 6.25000000e-03 1.32918512e-01 2.02131335e+02
2 6.48203700e-02 6.25000000e-03 1.48886064e-01 1.96476140e+02
2 6.48203700e-02 6.25000000e-03 1.68720226e-01 1.86799150e+02
2 6.48203700e-02 6.25000000e-03 1.92957780e-01 1.72551519e+02
2 6.48203700e-02 6.25000000e-03 2.20553617e-01 1.54836169e+02
2 6.48203700e-02 6.25000000e-03 2.48943668e-01 1.36330110e+02
2 6.48203700e-02 6.25000000e-03 2.75970227e-01 1.19269576e+02
2 6.48203700e-02 6.25000000e-03 3.00752460e-01 1.04553426e+02
2 6.48203700e-02 6.25000000e-03 3.23291631e-01 9.21683920e+01
2 6.48203700e-02 6.25000000e-03 3.43927927e-01 8.17563690e+01
2 6.48203700e-02 6.25000000e-03 3.63030609e-01 7.29327471e+01
2 6.48203700e-02 6.25000000e-03 3.80907482e-01 6.53780812e+01
2 6.48203700e-02 6.25000000e-03 3.97797251e-01 5.88450454e+01
2 6.48203700e-02 6.25000000e-03 4.13879781e-01 5.31473499e+01
2 6.48203700e-02 6.25000000e-03 4.29295465e-01 4.81397186e+01
2 6.48203700e-02 6.25000000e-03 4.44151572e-01 4.37111148e+01
2 6.48203700e-02 6.25000000e-03 4.58533026e-01 3.97736496e+01
2 6.48203700e-02 6.25000000e-03 4.72509105e-01 3.62556668e+01
2 6.48203700e-02 6.25000000e-03 4.86134595e-01 3.31004545e+01
2 6.48203700e-02 6.25000000e-03 4.99455092e-01 3.02608326e+01
2 6.48203700e-02 6.25000000e-03 5.12507959e-01 2.76981232e+01
2 6.48203700e-02 6.25000000e-03 5.25326266e-01 2.53781388e+01
2 6.48203700e-02 6.25000000e-03 5.37936228e-01 2.32737296e+01
2 6.48203700e-02 6.25000000e-03 5.50360915e-01 2.13610213e+01
2 6.48203700e-02 6.25000000e-03 5.62620181e-01 1.96194657e+01
2 6.48203700e-02 6.25000000e-03 5.74731231e-01 1.80312588e+01
2 6.48203700e-02 6.25000000e-03 5.86709059e-01 1.65808818e+01
2 6.48203700e-02 6.25000000e-03 5.98566806e-01 1.52547344e+01
2 6.48203700e-02 6.25000000e-03 6.10315394e-01 1.40414974e+01
2 6.48203700e-02 6.25000000e-03 6.21966506e-01 1.29291156e+01
2 6.48203700e-02 6.25000000e-03 6.33528404e-01 1.19090164e+01
2 6.48203700e-02 6.25000000e-03 6.45009199e-01 1.09728059e+01
2 6.48203700e-02 6.25000000e-03 6.56416143e-01 1.01129786e+01
2 6.48203700e-02 6.25000000e-03 6.67755742e-01 9.32280330e+00
2 6.48203700e-02 6.25000000e-03 6.79033843e-01 8.59622664e+00
2 6.48203700e-02 6.25000000e-03 6.90255722e-01 7.92779097e+00
2 6.48203700e-02 6.25000000e-03 7.01426143e-01 7.31256459e+00
2 6.48203700e-02 6.25000000e-03 7.12549422e-01 6.74608177e+00
2 6.48203700e-02 6.25000000e-03 7.23629476e-01 6.22429102e+00
2 6.48203700e-02 6.25000000e-03 7.34669861e-01 5.74351029e+00
2 6.48203700e-02 6.25000000e-03 7.45673817e-01 5.30038797e+00
2 6.48203700e-02 6.25000000e-03 7.56644298e-01 4.89186889e+00
2 6.48203700e-02 6.25000000e-03 7.67583999e-01 4.51516437e+00
2 6.48203700e-02 6.25000000e-03 7.78495383e-01 4.16772595e+00
2 6.48203700e-02 6.25000000e-03 7.89380704e-01 3.84722217e+00
2 6.48203700e-02 6.25000000e-03 8.00242026e-01 3.55151791e+00
2 6.48203700e-02 6.25000000e-03 8.11081241e-01 3.27865613e+00
2 6.48203700e-02 6.25000000e-03 8.21899373e-01 3.02756398e+00
2 6.48203700e-02 6.25000000e-03 8.32699540e-01 2.79504695e+00
2 6.48203700e-02 6.25000000e-03 8.43482379e-01 2.58042899e+00
2 6.48203700e-02 6.25000000e-03 8.54249240e-01 2.38231625e+00
2 6.48203700e-02 6.25000000e-03 8.65001361e-01 2.19942672e+00
2 6.48203700e-02 6.25000000e-03 8.75739883e-01 2.03058082e+00
2 6.48203700e-02 6.25000000e-03 8.86465858e-01 1.87469262e+00
2 6.48203700e-02 6.25000000e-03 8.97180252e-01 1.73076205e+00
2 6.48203700e-02 6.25000000e-03 9.07883956e-01 1.59786771e+00
2 6.48203700e-02 6.25000000e-03 9.18577793e-01 1.47516044e+00
2 6.48203700e-02 6.25000000e-03 9.29262520e-01 1.36185735e+00
2 6.48203700e-02 6.25000000e-03 9.39938835e-01 1.25723653e+00
2 6.48203700e-02 6.25000000e-03 9.50607383e-01 1.16063207e+00
2 6.48203700e-02 6.25000000e-03 9.61268758e-01 1.07142960e+00
2 6.48203700e-02 6.25000000e-03 9.71923509e-01 9.89062219e-01
2 6.48203700e-02 6.25000000e-03 9.82572143e-01 9.13006704e-01
2 6.48203700e-02 6.25000000e-03 9.93215128e-01 8.42780087e-01
2 6.48203700e-02 6.25000000e-03 1.00385289e+00 7.77936495e-01
2 6.48203700e-02 6.25000000e-03 1.01448584e+00 7.18064259e-01
2 6.48203700e-02 6.25000000e-03 1.02511434e+00 6.62783246e-01
2 6.48203700e-02 6.25000000e-03 1.03573872e+00 6.11742420e-01
2 6.48203700e-02 6.25000000e-03 1.04635931e+00 5.64617588e-01
2 6.48203700e-02 6.25000000e-03 1.05697638e+00 5.21109332e-01
2 6.48203700e-02 6.25000000e-03 1.06759022e+00 4.80941100e-01
2 6.48203700e-02 6.25000000e-03 1.07820107e+00 4.43857454e-01
2 6.48203700e-02 6.25000000e-03 1.08880915e+00 4.09622446e-01
2 6.48203700e-02 6.25000000e-03 1.09941468e+00 3.78018130e-01
2 6.48203700e-02 6.25000000e-03 1.11001786e+00 3.48843187e-01
2 6.48203700e-02 6.25000000e-03 1.12061886e+00 3.21911650e-01
2 6.48203700e-02 6.25000000e-03 1.13121784e+00 2.97051738e-01
2 6.48203700e-02 6.25000000e-03 1.14181497e+00 2.74104772e-01
2 6.48203700e-02 6.25000000e-03 1.15241039e+00 2.52924179e-01
2 6.48203700e-02 6.25000000e-03 1.16300422e+00 2.33374567e-01
2 6.48203700e-02 6.25000000e-03 1.17359659e+00 2.15330877e-01
2 6.48203700e-02 6.25000000e-03 1.18418761e+00 1.98677596e-01
2 6.48203700e-02 6.25000000e-03 1.19477738e+00 1.83308030e-01
2 6.48203700e-02 6.25000000e-03 1.20536600e+00 1.69123636e-01
2 6.48203700e-02 6.25000000e-03 1.21595356e+00 1.56033396e-01
2 6.48203700e-02 6.25000000e-03 1.22654014e+00 1.43953252e-01
2 6.48203700e-02 6.25000000e-03 1.23712581e+00 1.32805570e-01
2 6.48203700e-02 6.25000000e-03 1.24771065e+00 1.22518657e-01
2 6.48203700e-02 6.25000000e-03 1.25829471e+00 1.13026303e-01
2 6.48203700e-02 6.25000000e-03 1.26887806e+00 1.04267370e-01
2 6.48203700e-02 6.25000000e-03 1.27946076e+00 9.61853980e-02
2 6.48203700e-02 6.25000000e-03 1.29004284e+00 8.87282567e-02
2 6.48203700e-02 6.25000000e-03 1.30062437e+00 8.18478098e-02
2 6.48203700e-02 6.25000000e-03 1.31120538e+00 7.54996129e-02
2 6.48203700e-02 6.25000000e-03 1.32178591e+00 6.96426313e-02
2 6.48203700e-02 6.25000000e-03 1.33236600e+00 6.42389802e-02
2 6.48203700e-02 6.25000000e-03 1.34294568e+00 5.92536836e-02
2 6.48203700e-02 6.25000000e-03 1.35352499e+00 5.46544529e-02
2 6.48203700e-02 6.25000000e-03 1.36410395e+00 5.04114810e-02
2 6.48203700e-02 6.25000000e-03 1.37468259e+00 4.64972527e-02
2 6.48203700e-02 6.25000000e-03 1.38526094e+00 4.28863694e-02
2 6.48203700e-02 6.25000000e-03 1.39583901e+00 3.95553872e-02
2 6.48203700e-02 6.25000000e-03 1.40641684e+00 3.64826672e-02
2 6.48203700e-02 6.25000000e-03 1.41699443e+00 3.36482370e-02
2 6.48203700e-02 6.25000000e-03 1.42757181e+00 3.10336635e-02
2 6.48203700e-02 6.25000000e-03 1.43814899e+00 2.86219342e-02
2 6.48203700e-02 6.25000000e-03 1.44872598e+00 2.63973486e-02
2 6.48203700e-02 6.25000000e-03 1.45930207e+00 2.51009683e-02
2 6.48203700e-02 6.25000000e-03 1.46987880e+00 2.31522864e-02
2 6.48203700e-02 6.25000000e-03 1.48045538e+00 2.13546042e-02
2 6.48203700e-02 6.25000000e-03 1.49103183e+00 1.96963190e-02
2 6.48203700e-02 6.25000000e-03 1.50160815e+00 1.81666434e-02
2 6.48203700e-02 6.25000000e-03 1.51218436e+00 1.67556220e-02
2 6.48203700e-02 6.25000000e-03 1.52276046e+00 1.54540682e-02
2 6.48203700e-02 6.25000000e-03 1.53333646e+00 1.42535045e-02
2 6.48203700e-02 6.25000000e-03 1.54391237e+00 1.31461085e-02
2 6.48203700e-02 6.25000000e-03 1.55448819e+00 1.21246619e-02
2 6.48203700e-02 6.25000000e-03 1.56506394e+00 1.11825044e-02
2 6.48203700e-02 6.25000000e-03 1.57563962e+00 1.03134906e-02
2 6.48203700e-02 6.25000000e-03 1.58621523e+00 9.51195026e-03
2 6.48203700e-02 6.25000000e-03 1.59679078e+00 8.77265188e-03
2 6.48203700e-02 6.25000000e-03 1.60736628e+00 8.09076861e-03
2 6.48203700e-02 6.25000000e-03 1.61794172e+00 7.46184721e-03
2 6.48203700e-02 6.25000000e-03 1.62851712e+00 6.88177915e-03
2 6.48203700e-02 6.25000000e-03 1.63909247e+00 6.34677403e-03
2 6.48203700e-02 6.25000000e-03 1.64966778e+00 5.85333502e-03
2 6.48203700e-02 6.25000000e-03 1.66024306e+00 5.39823614e-03
2 6.48203700e-02 6.25000000e-03 1.67081830e+00 4.97850140e-03
2 6.48203700e-02 6.25000000e-03 1.68139351e+00 4.59138541e-03
2 6.48203700e-02 6.25000000e-03 1.69196868e+00 4.23435560e-03
2 6.48203700e-02 6.25000000e-03 1.70254384e+00 3.90507574e-03
2 6.48203700e-02 6.25000000e-03 1.71311896e+00 3.60139076e-03
2 6.48203700e-02 6.25000000e-03 1.72369407e+00 3.32131274e-03
2 6.48203700e-02 6.25000000e-03 1.73426915e+00 3.06300793e-03
2 6.48203700e-02 6.25000000e-03 1.74484421e+00 2.82478489e-03
2 6.48203700e-02 6.25000000e-03 1.75541926e+00 2.60508339e-03
2 6.48203700e-02 6.25000000e-03 1.76599428e+00 2.40246431e-03
2 6.48203700e-02 6.25000000e-03 1.77656930e+00 2.21560021e-03
2 6.48203700e-02 6.25000000e-03 1.78714430e+00 2.04326673e-03
2 6.48203700e-02 6.25000000e-03 1.79771928e+00 1.88433453e-03
2 6.48203700e-02 6.25000000e-03 1.80829425e+00 1.73776199e-03
2 6.48203700e-02 6.25000000e-03 1.81886922e+00 1.60258837e-03
2 6.48203700e-02 6.25000000e-03 1.82944417e+00 1.47792755e-03
2 6.48203700e-02 6.25000000e-03 1.84001911e+00 1.36296225e-03
2 6.48203700e-02 6.25000000e-03 1.85059405e+00 1.25693867e-03
2 6.48203700e-02 6.25000000e-03 1.86116897e+00 1.15916159e-03
2 6.48203700e-02 6.25000000e-03 1.87174389e+00 1.06898978e-03
2 6.48203700e-02 6.25000000e-03 1.88231880e+00 9.85831865e-04
2 6.48203700e-02 6.25000000e-03 1.89289371e+00 9.09142425e-04
2 6.48203700e-02 6.25000000e-03 1.90346860e+00 8.38418424e-04
2 6.48203700e-02 6.25000000e-03 1.91404350e+00 7.73195930e-04
2 6.48203700e-02 6.25000000e-03 1.92461839e+00 7.13047073e-04
2 6.48203700e-02 6.25000000e-03 1.93519327e+00 6.57577246e-04
2 6.48203700e-02 6.25000000e-03 1.94576815e+00 6.06422518e-04
2 6.48203700e-02 6.25000000e-03 1.95634303e+00 5.59247257e-04
2 6.48203700e-02 6.25000000e-03 1.96691790e+00 5.15741926e-04
2 6.48203700e-02 6.25000000e-03 1.97749277e+00 4.75621057e-04
2 6.48203700e-02 6.25000000e-03 1.98806764e+00 4.38621381e-04
2 6.48203700e-02 6.25000000e-03 1.99864250e+00 4.04500103e-04
2 6.48203700e-02 6.25000000e-03 2.00921736e+00 3.73033310e-04
2 6.48203700e-02 6.25000000e-03 2.01979222e+00 3.44014504e-04
2 6.48203700e-02 6.25000000e-03 2.03036708e+00 3.17253244e-04
2 6.48203700e-02 6.25000000e-03 2.04094193e+00 2.92573910e-04
2 6.48203700e-02 6.25000000e-03 2.05151678e+00 2.69814532e-04
2 6.48203700e-02 6.25000000e-03 2.06209163e+00 2.48825745e-04
2 6.48203700e-02 6.25000000e-03 2.07266648e+00 2.29469803e-04
2 6.48203700e-02 6.25000000e-03 2.08324133e+00 2.11619672e-04
2 6.48203700e-02 6.25000000e-03 2.09381618e+00 1.95158205e-04
2 6.48203700e-02 6.25000000e-03 2.10439102e+00 1.79977360e-04
2 6.48203700e-02 6.25000000e-03 2.11496587e+00 1.65977509e-04
3 8.77058000e-02 1.25000000e-02 0.00000000e+00 0.00000000e+00
3 8.77058000e-02 1.25000000e-02 1.91651097e-03 9.48289026e+00
3 8.77058000e-02 1.25000000e-02 3.86821390e-03 1.89350295e+01
3 8.77058000e-02 1.25000000e-02 5.85647847e-03 2.83551357e+01
3 8.77058000e-02 1.25000000e-02 7.88305190e-03 3.77416124e+01
3 8.77058000e-02 1.25000000e-02 9.94974282e-03 4.70927952e+01
3 8.77058000e-02 1.25000000e-02 1.20585002e-02 5.64068882e+01
3 8.77058000e-02 1.25000000e-02 1.42114285e-02 6.56819493e+01
3 8.77058000e-02 1.25000000e-02 1.64110551e-02 7.49156978e+01
3 8.77058000e-02 1.25000000e-02 1.86594671e-02 8.41061159e+01
3 8.77058000e-02 1.25000000e-02 2.09595178e-02 9.32505971e+01
3 8.77058000e-02 1.25000000e-02 2.33141400e-02 1.02346421e+02
3 8.77058000e-02 1.25000000e-02 2.57265380e-02 1.11390611e+02
3 8.77058000e-02 1.25000000e-02 2.82002224e-02 1.20379902e+02
3 8.77058000e-02 1.25000000e-02 3.07392327e-02 1.29310570e+02
3 8.77058000e-02 1.25000000e-02 3.33475265e-02 1.38178865e+02
3 8.77058000e-02 1.25000000e-02 3.60299359e-02 1.46980308e+02
3 8.77058000e-02 1.25000000e-02 3.87916776e-02 1.55710027e+02
3 8.77058000e-02 1.25000000e-02 4.16385578e-02 1.64362596e+02
3 8.77058000e-02 1.25000000e-02 4.45770613e-02 1.72931951e+02
3 8.77058000e-02 1.25000000e-02 4.76146510e-02 1.81411138e+02
3 8.77058000e-02 1.25000000e-02 5.07592039e-02 1.89792737e+02
3 8.77058000e-02 1.25000000e-02 5.40201104e-02 1.98067979e+02
3 8.77058000e-02 1.25000000e-02 5.74078748e-02 2.06227028e+02
3 8.77058000e-02 1.25000000e-02 6.09344718e-02 2.14258676e+02
3 8.77058000e-02 1.25000000e-02 6.46138640e-02 2.22149880e+02
3 8.77058000e-02 1.25000000e-02 6.84614479e-02 2.29886207e+02
3 8.77058000e-02 1.25000000e-02 7.24956432e-02 2.37450467e+02
3 8.77058000e-02 1.25000000e-02 7.67379019e-02 2.44822662e+02
3 8.77058000e-02 1.25000000e-02 8.12126349e-02 2.51980038e+02
3 8.77058000e-02 1.25000000e-02 8.59493010e-02 2.58895241e+02
3 8.77058000e-02 1.25000000e-02 9.09823114e-02 2.65536513e+02
3 8.77058000e-02 1.25000000e-02 9.63634092e-02 2.71860080e+02
3 8.77058000e-02 1.25000000e-02 1.02133982e-01 2.77824944e+02
3 8.77058000e-02 1.25000000e-02 1.08354722e-01 2.83375786e+02
3 8.77058000e-02 1.25000000e-02 1.15099354e-01 2.88445733e+02
3 8.77058000e-02 1.25000000e-02 1.22460578e-01 2.92951131e+02
3 8.77058000e-02 1.25000000e-02 1.30558426e-01 2.96784168e+02
3 8.77058000e-02 1.25000000e-02 1.39553796e-01 2.99800847e+02
3 8.77058000e-02 1.25000000e-02 1.49674784e-01 3.01797414e+02
3 8.77058000e-02 1.25000000e-02 1.61257851e-01 3.02473400e+02
3 8.77058000e-02 1.25000000e-02 1.74787476e-01 3.01396147e+02
3 8.77058000e-02 1.25000000e-02 1.90786359e-01 2.98100685e+02
3 8.77058000e-02 1.25000000e-02 2.09152545e-01 2.92689056e+02
3 8.77058000e-02 1.25000000e-02 2.28402243e-01 2.86511169e+02
3 8.77058000e-02 1.25000000e-02 2.46851761e-01 2.81091203e+02
3 8.77058000e-02 1.25000000e-02 2.63915051e-01 2.76956445e+02
3 8.77058000e-02 1.25000000e-02 2.79689090e-01 2.74016113e+02
3 8.77058000e-02 1.25000000e-02 2.94421680e-01 2.72043775e+02
3 8.77058000e-02 1.25000000e-02 3.08337081e-01 2.70834984e+02
3 8.77058000e-02 1.25000000e-02 3.21610023e-01 2.70230570e+02
3 8.77058000e-02 1.25000000e-02 3.34372979e-01 2.70109920e+02
3 8.77058000e-02 1.25000000e-02 3.46725227e-01 2.70382659e+02
3 8.77058000e-02 1.25000000e-02 3.58744172e-01 2.70978417e+02
3 8.77058000e-02 1.25000000e-02 3.70489211e-01 2.71843170e+02
3 8.77058000e-02 1.25000000e-02 3.82008264e-01 2.72933395e+02
3 8.77058000e-02 1.25000000e-02 3.93340017e-01 2.74213994e+02
3 8.77058000e-02 1.25000000e-02 4.04516373e-01 2.75656126e+02
3 8.77058000e-02 1.25000000e-02 4.15563281e-01 2.77236196e+02
3 8.77058000e-02 1.25000000e-02 4.26503019e-01 2.78934140e+02
3 8.77058000e-02 1.25000000e-02 4.37354508e-01 2.80732970e+02
3 8.77058000e-02 1.25000000e-02 4.48133491e-01 2.82618429e+02
3 8.77058000e-02 1.25000000e-02 4.58853957e-01 2.84578024e+02
3 8.77058000e-02 1.25000000e-02 4.69528125e-01 2.86600905e+02
3 8.77058000e-02 1.25000000e-02 4.80166238e-01 2.88677855e+02
3 8.77058000e-02 1.25000000e-02 4.90777734e-01 2.90800568e+02
3 8.77058000e-02 1.25000000e-02 5.01371052e-01 2.92961682e+02
3 8.77058000e-02 1.25000000e-02 5.11953261e-01 2.95154924e+02
3 8.77058000e-02 1.25000000e-02 5.22531328e-01 2.97374367e+02
3 8.77058000e-02 1.25000000e-02 5.33111031e-01 2.99614984e+02
3 8.77058000e-02 1.25000000e-02 5.43698064e-01 3.01872015e+02
3 8.77058000e-02 1.25000000e-02 5.54297793e-01 3.04141067e+02
3 8.77058000e-02 1.25000000e-02 5.64914748e-01 3.06418373e+02
3 8.77058000e-02 1.25000000e-02 5.75553907e-01 3.08700063e+02
3 8.77058000e-02 1.25000000e-02 5.86219423e-01 3.10982849e+02
3 8.77058000e-02 1.25000000e-02 5.96916040e-01 3.13263233e+02
3 8.77058000e-02 1.25000000e-02 6.07647957e-01 3.15538115e+02
3 8.77058000e-02 1.25000000e-02 6.18419462e-01 3.17804436e+02
3 8.77058000e-02 1.25000000e-02 6.29235380e-01 3.20058926e+02
3 8.77058000e-02 1.25000000e-02 6.40100229e-01 3.22298556e+02
3 8.77058000e-02 1.25000000e-02 6.51018750e-01 3.24520237e+02
3 8.77058000e-02 1.25000000e-02 6.61996406e-01 3.26720556e+02
3 8.77058000e-02 1.25000000e-02 6.73038498e-01 3.28896240e+02
3 8.77058000e-02 1.25000000e-02 6.84150858e-01 3.31043782e+02
3 8.77058000e-02 1.25000000e-02 6.95339726e-01 3.33159508e+02
3 8.77058000e-02 1.25000000e-02 7.06611797e-01 3.35239546e+02
3 8.77058000e-02 1.25000000e-02 7.17974260e-01 3.37279807e+02
3 8.77058000e-02 1.25000000e-02 7.29434830e-01 3.39275970e+02
3 8.77058000e-02 1.25000000e-02 7.41001770e-01 3.41223469e+02
3 8.77058000e-02 1.25000000e-02 7.52683901e-01 3.43117494e+02
3 8.77058000e-02 1.25000000e-02 7.64490748e-01 3.44952914e+02
3 8.77058000e-02 1.25000000e-02 7.76431884e-01 3.46724632e+02
3 8.77058000e-02 1.25000000e-02 7.88517776e-01 3.48427140e+02
3 8.77058000e-02 1.25000000e-02 8.00759247e-01 3.50054813e+02
3 8.77058000e-02 1.25000000e-02 8.13166814e-01 3.51602266e+02
3 8.77058000e-02 1.25000000e-02 8.25751610e-01 3.53063869e+02
3 8.77058000e-02 1.25000000e-02 8.38523999e-01 3.54434493e+02
3 8.77058000e-02 1.25000000e-02 8.51493767e-01 3.55709405e+02
3 8.77058000e-02 1.25000000e-02 8.64670243e-01 3.56884213e+02
3 8.77058000e-02 1.25000000e-02 8.78061004e-01 3.57955546e+02
3 8.77058000e-02 1.25000000e-02 8.91672192e-01 3.58920878e+02
3 8.77058000e-02 1.25000000e-02 9.05507930e-01 3.59778827e+02
3 8.77058000e-02 1.25000000e-02 9.19570795e-01 3.60528898e+02
3 8.77058000e-02 1.25000000e-02 9.33860814e-01 3.61171976e+02
3 8.77058000e-02 1.25000000e-02 9.48376204e-01 3.61709929e+02
3 8.77058000e-02 1.25000000e-02 9.63113423e-01 3.62145550e+02
3 8.77058000e-02 1.25000000e-02 9.78067318e-01 3.62482453e+02
3 8.77058000e-02 1.25000000e-02 9.93232078e-01 3.62724571e+02
3 8.77058000e-02 1.25000000e-02 1.00860065e+00 3.62876422e+02
3 8.77058000e-02 1.25000000e-02 1.02416548e+00 3.62942710e+02
3 8.77058000e-02 1.25000000e-02 1.03991921e+00 3.62927982e+02
3 8.77058000e-02 1.25000000e-02 1.05585368e+00 3.62837090e+02
4 1.27000100e-01 2.50000000e-02 0.00000000e+00 0.00000000e+00
4 1.27000100e-01 2.50000000e-02 1.88349038e-03 9.29365879e+00
4 1.27000100e-01 2.50000000e-02 3.81012439e-03 1.85452412e+01
4 1.27000100e-01 2.50000000e-02 5.78208258e-03 2.77525181e+01
4 1.27000100e-01 2.50000000e-02 7.80198940e-03 3.69128575e+01
4 1.27000100e-01 2.50000000e-02 9.87264826e-03 4.60234308e+01
4 1.27000100e-01 2.50000000e-02 1.19971308e-02 5.50811343e+01
4 1.27000100e-01 2.50000000e-02 1.41788136e-02 6.40825512e+01
4 1.27000100e-01 2.50000000e-02 1.64215799e-02 7.30238106e+01
4 1.27000100e-01 2.50000000e-02 1.87293082e-02 8.19008746e+01
4 1.27000100e-01 2.50000000e-02 2.11066881e-02 9.07090188e+01
4 1.27000100e-01 2.50000000e-02 2.35588383e-02 9.94430312e+01
4 1.27000100e-01 2.50000000e-02 2.60914989e-02 1.08097057e+02
4 1.27000100e-01 2.50000000e-02 2.87111388e-02 1.16664487e+02
4 1.27000100e-01 2.50000000e-02 3.14250886e-02 1.25137816e+02
4 1.27000100e-01 2.50000000e-02 3.42418486e-02 1.33508388e+02
4 1.27000100e-01 2.50000000e-02 3.71707708e-02 1.41766493e+02
4 1.27000100e-01 2.50000000e-02 4.02230440e-02 1.49900659e+02
4 1.27000100e-01 2.50000000e-02 4.34115803e-02 1.57897570e+02
4 1.27000100e-01 2.50000000e-02 4.67515527e-02 1.65741546e+02
4 1.27000100e-01 2.50000000e-02 5.02609638e-02 1.73413947e+02
4 1.27000100e-01 2.50000000e-02 5.39614040e-02 1.80892373e+02
4 1.27000100e-01 2.50000000e-02 5.78792400e-02 1.88149482e+02
4 1.27000100e-01 2.50000000e-02 6.20464210e-02 1.95151885e+02
4 1.27000100e-01 2.50000000e-02 6.65032720e-02 2.01857553e+02
4 1.27000100e-01 2.50000000e-02 7.13007472e-02 2.08213221e+02
4 1.27000100e-01 2.50000000e-02 7.65045084e-02 2.14150139e+02
4 1.27000100e-01 2.50000000e-02 8.22007453e-02 2.19577993e+02
4 1.27000100e-01 2.50000000e-02 8.85035588e-02 2.24376912e+02
4 1.27000100e-01 2.50000000e-02 9.55661327e-02 2.28386050e+02
4 1.27000100e-01 2.50000000e-02 1.03590935e-01 2.31392788e+02
4 1.27000100e-01 2.50000000e-02 1.12830690e-01 2.33132248e+02
4 1.27000100e-01 2.50000000e-02 1.23547430e-01 2.33331188e+02
4 1.27000100e-01 2.50000000e-02 1.35879581e-01 2.31849959e+02
4 1.27000100e-01 2.50000000e-02 1.49632150e-01 2.28904139e+02
4 1.27000100e-01 2.50000000e-02 1.64232862e-01 2.25107537e+02
4 1.27000100e-01 2.50000000e-02 1.79027258e-01 2.21156572e+02
4 1.27000100e-01 2.50000000e-02 1.93577802e-01 2.17513802e+02
4 1.27000100e-01 2.50000000e-02 2.07698615e-01 2.14373606e+02
4 1.27000100e-01 2.50000000e-02 2.21358961e-01 2.11766687e+02
4 1.27000100e-01 2.50000000e-02 2.34597714e-01 2.09651182e+02
4 1.27000100e-01 2.50000000e-02 2.47477362e-01 2.07961174e+02
4 1.27000100e-01 2.50000000e-02 2.60066001e-01 2.06626172e+02
4 1.27000100e-01 2.50000000e-02 2.72428254e-01 2.05580054e+02
4 1.27000100e-01 2.50000000e-02 2.84624639e-01 2.04762143e+02
4 1.27000100e-01 2.50000000e-02 2.96709658e-01 2.04118582e+02
4 1.27000100e-01 2.50000000e-02 3.08733371e-01 2.03600986e+02
4 1.27000100e-01 2.50000000e-02 3.20739634e-01 2.03167486e+02
4 1.27000100e-01 2.50000000e-02 3.32765697e-01 2.02782861e+02
4 1.27000100e-01 2.50000000e-02 3.44840790e-01 2.02419465e+02
4 1.27000100e-01 2.50000000e-02 3.56982871e-01 2.02059477e+02
4 1.27000100e-01 2.50000000e-02 3.69197671e-01 2.01695453e+02
4 1.27000100e-01 2.50000000e-02 3.81479490e-01 2.01329501e+02
4 1.27000100e-01 2.50000000e-02 3.93812626e-01 2.00971823e+02
4 1.27000100e-01 2.50000000e-02 4.06177471e-01 2.00635912e+02
4 1.27000100e-01 2.50000000e-02 4.18553810e-01 2.00335747e+02
4 1.27000100e-01 2.50000000e-02 4.30925047e-01 2.00082540e+02
4 1.27000100e-01 2.50000000e-02 4.43280327e-01 1.99883164e+02
4 1.27000100e-01 2.50000000e-02 4.55613649e-01 1.99740774e+02
4 1.27000100e-01 2.50000000e-02 4.67923771e-01 1.99654986e+02
4 1.27000100e-01 2.50000000e-02 4.80213620e-01 1.99622419e+02
4 1.27000100e-01 2.50000000e-02 4.92488392e-01 1.99638075e+02
4 1.27000100e-01 2.50000000e-02 5.04755282e-01 1.99695622e+02
4 1.27000100e-01 2.50000000e-02 5.17023364e-01 1.99787545e+02
4 1.27000100e-01 2.50000000e-02 5.29302236e-01 1.99906080e+02
4 1.27000100e-01 2.50000000e-02 5.41602434e-01 2.00042976e+02
4 1.27000100e-01 2.50000000e-02 5.53935113e-01 2.00189716e+02
4 1.27000100e-01 2.50000000e-02 5.66311984e-01 2.00337577e+02
4 1.27000100e-01 2.50000000e-02 5.78745297e-01 2.00477637e+02
4 1.27000100e-01 2.50000000e-02 5.91247875e-01 2.00600766e+02
4 1.27000100e-01 2.50000000e-02 6.03833318e-01 2.00697489e+02
4 1.27000100e-01 2.50000000e-02 6.16515504e-01 2.00758300e+02
4 1.27000100e-01 2.50000000e-02 6.29309551e-01 2.00773063e+02
4 1.27000100e-01 2.50000000e-02 6.42231519e-01 2.00731197e+02
4 1.27000100e-01 2.50000000e-02 6.55298101e-01 2.00621862e+02
4 1.27000100e-01 2.50000000e-02 6.68527771e-01 2.00433256e+02
4 1.27000100e-01 2.50000000e-02 6.81939930e-01 2.00153136e+02
4 1.27000100e-01 2.50000000e-02 6.95555639e-01 1.99768374e+02
4 1.27000100e-01 2.50000000e-02 7.09397612e-01 1.99264958e+02
4 1.27000100e-01 2.50000000e-02 7.23490336e-01 1.98627925e+02
4 1.27000100e-01 2.50000000e-02 7.37860147e-01 1.97841312e+02
4 1.27000100e-01 2.50000000e-02 7.52535226e-01 1.96888162e+02
4 1.27000100e-01 2.50000000e-02 7.67545620e-01 1.95750508e+02
4 1.27000100e-01 2.50000000e-02 7.82922451e-01 1.94409844e+02
4 1.27000100e-01 2.50000000e-02 7.98697611e-01 1.92847298e+02
4 1.27000100e-01 2.50000000e-02 8.14903166e-01 1.91043984e+02
4 1.27000100e-01 2.50000000e-02 8.31568911e-01 1.88982430e+02
4 1.27000100e-01 2.50000000e-02 8.48720751e-01 1.86647517e+02
4 1.27000100e-01 2.50000000e-02 8.66377626e-01 1.84028265e+02
4 1.27000100e-01 2.50000000e-02 8.84547814e-01 1.81119974e+02
4 1.27000100e-01 2.50000000e-02 9.03225730e-01 1.77926059e+02
4 1.27000100e-01 2.50000000e-02 9.22387195e-01 1.74460774e+02
4 1.27000100e-01 2.50000000e-02 9.41989077e-01 1.70749369e+02
4 1.27000100e-01 2.50000000e-02 9.61967508e-01 1.66829087e+02
4 1.27000100e-01 2.50000000e-02 9.82242842e-01 1.62746222e+02
4 1.27000100e-01 2.50000000e-02 1.00272422e+00 1.58553445e+02
4 1.27000100e-01 2.50000000e-02 1.02331779e+00 1.54304994e+02
4 1.27000100e-01 2.50000000e-02 1.04393438e+00 1.50052260e+02
4 1.27000100e-01 2.50000000e-02 1.06449511e+00 1.45840522e+02
4 1.27000100e-01 2.50000000e-02 1.08493505e+00 1.41706885e+02
4 1.27000100e-01 2.50000000e-02 1.10520497e+00 1.37679296e+02
4 1.27000100e-01 2.50000000e-02 1.12527001e+00 1.33777354e+02
4 1.27000100e-01 2.50000000e-02 1.14510816e+00 1.30013216e+02
4 1.27000100e-01 2.50000000e-02 1.16470702e+00 1.26393502e+02
4 1.27000100e-01 2.50000000e-02 1.18406266e+00 1.22919955e+02
4 1.27000100e-01 2.50000000e-02 1.20317690e+00 1.19591034e+02
4 1.27000100e-01 2.50000000e-02 1.22205488e+00 1.16403328e+02
4 1.27000100e-01 2.50000000e-02 1.24070523e+00 1.13351432e+02
4 1.27000100e-01 2.50000000e-02 1.25913749e+00 1.10429459e+02
4 1.27000100e-01 2.50000000e-02 1.27736231e+00 1.07630935e+02
4 1.27000100e-01 2.50000000e-02 1.29539063e+00 1.04949230e+02
4 1.27000100e-01 2.50000000e-02 1.31323361e+00 1.02377617e+02
4 1.27000100e-01 2.50000000e-02 1.33090142e+00 9.99099896e+01
4 1.27000100e-01 2.50000000e-02 1.34840478e+00 9.75399260e+01
4 1.27000100e-01 2.50000000e-02 1.36575290e+00 9.52619072e+01
4 1.27000100e-01 2.50000000e-02 1.38295548e+00 9.30701487e+01
4 1.27000100e-01 2.50000000e-02 1.40002085e+00 9.09596733e+01
4 1.27000100e-01 2.50000000e-02 1.41695706e+00 8.89256860e+01
4 1.27000100e-01 2.50000000e-02 1.43377161e+00 8.69637216e+01
4 1.27000100e-01 2.50000000e-02 1.45047146e+00 8.50696284e+01
4 1.27000100e-01 2.50000000e-02 1.46706310e+00 8.32395502e+01
4 1.27000100e-01 2.50000000e-02 1.48355254e+00 8.14699075e+01
4 1.27000100e-01 2.50000000e-02 1.49994537e+00 7.97573784e+01
4 1.27000100e-01 2.50000000e-02 1.51624708e+00 7.80987088e+01
4 1.27000100e-01 2.50000000e-02 1.53246191e+00 7.64913596e+01
4 1.27000100e-01 2.50000000e-02 1.54859462e+00 7.49325145e+01
4 1.27000100e-01 2.50000000e-02 1.56464966e+00 7.34195302e+01
4 1.27000100e-01 2.50000000e-02 1.58063035e+00 7.19504263e+01
4 1.27000100e-01 2.50000000e-02 1.59654055e+00 7.05229120e+01
4 1.27000100e-01 2.50000000e-02 1.61238395e+00 6.91348031e+01
4 1.27000100e-01 2.50000000e-02 1.62816307e+00 6.77845891e+01
4 1.27000100e-01 2.50000000e-02 1.64388145e+00 6.64701831e+01
4 1.27000100e-01 2.50000000e-02 1.65954121e+00 6.51903087e+01
4 1.27000100e-01 2.50000000e-02 1.67514553e+00 6.39430973e+01
4 1.27000100e-01 2.50000000e-02 1.69069616e+00 6.27274825e+01
4 1.27000100e-01 2.50000000e-02 1.70619599e+00 6.15417691e+01
4 1.27000100e-01 2.50000000e-02 1.72164647e+00 6.03850841e+01
4 1.27000100e-01 2.50000000e-02 1.73705025e+00 5.92558645e+01
4 1.27000100e-01 2.50000000e-02 1.75240882e+00 5.81532196e+01
4 1.27000100e-01 2.50000000e-02 1.76772362e+00 5.70762819e+01
4 1.27000100e-01 2.50000000e-02 1.78299694e+00 5.60237082e+01
4 1.27000100e-01 2.50000000e-02 1.79822997e+00 5.49947790e+01
4 1.27000100e-01 2.50000000e-02 1.81342389e+00 5.39887964e+01
4 1.27000100e-01 2.50000000e-02 1.82858070e+00 5.30045788e+01
4 1.27000100e-01 2.50000000e-02 1.84370135e+00 5.20415513e+01
4 1.27000100e-01 2.50000000e-02 1.85878677e+00 5.10991606e+01
4 1.27000100e-01 2.50000000e-02 1.87383878e+00 5.01763372e+01
4 1.27000100e-01 2.50000000e-02 1.88885813e+00 4.92726325e+01
4 1.27000100e-01 2.50000000e-02 1.90384550e+00 4.83876212e+01
4 1.27000100e-01 2.50000000e-02 1.91880262e+00 4.75203015e+01
4 1.27000100e-01 2.50000000e-02 1.93373004e+00 4.66703398e+01
4 1.27000100e-01 2.50000000e-02 1.94862864e+00 4.58372064e+01
4 1.27000100e-01 2.50000000e-02 1.96349892e+00 4.50205938e+01
4 1.27000100e-01 2.50000000e-02 1.97834242e+00 4.42196083e+01
4 1.27000100e-01 2.50000000e-02 1.99315952e+00 4.34340178e+01
4 1.27000100e-01 2.50000000e-02 2.00795095e+00 4.26633889e+01
4 1.27000100e-01 2.50000000e-02 2.02271702e+00 4.19075170e+01
4 1.27000100e-01 2.50000000e-02 2.03745918e+00 4.11655648e+01
4 1.27000100e-01 2.50000000e-02 2.05217766e+00 4.04373935e+01
4 1.27000100e-01 2.50000000e-02 2.06687305e+00 3.97226435e+01
4 1.27000100e-01 2.50000000e-02 2.08154593e+00 3.90209713e+01
4 1.27000100e-01 2.50000000e-02 2.09619649e+00 3.83322589e+01
4 1.27000100e-01 2.50000000e-02 2.11082604e+00 3.76557462e+01
4 1.27000100e-01 2.50000000e-02 2.12543466e+00 3.69913699e+01
4 1.27000100e-01 2.50000000e-02 2.14002284e+00 3.63388409e+01
4 1.27000100e-01 2.50000000e-02 2.15459106e+00 3.56978823e+01
4 1.27000100e-01 2.50000000e-02 2.16913935e+00 3.50684571e+01
4 1.27000100e-01 2.50000000e-02 2.18366899e+00 3.44498267e+01
4 1.27000100e-01 2.50000000e-02 2.19817995e+00 3.38420027e+01
4 1.27000100e-01 2.50000000e-02 2.21267263e+00 3.32447488e+01
4 1.27000100e-01 2.50000000e-02 2.22714740e+00 3.26578376e+01
4 1.27000100e-01 2.50000000e-02 2.24160464e+00 3.20810502e+01
4 1.27000100e-01 2.50000000e-02 2.25604428e+00 3.15144159e+01
4 1.27000100e-01 2.50000000e-02 2.27046755e+00 3.09572250e+01
4 1.27000100e-01 2.50000000e-02 2.28487432e+00 3.04095496e+01
4 1.27000100e-01 2.50000000e-02 2.29926490e+00 2.98711999e+01
4 1.27000100e-01 2.50000000e-02 2.31363961e+00 2.93419924e+01
4 1.27000100e-01 2.50000000e-02 2.32799874e+00 2.88217497e+01
4 1.27000100e-01 2.50000000e-02 2.34234258e+00 2.83103002e+01
4 1.27000100e-01 2.50000000e-02 2.35667098e+00 2.78077261e+01
4 1.27000100e-01 2.50000000e-02 2.37098513e+00 2.73133444e+01
4 1.27000100e-01 2.50000000e-02 2.38528481e+00 2.68272752e+01
4 1.27000100e-01 2.50000000e-02 2.39957027e+00 2.63493668e+01
4 1.27000100e-01 2.50000000e-02 2.41384177e+00 2.58794722e+01
4 1.27000100e-01 2.50000000e-02 2.42809954e+00 2.54174483e+01
4 1.27000100e-01 2.50000000e-02 2.44234383e+00 2.49631563e+01
4 1.27000100e-01 2.50000000e-02 2.45657435e+00 2.45167463e+01
4 1.27000100e-01 2.50000000e-02 2.47079240e+00 2.40774885e+01
4 1.27000100e-01 2.50000000e-02 2.48499762e+00 2.36455706e+01
4 1.27000100e-01 2.50000000e-02 2.49919023e+00 2.32208677e+01
4 1.27000100e-01 2.50000000e-02 2.51337043e+00 2.28032580e+01
4 1.27000100e-01 2.50000000e-02 2.52753844e+00 2.23926230e+01
4 1.27000100e-01 2.50000000e-02 2.54169445e+00 2.19888466e+01
4 1.27000100e-01 2.50000000e-02 2.55583865e+00 2.15918159e+01
4 1.27000100e-01 2.50000000e-02 2.56997123e+00 2.12014203e+01
4 1.27000100e-01 2.50000000e-02 2.58409183e+00 2.08178539e+01
4 1.27000100e-01 2.50000000e-02 2.59820177e+00 2.04403788e+01
4 1.27000100e-01 2.50000000e-02 2.61230062e+00 2.00692244e+01
4 1.27000100e-01 2.50000000e-02 2.62638856e+00 1.97042895e+01
4 1.27000100e-01 2.50000000e-02 2.64046576e+00 1.93454750e+01
4 1.27000100e-01 2.50000000e-02 2.65453239e+00 1.89926837e+01
5 1.82574200e-01 5.00000000e-02 0.00000000e+00 0.00000000e+00
5 1.82574200e-01 5.00000000e-02 1.89069628e-03 9.34245185e+00
5 1.82574200e-01 5.00000000e-02 3.82082889e-03 1.86504600e+01
5 1.82574200e-01 5.00000000e-02 5.79178096e-03 2.79228110e+01
5 1.82574200e-01 5.00000000e-02 7.80557047e-03 3.71577389e+01
5 1.82574200e-01 5.00000000e-02 9.86422517e-03 4.63534681e+01
5 1.82574200e-01 5.00000000e-02 1.19701017e-02 5.55079372e+01
5 1.82574200e-01 5.00000000e-02 1.41253064e-02 6.46192977e+01
5 1.82574200e-01 5.00000000e-02 1.63324789e-02 7.36852388e+01
5 1.82574200e-01 5.00000000e-02 1.85943662e-02 8.27033537e+01
5 1.82574200e-01 5.00000000e-02 2.09139446e-02 9.16710344e+01
5 1.82574200e-01 5.00000000e-02 2.32944468e-02 1.00585448e+02
5 1.82574200e-01 5.00000000e-02 2.57395745e-02 1.09443351e+02
5 1.82574200e-01 5.00000000e-02 2.82528929e-02 1.18241616e+02
5 1.82574200e-01 5.00000000e-02 3.08387359e-02 1.26976442e+02
5 1.82574200e-01 5.00000000e-02 3.35017314e-02 1.35643771e+02
5 1.82574200e-01 5.00000000e-02 3.62469779e-02 1.44239130e+02
5 1.82574200e-01 5.00000000e-02 3.90802674e-02 1.52757439e+02
5 1.82574200e-01 5.00000000e-02 4.20076165e-02 1.61193415e+02
5 1.82574200e-01 5.00000000e-02 4.50361046e-02 1.69540843e+02
5 1.82574200e-01 5.00000000e-02 4.81735373e-02 1.77792869e+02
5 1.82574200e-01 5.00000000e-02 5.14286895e-02 1.85941787e+02
5 1.82574200e-01 5.00000000e-02 5.48116705e-02 1.93978715e+02
5 1.82574200e-01 5.00000000e-02 5.83334526e-02 2.01894006e+02
5 1.82574200e-01 5.00000000e-02 6.20070552e-02 2.09676215e+02
5 1.82574200e-01 5.00000000e-02 6.58473148e-02 2.17312291e+02
5 1.82574200e-01 5.00000000e-02 6.98716774e-02 2.24786886e+02
5 1.82574200e-01 5.00000000e-02 7.40999014e-02 2.32082602e+02
5 1.82574200e-01 5.00000000e-02 7.85558951e-02 2.39178383e+02
5 1.82574200e-01 5.00000000e-02 8.32682661e-02 2.46049023e+02
5 1.82574200e-01 5.00000000e-02 8.82707955e-02 2.52664731e+02
5 1.82574200e-01 5.00000000e-02 9.36057543e-02 2.58988219e+02
5 1.82574200e-01 5.00000000e-02 9.93247440e-02 2.64973924e+02
5 1.82574200e-01 5.00000000e-02 1.05494010e-01 2.70563325e+02
5 1.82574200e-01 5.00000000e-02 1.12198351e-01 2.75681438e+02
5 1.82574200e-01 5.00000000e-02 1.19550166e-01 2.80228798e+02
5 1.82574200e-01 5.00000000e-02 1.27703633e-01 2.84068857e+02
5 1.82574200e-01 5.00000000e-02 1.36875719e-01 2.87009292e+02
5 1.82574200e-01 5.00000000e-02 1.47384192e-01 2.88768255e+02
5 1.82574200e-01 5.00000000e-02 1.59713920e-01 2.88915607e+02
5 1.82574200e-01 5.00000000e-02 1.74619126e-01 2.86782919e+02
5 1.82574200e-01 5.00000000e-02 1.93207649e-01 2.81392475e+02
5 1.82574200e-01 5.00000000e-02 2.16679521e-01 2.71702371e+02
5 1.82574200e-01 5.00000000e-02 2.45447175e-01 2.57406648e+02
5 1.82574200e-01 5.00000000e-02 2.79292966e-01 2.38787716e+02
5 1.82574200e-01 5.00000000e-02 3.18740013e-01 2.15469031e+02
5 1.82574200e-01 5.00000000e-02 3.62985200e-01 1.88164271e+02
5 1.82574200e-01 5.00000000e-02 4.06123587e-01 1.61899936e+02
5 1.82574200e-01 5.00000000e-02 4.43733941e-01 1.40412515e+02
5 1.82574200e-01 5.00000000e-02 4.76152255e-01 1.23390864e+02
5 1.82574200e-01 5.00000000e-02 5.04752167e-01 1.09651056e+02
5 1.82574200e-01 5.00000000e-02 5.30591284e-01 9.82843871e+01
5 1.82574200e-01 5.00000000e-02 5.54377694e-01 8.86828182e+01
5 1.82574200e-01 5.00000000e-02 5.76587019e-01 8.04379066e+01
5 1.82574200e-01 5.00000000e-02 5.97550742e-01 7.32649216e+01
5 1.82574200e-01 5.00000000e-02 6.17506006e-01 6.69600893e+01
5 1.82574200e-01 5.00000000e-02 6.36629223e-01 6.13717675e+01
5 1.82574200e-01 5.00000000e-02 6.55054750e-01 5.63844218e+01
5 1.82574200e-01 5.00000000e-02 6.72888278e-01 5.19071446e+01
5 1.82574200e-01 5.00000000e-02 6.90211578e-01 4.78695598e+01
5 1.82574200e-01 5.00000000e-02 7.07093599e-01 4.42123341e+01
5 1.82574200e-01 5.00000000e-02 7.23588800e-01 4.08885695e+01
5 1.82574200e-01 5.00000000e-02 7.39742847e-01 3.78589341e+01
5 1.82574200e-01 5.00000000e-02 7.55595472e-01 3.50892151e+01
5 1.82574200e-01 5.00000000e-02 7.71178885e-01 3.25516512e+01
5 1.82574200e-01 5.00000000e-02 7.86520757e-01 3.02223919e+01
5 1.82574200e-01 5.00000000e-02 8.01646561e-01 2.80794947e+01
5 1.82574200e-01 5.00000000e-02 8.16576693e-01 2.61053682e+01
5 1.82574200e-01 5.00000000e-02 8.31329646e-01 2.42840673e+01
5 1.82574200e-01 5.00000000e-02 8.45921027e-01 2.26021262e+01
5 1.82574200e-01 5.00000000e-02 8.60366713e-01 2.10458720e+01
5 1.82574200e-01 5.00000000e-02 8.74678571e-01 1.96050562e+01
5 1.82574200e-01 5.00000000e-02 8.88868007e-01 1.82698415e+01
5 1.82574200e-01 5.00000000e-02 9.02945228e-01 1.70314213e+01
5 1.82574200e-01 5.00000000e-02 9.16919408e-01 1.58818830e+01
5 1.82574200e-01 5.00000000e-02 9.30798812e-01 1.48140938e+01
5 1.82574200e-01 5.00000000e-02 9.44590915e-01 1.38216050e+01
5 1.82574200e-01 5.00000000e-02 9.58301963e-01 1.28990193e+01
5 1.82574200e-01 5.00000000e-02 9.71939296e-01 1.20400199e+01
5 1.82574200e-01 5.00000000e-02 9.85507843e-01 1.12403431e+01
5 1.82574200e-01 5.00000000e-02 9.99012733e-01 1.04955639e+01
5 1.82574200e-01 5.00000000e-02 1.01245865e+00 9.80163524e+00
5 1.82574200e-01 5.00000000e-02 1.02584991e+00 9.15484937e+00
5 1.82574200e-01 5.00000000e-02 1.03919043e+00 8.55180352e+00
5 1.82574200e-01 5.00000000e-02 1.05248385e+00 7.98936994e+00
5 1.82574200e-01 5.00000000e-02 1.06573350e+00 7.46466958e+00
5 1.82574200e-01 5.00000000e-02 1.07894246e+00 6.97504882e+00
5 1.82574200e-01 5.00000000e-02 1.09211356e+00 6.51805881e+00
5 1.82574200e-01 5.00000000e-02 1.10524944e+00 6.09143713e+00
5 1.82574200e-01 5.00000000e-02 1.11835192e+00 5.69358858e+00
5 1.82574200e-01 5.00000000e-02 1.13142452e+00 5.32149425e+00
5 1.82574200e-01 5.00000000e-02 1.14446863e+00 4.97395988e+00
5 1.82574200e-01 5.00000000e-02 1.15748617e+00 4.64931861e+00
5 1.82574200e-01 5.00000000e-02 1.17047893e+00 4.34602387e+00
5 1.82574200e-01 5.00000000e-02 1.18344858e+00 4.06263968e+00
5 1.82574200e-01 5.00000000e-02 1.19639667e+00 3.79783189e+00
5 1.82574200e-01 5.00000000e-02 1.20932463e+00 3.55036017e+00
5 1.82574200e-01 5.00000000e-02 1.22223380e+00 3.31907079e+00
5 1.82574200e-01 5.00000000e-02 1.23512542e+00 3.10289000e+00
5 1.82574200e-01 5.00000000e-02 1.24800067e+00 2.90081801e+00
5 1.82574200e-01 5.00000000e-02 1.26086060e+00 2.71192352e+00
5 1.82574200e-01 5.00000000e-02 1.27370625e+00 2.53533862e+00
5 1.82574200e-01 5.00000000e-02 1.28653853e+00 2.37025423e+00
5 1.82574200e-01 5.00000000e-02 1.29935832e+00 2.21591581e+00
5 1.82574200e-01 5.00000000e-02 1.31216645e+00 2.07161951e+00
5 1.82574200e-01 5.00000000e-02 1.32496368e+00 1.93670855e+00
5 1.82574200e-01 5.00000000e-02 1.33775071e+00 1.81056992e+00
5 1.82574200e-01 5.00000000e-02 1.35052821e+00 1.69263132e+00
5 1.82574200e-01 5.00000000e-02 1.36329680e+00 1.58235834e+00
5 1.82574200e-01 5.00000000e-02 1.37605705e+00 1.47925188e+00
5 1.82574200e-01 5.00000000e-02 1.38880952e+00 1.38284569e+00
5 1.82574200e-01 5.00000000e-02 1.40155471e+00 1.29270417e+00
5 1.82574200e-01 5.00000000e-02 1.41429308e+00 1.20842029e+00
5 1.82574200e-01 5.00000000e-02 1.42702443e+00 1.13017055e+00
5 1.82574200e-01 5.00000000e-02 1.43975056e+00 1.05641758e+00
5 1.82574200e-01 5.00000000e-02 1.45247110e+00 9.87462234e-01
5 1.82574200e-01 5.00000000e-02 1.46518643e+00 9.22992852e-01
5 1.82574200e-01 5.00000000e-02 1.47789688e+00 8.62718075e-01
5 1.82574200e-01 5.00000000e-02 1.49060276e+00 8.06365531e-01
5 1.82574200e-01 5.00000000e-02 1.50330438e+00 7.53680583e-01
5 1.82574200e-01 5.00000000e-02 1.51600200e+00 7.04425155e-01
5 1.82574200e-01 5.00000000e-02 1.52869589e+00 6.58376642e-01
5 1.82574200e-01 5.00000000e-02 1.54138629e+00 6.15326896e-01
5 1.82574200e-01 5.00000000e-02 1.55407343e+00 5.75081275e-01
5 1.82574200e-01 5.00000000e-02 1.56675751e+00 5.37457765e-01
5 1.82574200e-01 5.00000000e-02 1.57943874e+00 5.02286150e-01
5 1.82574200e-01 5.00000000e-02 1.59211729e+00 4.69407247e-01
5 1.82574200e-01 5.00000000e-02 1.60479335e+00 4.38672184e-01
5 1.82574200e-01 5.00000000e-02 1.61746708e+00 4.09941734e-01
5 1.82574200e-01 5.00000000e-02 1.63013862e+00 3.83085686e-01
5 1.82574200e-01 5.00000000e-02 1.64280812e+00 3.57982261e-01
5 1.82574200e-01 5.00000000e-02 1.65547571e+00 3.34517565e-01
5 1.82574200e-01 5.00000000e-02 1.66814151e+00 3.12585079e-01
5 1.82574200e-01 5.00000000e-02 1.68080565e+00 2.92085183e-01
5 1.82574200e-01 5.00000000e-02 1.69346822e+00 2.72924705e-01
5 1.82574200e-01 5.00000000e-02 1.70612933e+00 2.55016511e-01
5 1.82574200e-01 5.00000000e-02 1.71878908e+00 2.38279108e-01
5 1.82574200e-01 5.00000000e-02 1.73144755e+00 2.22636284e-01
5 1.82574200e-01 5.00000000e-02 1.74410483e+00 2.08016766e-01
5 1.82574200e-01 5.00000000e-02 1.75676100e+00 1.94353901e-01
5 1.82574200e-01 5.00000000e-02 1.76941612e+00 1.81585354e-01
5 1.82574200e-01 5.00000000e-02 1.78207026e+00 1.69652837e-01
5 1.82574200e-01 5.00000000e-02 1.79472349e+00 1.58501840e-01
5 1.82574200e-01 5.00000000e-02 1.80737588e+00 1.48081390e-01
5 1.82574200e-01 5.00000000e-02 1.82002746e+00 1.38343824e-01
5 1.82574200e-01 5.00000000e-02 1.83267830e+00 1.29244571e-01
5 1.82574200e-01 5.00000000e-02 1.84532844e+00 1.20741959e-01
5 1.82574200e-01 5.00000000e-02 1.85797793e+00 1.12797020e-01
5 1.82574200e-01 5.00000000e-02 1.87062682e+00 1.05373321e-01
5 1.82574200e-01 5.00000000e-02 1.88327513e+00 9.84367967e-02
5 1.82574200e-01 5.00000000e-02 1.89592291e+00 9.19555974e-02
5 1.82574200e-01 5.00000000e-02 1.90857020e+00 8.58999465e-02
5 1.82574200e-01 5.00000000e-02 1.92121702e+00 8.02420052e-02
5 1.82574200e-01 5.00000000e-02 1.93386341e+00 7.49557478e-02
5 1.82574200e-01 5.00000000e-02 1.94650939e+00 7.00168436e-02
5 1.82574200e-01 5.00000000e-02 1.95915499e+00 6.54025475e-02
5 1.82574200e-01 5.00000000e-02 1.97180024e+00 6.10915973e-02
5 1.82574200e-01 5.00000000e-02 1.98444516e+00 5.70641171e-02
5 1.82574200e-01 5.00000000e-02 1.99708976e+00 5.33015280e-02
5 1.82574200e-01 5.00000000e-02 2.00973408e+00 4.97864634e-02
5 1.82574200e-01 5.00000000e-02 2.02237813e+00 4.65026905e-02
5 1.82574200e-01 5.00000000e-02 2.03502192e+00 4.34350369e-02
5 1.82574200e-01 5.00000000e-02 2.04766548e+00 4.05693211e-02
5 1.82574200e-01 5.00000000e-02 2.06030882e+00 3.78922887e-02
5 1.82574200e-01 5.00000000e-02 2.07295195e+00 3.53915520e-02
5 1.82574200e-01 5.00000000e-02 2.08559489e+00 3.30555331e-02
5 1.82574200e-01 5.00000000e-02 2.09823765e+00 3.08734121e-02
5 1.82574200e-01 5.00000000e-02 2.11088024e+00 2.88350768e-02
5 1.82574200e-01 5.00000000e-02 2.12352268e+00 2.69310772e-02
5 1.82574200e-01 5.00000000e-02 2.13616496e+00 2.51525824e-02
5 1.82574200e-01 5.00000000e-02 2.14880711e+00 2.34913396e-02
5 1.82574200e-01 5.00000000e-02 2.16144914e+00 2.19396373e-02
5 1.82574200e-01 5.00000000e-02 2.17409104e+00 2.04902692e-02
5 1.82574200e-01 5.00000000e-02 2.18673283e+00 1.91365018e-02
5 1.82574200e-01 5.00000000e-02 2.19937451e+00 1.78720429e-02
5 1.82574200e-01 5.00000000e-02 2.21201610e+00 1.66910136e-02
5 1.82574200e-01 5.00000000e-02 2.22465760e+00 1.55879205e-02
5 1.82574200e-01 5.00000000e-02 2.23729901e+00 1.45576311e-02
5 1.82574200e-01 5.00000000e-02 2.24994034e+00 1.35953497e-02
5 1.82574200e-01 5.00000000e-02 2.26258160e+00 1.26965959e-02
5 1.82574200e-01 5.00000000e-02 2.27522279e+00 1.18571834e-02
5 1.82574200e-01 5.00000000e-02 2.28786391e+00 1.10732013e-02
5 1.82574200e-01 5.00000000e-02 2.30050498e+00 1.03409956e-02
5 1.82574200e-01 5.00000000e-02 2.31314598e+00 9.65715258e-03
5 1.82574200e-01 5.00000000e-02 2.32578693e+00 9.01848316e-03
5 1.82574200e-01 5.00000000e-02 2.33842784e+00 8.42200798e-03
5 1.82574200e-01 5.00000000e-02 2.35106808e+00 8.38748407e-03
5 1.82574200e-01 5.00000000e-02 2.36370893e+00 7.83308624e-03
5 1.82574200e-01 5.00000000e-02 2.37634975e+00 7.31526113e-03
5 1.82574200e-01 5.00000000e-02 2.38899052e+00 6.83163574e-03
5 1.82574200e-01 5.00000000e-02 2.40163125e+00 6.37995453e-03
5 1.82574200e-01 5.00000000e-02 2.41427195e+00 5.95811039e-03
5 1.82574200e-01 5.00000000e-02 2.42691262e+00 5.56413494e-03
5 1.82574200e-01 5.00000000e-02 2.43955325e+00 5.19618941e-03
5 1.82574200e-01 5.00000000e-02 2.45219386e+00 4.85255613e-03
5 1.82574200e-01 5.00000000e-02 2.46483444e+00 4.53163056e-03
5 1.82574200e-01 5.00000000e-02 2.47747500e+00 4.23191387e-03
5 1.82574200e-01 5.00000000e-02 2.49011553e+00 3.95200601e-03
5 1.82574200e-01 5.00000000e-02 2.50275604e+00 3.69059918e-03
5 1.82574200e-01 5.00000000e-02 2.51539653e+00 3.44647181e-03
5 1.82574200e-01 5.00000000e-02 2.52803700e+00 3.21848284e-03
6 2.50000000e-01 1.00000000e-01 0.00000000e+00 0.00000000e+00
6 2.50000000e-01 1.00000000e-01 1.91802988e-03 9.49862424e+00
6 2.50000000e-01 1.00000000e-01 3.86850497e-03 1.89720373e+01
6 2.50000000e-01 1.00000000e-01 5.85261223e-03 2.84193167e+01
6 2.50000000e-01 1.00000000e-01 7.87160647e-03 3.78394876e+01
6 2.50000000e-01 1.00000000e-01 9.92696790e-03 4.72313996e+01
6 2.50000000e-01 1.00000000e-01 1.20199182e-02 5.65941036e+01
6 2.50000000e-01 1.00000000e-01 1.41520373e-02 6.59263719e+01
6 2.50000000e-01 1.00000000e-01 1.63249235e-02 7.52269625e+01
6 2.50000000e-01 1.00000000e-01 1.85402772e-02 8.44945541e+01
6 2.50000000e-01 1.00000000e-01 2.08000371e-02 9.37276403e+01
6 2.50000000e-01 1.00000000e-01 2.31059490e-02 1.02924865e+02
6 2.50000000e-01 1.00000000e-01 2.54601637e-02 1.12084556e+02
6 2.50000000e-01 1.00000000e-01 2.78648982e-02 1.21204991e+02
6 2.50000000e-01 1.00000000e-01 3.03225300e-02 1.30284322e+02
6 2.50000000e-01 1.00000000e-01 3.28357232e-02 1.39320481e+02
6 2.50000000e-01 1.00000000e-01 3.54070551e-02 1.48311463e+02
6 2.50000000e-01 1.00000000e-01 3.80395671e-02 1.57254906e+02
6 2.50000000e-01 1.00000000e-01 4.07364657e-02 1.66148317e+02
6 2.50000000e-01 1.00000000e-01 4.35012232e-02 1.74989000e+02
6 2.50000000e-01 1.00000000e-01 4.63377285e-02 1.83773932e+02
6 2.50000000e-01 1.00000000e-01 4.92498945e-02 1.92500072e+02
6 2.50000000e-01 1.00000000e-01 5.22422814e-02 2.01163878e+02
6 2.50000000e-01 1.00000000e-01 5.53197879e-02 2.09761542e+02
6 2.50000000e-01 1.00000000e-01 5.84879048e-02 2.18288798e+02
6 2.50000000e-01 1.00000000e-01 6.17523674e-02 2.26741189e+02
6 2.50000000e-01 1.00000000e-01 6.51197923e-02 2.35113575e+02
6 2.50000000e-01 1.00000000e-01 6.85974249e-02 2.43400325e+02
6 2.50000000e-01 1.00000000e-01 7.21934716e-02 2.51595062e+02
6 2.50000000e-01 1.00000000e-01 7.59167176e-02 2.59690961e+02
6 2.50000000e-01 1.00000000e-01 7.97773757e-02 2.67680084e+02
6 2.50000000e-01 1.00000000e-01 8.37870091e-02 2.75553448e+02
6 2.50000000e-01 1.00000000e-01 8.79583229e-02 2.83301180e+02
6 2.50000000e-01 1.00000000e-01 9.23063122e-02 2.90911627e+02
6 2.50000000e-01 1.00000000e-01 9.68477332e-02 2.98371770e+02
6 2.50000000e-01 1.00000000e-01 1.01602397e-01 3.05666215e+02
6 2.50000000e-01 1.00000000e-01 1.06592957e-01 3.12777360e+02
6 2.50000000e-01 1.00000000e-01 1.11846489e-01 3.19684164e+02
6 2.50000000e-01 1.00000000e-01 1.17394650e-01 3.26362029e+02
6 2.50000000e-01 1.00000000e-01 1.23275981e-01 3.32781009e+02
6 2.50000000e-01 1.00000000e-01 1.29536862e-01 3.38905062e+02
6 2.50000000e-01 1.00000000e-01 1.36234659e-01 3.44689614e+02
6 2.50000000e-01 1.00000000e-01 1.43441287e-01 3.50078784e+02
6 2.50000000e-01 1.00000000e-01 1.51248680e-01 3.55001135e+02
6 2.50000000e-01 1.00000000e-01 1.59777291e-01 3.59363070e+02
6 2.50000000e-01 1.00000000e-01 1.69188867e-01 3.63038906e+02
6 2.50000000e-01 1.00000000e-01 1.79708956e-01 3.65853383e+02
6 2.50000000e-01 1.00000000e-01 1.91665918e-01 3.67551351e+02
6 2.50000000e-01 1.00000000e-01 2.05565181e-01 3.67740073e+02
6 2.50000000e-01 1.00000000e-01 2.22248364e-01 3.65765577e+02
6 2.50000000e-01 1.00000000e-01 2.43276927e-01 3.60414544e+02
6 2.50000000e-01 1.00000000e-01 2.72081056e-01 3.49021582e+02
6 2.50000000e-01 1.00000000e-01 3.18500649e-01 3.23940694e+02
6 2.50000000e-01 1.00000000e-01 4.09248797e-01 2.64414726e+02
6 2.50000000e-01 1.00000000e-01 4.97963947e-01 2.06468480e+02
6 2.50000000e-01 1.00000000e-01 5.55526491e-01 1.72729067e+02
6 2.50000000e-01 1.00000000e-01 5.99277808e-01 1.49721536e+02
6 2.50000000e-01 1.00000000e-01 6.35793248e-01 1.32336574e+02
6 2.50000000e-01 1.00000000e-01 6.67833941e-01 1.18428672e+02
6 2.50000000e-01 1.00000000e-01 6.96812615e-01 1.06900082e+02
6 2.50000000e-01 1.00000000e-01 7.23553518e-01 9.71103310e+01
6 2.50000000e-01 1.00000000e-01 7.48581455e-01 8.86516229e+01
6 2.50000000e-01 1.00000000e-01 7.72253762e-01 8.12462946e+01
6 2.50000000e-01 1.00000000e-01 7.94824432e-01 7.46969826e+01
6 2.50000000e-01 1.00000000e-01 8.16481858e-01 6.88572987e+01
6 2.50000000e-01 1.00000000e-01 8.37369721e-01 6.36155954e+01
6 2.50000000e-01 1.00000000e-01 8.57600326e-01 5.88846088e+01
6 2.50000000e-01 1.00000000e-01 8.77263805e-01 5.45943020e+01
6 2.50000000e-01 1.00000000e-01 8.96432039e-01 5.06888200e+01
6 2.50000000e-01 1.00000000e-01 9.15165826e-01 4.71209218e+01
6 2.50000000e-01 1.00000000e-01 9.33514346e-01 4.38523908e+01
6 2.50000000e-01 1.00000000e-01 9.51520719e-01 4.08497225e+01
6 2.50000000e-01 1.00000000e-01 9.69219830e-01 3.80858087e+01
6 2.50000000e-01 1.00000000e-01 9.86643898e-01 3.55356142e+01
6 2.50000000e-01 1.00000000e-01 1.00381891e+00 3.31789480e+01
6 2.50000000e-01 1.00000000e-01 1.02076824e+00 3.09976407e+01
6 2.50000000e-01 1.00000000e-01 1.03751192e+00 2.89761377e+01
6 2.50000000e-01 1.00000000e-01 1.05406916e+00 2.70995012e+01
6 2.50000000e-01 1.00000000e-01 1.07045532e+00 2.53558097e+01
6 2.50000000e-01 1.00000000e-01 1.08668468e+00 2.37339499e+01
6 2.50000000e-01 1.00000000e-01 1.10277004e+00 2.22239830e+01
6 2.50000000e-01 1.00000000e-01 1.11872234e+00 2.08174170e+01
6 2.50000000e-01 1.00000000e-01 1.13455317e+00 1.95052318e+01
6 2.50000000e-01 1.00000000e-01 1.15027115e+00 1.82807386e+01
6 2.50000000e-01 1.00000000e-01 1.16588476e+00 1.71373380e+01
6 2.50000000e-01 1.00000000e-01 1.18140174e+00 1.60690312e+01
6 2.50000000e-01 1.00000000e-01 1.19682911e+00 1.50703512e+01
6 2.50000000e-01 1.00000000e-01 1.21217330e+00 1.41363039e+01
6 2.50000000e-01 1.00000000e-01 1.22744020e+00 1.32623168e+01
6 2.50000000e-01 1.00000000e-01 1.24263464e+00 1.24446378e+01
6 2.50000000e-01 1.00000000e-01 1.25776283e+00 1.16784292e+01
6 2.50000000e-01 1.00000000e-01 1.27282864e+00 1.09607034e+01
6 2.50000000e-01 1.00000000e-01 1.28783626e+00 1.02881824e+01
6 2.50000000e-01 1.00000000e-01 1.30278961e+00 9.65783975e+00
6 2.50000000e-01 1.00000000e-01 1.31769227e+00 9.06687691e+00
6 2.50000000e-01 1.00000000e-01 1.33254759e+00 8.51270306e+00
6 2.50000000e-01 1.00000000e-01 1.34735866e+00 7.99291663e+00
6 2.50000000e-01 1.00000000e-01 1.36212834e+00 7.50528903e+00
6 2.50000000e-01 1.00000000e-01 1.37685930e+00 7.04774997e+00
6 2.50000000e-01 1.00000000e-01 1.39155401e+00 6.61837443e+00
6 2.50000000e-01 1.00000000e-01 1.40621479e+00 6.21537087e+00
6 2.50000000e-01 1.00000000e-01 1.42084377e+00 5.83707052e+00
6 2.50000000e-01 1.00000000e-01 1.43544297e+00 5.48191787e+00
6 2.50000000e-01 1.00000000e-01 1.45001371e+00 5.14886960e+00
6 2.50000000e-01 1.00000000e-01 1.46455889e+00 4.83568623e+00
6 2.50000000e-01 1.00000000e-01 1.47907951e+00 4.54159183e+00
6 2.50000000e-01 1.00000000e-01 1.49357708e+00 4.26540212e+00
6 2.50000000e-01 1.00000000e-01 1.50805304e+00 4.00600998e+00
6 2.50000000e-01 1.00000000e-01 1.52250871e+00 3.76237987e+00
6 2.50000000e-01 1.00000000e-01 1.53694535e+00 3.53354278e+00
6 2.50000000e-01 1.00000000e-01 1.55136411e+00 3.31859154e+00
6 2.50000000e-01 1.00000000e-01 1.56576610e+00 3.11667655e+00
6 2.50000000e-01 1.00000000e-01 1.58015233e+00 2.92700185e+00
6 2.50000000e-01 1.00000000e-01 1.59452377e+00 2.74882143e+00
6 2.50000000e-01 1.00000000e-01 1.60888132e+00 2.58143593e+00
6 2.50000000e-01 1.00000000e-01 1.62322582e+00 2.42418950e+00
6 2.50000000e-01 1.00000000e-01 1.63755807e+00 2.27646694e+00
6 2.50000000e-01 1.00000000e-01 1.65187880e+00 2.13769107e+00
6 2.50000000e-01 1.00000000e-01 1.66618871e+00 2.00732023e+00
6 2.50000000e-01 1.00000000e-01 1.68048847e+00 1.88484598e+00
6 2.50000000e-01 1.00000000e-01 1.69477867e+00 1.76979102e+00
6 2.50000000e-01 1.00000000e-01 1.70905990e+00 1.66170717e+00
6 2.50000000e-01 1.00000000e-01 1.72333271e+00 1.56017355e+00
6 2.50000000e-01 1.00000000e-01 1.73759759e+00 1.46479487e+00
6 2.50000000e-01 1.00000000e-01 1.75185503e+00 1.37519980e+00
6 2.50000000e-01 1.00000000e-01 1.76610547e+00 1.29103950e+00
6 2.50000000e-01 1.00000000e-01 1.78034934e+00 1.21198624e+00
6 2.50000000e-01 1.00000000e-01 1.79458704e+00 1.13773206e+00
6 2.50000000e-01 1.00000000e-01 1.80881893e+00 1.06798757e+00
6 2.50000000e-01 1.00000000e-01 1.82304537e+00 1.00248085e+00
6 2.50000000e-01 1.00000000e-01 1.83726615e+00 9.41373154e-01
6 2.50000000e-01 1.00000000e-01 1.85148271e+00 8.83541036e-01
6 2.50000000e-01 1.00000000e-01 1.86569474e+00 8.29231004e-01
6 2.50000000e-01 1.00000000e-01 1.87990251e+00 7.78230188e-01
6 2.50000000e-01 1.00000000e-01 1.89410628e+00 7.30338531e-01
6 2.50000000e-01 1.00000000e-01 1.90830629e+00 6.85368016e-01
6 2.50000000e-01 1.00000000e-01 1.92250276e+00 6.43141948e-01
6 2.50000000e-01 1.00000000e-01 1.93669592e+00 6.03494261e-01
6 2.50000000e-01 1.00000000e-01 1.95088597e+00 5.66268882e-01
6 2.50000000e-01 1.00000000e-01 1.96507308e+00 5.31319123e-01
6 2.50000000e-01 1.00000000e-01 1.97925744e+00 4.98507123e-01
6 2.50000000e-01 1.00000000e-01 1.99343922e+00 4.67703308e-01
6 2.50000000e-01 1.00000000e-01 2.00761857e+00 4.38785902e-01
6 2.50000000e-01 1.00000000e-01 2.02179564e+00 4.11640455e-01
6 2.50000000e-01 1.00000000e-01 2.03597057e+00 3.86159401e-01
6 2.50000000e-01 1.00000000e-01 2.05014348e+00 3.62241652e-01
6 2.50000000e-01 1.00000000e-01 2.06431451e+00 3.39792202e-01
6 2.50000000e-01 1.00000000e-01 2.07848376e+00 3.18721770e-01
6 2.50000000e-01 1.00000000e-01 2.09265135e+00 2.98946453e-01
6 2.50000000e-01 1.00000000e-01 2.10681737e+00 2.80387403e-01
6 2.50000000e-01 1.00000000e-01 2.12098192e+00 2.62970530e-01
6 2.50000000e-01 1.00000000e-01 2.13514509e+00 2.46626211e-01
6 2.50000000e-01 1.00000000e-01 2.14930696e+00 2.31289027e-01
6 2.50000000e-01 1.00000000e-01 2.16346762e+00 2.16897508e-01
6 2.50000000e-01 1.00000000e-01 2.17762713e+00 2.03393900e-01
6 2.50000000e-01 1.00000000e-01 2.19178557e+00 1.90723941e-01
6 2.50000000e-01 1.00000000e-01 2.20594301e+00 1.78836650e-01
6 2.50000000e-01 1.00000000e-01 2.22009949e+00 1.67684134e-01
6 2.50000000e-01 1.00000000e-01 2.23425509e+00 1.57221398e-01
6 2.50000000e-01 1.00000000e-01 2.24840986e+00 1.47406177e-01
6 2.50000000e-01 1.00000000e-01 2.26256385e+00 1.38198768e-01
6 2.50000000e-01 1.00000000e-01 2.27671710e+00 1.29561878e-01
6 2.50000000e-01 1.00000000e-01 2.29086966e+00 1.21460480e-01
6 2.50000000e-01 1.00000000e-01 2.30502157e+00 1.13861672e-01
6 2.50000000e-01 1.00000000e-01 2.31917288e+00 1.06734558e-01
6 2.50000000e-01 1.00000000e-01 2.33332362e+00 1.00050117e-01
6 2.50000000e-01 1.00000000e-01 2.34747382e+00 9.37811002e-02
6 2.50000000e-01 1.00000000e-01 2.36162353e+00 8.79019159e-02
6 2.50000000e-01 1.00000000e-01 2.37577276e+00 8.23885347e-02
6 2.50000000e-01 1.00000000e-01 2.38992155e+00 7.72183934e-02
6 2.50000000e-01 1.00000000e-01 2.40406992e+00 7.23703068e-02
6 2.50000000e-01 1.00000000e-01 2.41821791e+00 6.78243843e-02
6 2.50000000e-01 1.00000000e-01 2.43236553e+00 6.35619520e-02
6 2.50000000e-01 1.00000000e-01 2.44651281e+00 5.95654786e-02
6 2.50000000e-01 1.00000000e-01 2.46065976e+00 5.58185068e-02
6 2.50000000e-01 1.00000000e-01 2.47480642e+00 5.23055878e-02
6 2.50000000e-01 1.00000000e-01 2.48895279e+00 4.90122204e-02
6 2.50000000e-01 1.00000000e-01 2.50309890e+00 4.59247933e-02
6 2.50000000e-01 1.00000000e-01 2.51724476e+00 4.30305313e-02
6 2.50000000e-01 1.00000000e-01 2.53139039e+00 4.03174444e-02
6 2.50000000e-01 1.00000000e-01 2.54553580e+00 3.77742797e-02
6 2.50000000e-01 1.00000000e-01 2.55968100e+00 3.53904774e-02
6 2.50000000e-01 1.00000000e-01 2.57382601e+00 3.31561277e-02
6 2.50000000e-01 1.00000000e-01 2.58797084e+00 3.10619315e-02
6 2.50000000e-01 1.00000000e-01 2.60211551e+00 2.90991635e-02
6 2.50000000e-01 1.00000000e-01 2.61626001e+00 2.72596367e-02
6 2.50000000e-01 1.00000000e-01 2.63040436e+00 2.55356695e-02
6 2.50000000e-01 1.00000000e-01 2.64454858e+00 2.39200552e-02
6 2.50000000e-01 1.00000000e-01 2.65869266e+00 2.24060328e-02
6 2.50000000e-01 1.00000000e-01 2.67283662e+00 2.09872595e-02
6 2.50000000e-01 1.00000000e-01 2.68698047e+00 1.96577851e-02
6 2.50000000e-01 1.00000000e-01 2.70112421e+00 1.84120284e-02
6 2.50000000e-01 1.00000000e-01 2.71526785e+00 1.72447538e-02
6 2.50000000e-01 1.00000000e-01 2.72941139e+00 1.61510508e-02
6 2.50000000e-01 1.00000000e-01 2.74355484e+00 1.51263136e-02
6 2.50000000e-01 1.00000000e-01 2.75769822e+00 1.41662223e-02
6 2.50000000e-01 1.00000000e-01 2.77184151e+00 1.32667259e-02
6 2.50000000e-01 1.00000000e-01 2.78598473e+00 1.24240247e-02
6 2.50000000e-01 1.00000000e-01 2.80012788e+00 1.16345561e-02
6 2.50000000e-01 1.00000000e-01 2.81427097e+00 1.08949787e-02
6 2.50000000e-01 1.00000000e-01 2.82841400e+00 1.02021597e-02


==> all_area_curves_sczm_only_data.txt <==
curve_id h a_value delta_eff react_x
1 4.58349200e-02 3.12500000e-03 -0.00000000e+00 0.00000000e+00
1 4.58349200e-02 3.12500000e-03 1.82897072e-03 8.97915306e+00
1 4.58349200e-02 3.12500000e-03 3.71464539e-03 1.78959941e+01
1 4.58349200e-02 3.12500000e-03 5.66081021e-03 2.67463624e+01
1 4.58349200e-02 3.12500000e-03 7.67165485e-03 3.55256540e+01
1 4.58349200e-02 3.12500000e-03 9.75182503e-03 4.42287637e+01
1 4.58349200e-02 3.12500000e-03 1.19064914e-02 5.28500095e+01
1 4.58349200e-02 3.12500000e-03 1.41414316e-02 6.13830422e+01
1 4.58349200e-02 3.12500000e-03 1.64631299e-02 6.98207364e+01
1 4.58349200e-02 3.12500000e-03 1.88788966e-02 7.81550586e+01
1 4.58349200e-02 3.12500000e-03 2.13970152e-02 8.63769064e+01
1 4.58349200e-02 3.12500000e-03 2.40269225e-02 9.44759093e+01
1 4.58349200e-02 3.12500000e-03 2.67794333e-02 1.02440183e+02
1 4.58349200e-02 3.12500000e-03 2.96670210e-02 1.10256021e+02
1 4.58349200e-02 3.12500000e-03 3.27041743e-02 1.17907501e+02
1 4.58349200e-02 3.12500000e-03 3.59078532e-02 1.25375985e+02
1 4.58349200e-02 3.12500000e-03 3.92980809e-02 1.32639472e+02
1 4.58349200e-02 3.12500000e-03 4.28987215e-02 1.39671735e+02
1 4.58349200e-02 3.12500000e-03 4.67385180e-02 1.46441189e+02
1 4.58349200e-02 3.12500000e-03 5.08524990e-02 1.52909342e+02
1 4.58349200e-02 3.12500000e-03 5.52839198e-02 1.59028660e+02
1 4.58349200e-02 3.12500000e-03 6.00869936e-02 1.64739568e+02
1 4.58349200e-02 3.12500000e-03 6.53308176e-02 1.69966135e+02
1 4.58349200e-02 3.12500000e-03 7.11051448e-02 1.74609731e+02
1 4.58349200e-02 3.12500000e-03 7.75301301e-02 1.78538319e+02
1 4.58349200e-02 3.12500000e-03 8.47661145e-02 1.81575698e+02
1 4.58349200e-02 3.12500000e-03 9.30396321e-02 1.83472932e+02
1 4.58349200e-02 3.12500000e-03 1.02673624e-01 1.83875138e+02
1 4.58349200e-02 3.12500000e-03 1.14138133e-01 1.82265787e+02
1 4.58349200e-02 3.12500000e-03 1.28110147e-01 1.77900938e+02
1 4.58349200e-02 3.12500000e-03 1.45467349e-01 1.69816100e+02
1 4.58349200e-02 3.12500000e-03 1.66907256e-01 1.57244774e+02
1 4.58349200e-02 3.12500000e-03 1.91802035e-01 1.40876884e+02
1 4.58349200e-02 3.12500000e-03 2.17679603e-01 1.23429007e+02
1 4.58349200e-02 3.12500000e-03 2.42209440e-01 1.07462154e+02
1 4.58349200e-02 3.12500000e-03 2.64599930e-01 9.38462307e+01
1 4.58349200e-02 3.12500000e-03 2.84983214e-01 8.24360286e+01
1 4.58349200e-02 3.12500000e-03 3.03703865e-01 7.28528961e+01
1 4.58349200e-02 3.12500000e-03 3.21096863e-01 6.47287219e+01
1 4.58349200e-02 3.12500000e-03 3.37427099e-01 5.77724183e+01
1 4.58349200e-02 3.12500000e-03 3.52897476e-01 5.17610150e+01
1 4.58349200e-02 3.12500000e-03 3.67662994e-01 4.65241829e+01
1 4.58349200e-02 3.12500000e-03 3.81843227e-01 4.19305203e+01
1 4.58349200e-02 3.12500000e-03 3.95531710e-01 3.78772414e+01
1 4.58349200e-02 3.12500000e-03 4.08802687e-01 3.42827619e+01
1 4.58349200e-02 3.12500000e-03 4.21715917e-01 3.10814099e+01
1 4.58349200e-02 3.12500000e-03 4.34320136e-01 2.82196311e+01
1 4.58349200e-02 3.12500000e-03 4.46655558e-01 2.56532332e+01
1 4.58349200e-02 3.12500000e-03 4.58755724e-01 2.33453588e+01
1 4.58349200e-02 3.12500000e-03 4.70648876e-01 2.12649718e+01
1 4.58349200e-02 3.12500000e-03 4.82359002e-01 1.93857125e+01
1 4.58349200e-02 3.12500000e-03 4.93906633e-01 1.76850191e+01
1 4.58349200e-02 3.12500000e-03 5.05309464e-01 1.61434464e+01
1 4.58349200e-02 3.12500000e-03 5.16582842e-01 1.47441301e+01
1 4.58349200e-02 3.12500000e-03 5.27740151e-01 1.34723621e+01
1 4.58349200e-02 3.12500000e-03 5.38793123e-01 1.23152494e+01
1 4.58349200e-02 3.12500000e-03 5.49752091e-01 1.12614385e+01
1 4.58349200e-02 3.12500000e-03 5.60626190e-01 1.03008902e+01
1 4.58349200e-02 3.12500000e-03 5.71423529e-01 9.42469383e+00
1 4.58349200e-02 3.12500000e-03 5.82151328e-01 8.62491427e+00
1 4.58349200e-02 3.12500000e-03 5.92816039e-01 7.89446297e+00
1 4.58349200e-02 3.12500000e-03 6.03423439e-01 7.22699029e+00
1 4.58349200e-02 3.12500000e-03 6.13978717e-01 6.61679413e+00
1 4.58349200e-02 3.12500000e-03 6.24486545e-01 6.05874227e+00
1 4.58349200e-02 3.12500000e-03 6.34951133e-01 5.54820588e+00
1 4.58349200e-02 3.12500000e-03 6.45376288e-01 5.08100238e+00
1 4.58349200e-02 3.12500000e-03 6.55765455e-01 4.65334603e+00
1 4.58349200e-02 3.12500000e-03 6.66121757e-01 4.26180510e+00
1 4.58349200e-02 3.12500000e-03 6.76448029e-01 3.90326442e+00
1 4.58349200e-02 3.12500000e-03 6.86746848e-01 3.57489271e+00
1 4.58349200e-02 3.12500000e-03 6.97020556e-01 3.27411383e+00
1 4.58349200e-02 3.12500000e-03 7.07271291e-01 2.99858141e+00
1 4.58349200e-02 3.12500000e-03 7.17500998e-01 2.74615642e+00
1 4.58349200e-02 3.12500000e-03 7.27711453e-01 2.51488731e+00
1 4.58349200e-02 3.12500000e-03 7.37904277e-01 2.30299224e+00
1 4.58349200e-02 3.12500000e-03 7.48080953e-01 2.10884326e+00
1 4.58349200e-02 3.12500000e-03 7.58242833e-01 1.93095224e+00
1 4.58349200e-02 3.12500000e-03 7.68391158e-01 1.76795808e+00
1 4.58349200e-02 3.12500000e-03 7.78527060e-01 1.61861535e+00
1 4.58349200e-02 3.12500000e-03 7.88651577e-01 1.48178400e+00
1 4.58349200e-02 3.12500000e-03 7.98765658e-01 1.35642009e+00
1 4.58349200e-02 3.12500000e-03 8.08870174e-01 1.24156738e+00
1 4.58349200e-02 3.12500000e-03 8.18965922e-01 1.13634977e+00
1 4.58349200e-02 3.12500000e-03 8.29053632e-01 1.03996435e+00
1 4.58349200e-02 3.12500000e-03 8.39133976e-01 9.51675213e-01
1 4.58349200e-02 3.12500000e-03 8.49207565e-01 8.70807707e-01
1 4.58349200e-02 3.12500000e-03 8.59274964e-01 7.96743283e-01
1 4.58349200e-02 3.12500000e-03 8.69336688e-01 7.28914768e-01
1 4.58349200e-02 3.12500000e-03 8.79393210e-01 6.66802050e-01
1 4.58349200e-02 3.12500000e-03 8.89444965e-01 6.09928155e-01
1 4.58349200e-02 3.12500000e-03 8.99492351e-01 5.57855645e-01
1 4.58349200e-02 3.12500000e-03 9.09535733e-01 5.10183337e-01
1 4.58349200e-02 3.12500000e-03 9.19575446e-01 4.66543296e-01
1 4.58349200e-02 3.12500000e-03 9.29611796e-01 4.26598082e-01
1 4.58349200e-02 3.12500000e-03 9.39645065e-01 3.90038227e-01
1 4.58349200e-02 3.12500000e-03 9.49675512e-01 3.56579932e-01
1 4.58349200e-02 3.12500000e-03 9.59703374e-01 3.25962944e-01
1 4.58349200e-02 3.12500000e-03 9.69730016e-01 2.96685350e-01
1 4.58349200e-02 3.12500000e-03 9.79753243e-01 2.71161380e-01
1 4.58349200e-02 3.12500000e-03 9.89774492e-01 2.47811469e-01
1 4.58349200e-02 3.12500000e-03 9.99793928e-01 2.26452734e-01
1 4.58349200e-02 3.12500000e-03 1.00981171e+00 2.06917229e-01
1 4.58349200e-02 3.12500000e-03 1.01982796e+00 1.89051004e-01
1 4.58349200e-02 3.12500000e-03 1.02984283e+00 1.72712960e-01
1 4.58349200e-02 3.12500000e-03 1.03985643e+00 1.57773782e-01
1 4.58349200e-02 3.12500000e-03 1.04986886e+00 1.44114971e-01
1 4.58349200e-02 3.12500000e-03 1.05988022e+00 1.31627944e-01
1 4.58349200e-02 3.12500000e-03 1.06989061e+00 1.20213222e-01
1 4.58349200e-02 3.12500000e-03 1.07990010e+00 1.09779671e-01
1 4.58349200e-02 3.12500000e-03 1.08990878e+00 1.00243811e-01
1 4.58349200e-02 3.12500000e-03 1.09991671e+00 9.15291838e-02
1 4.58349200e-02 3.12500000e-03 1.10992396e+00 8.35657671e-02
1 4.58349200e-02 3.12500000e-03 1.11993058e+00 7.62894414e-02
1 4.58349200e-02 3.12500000e-03 1.12993663e+00 6.96414982e-02
1 4.58349200e-02 3.12500000e-03 1.13994215e+00 6.35681889e-02
1 4.58349200e-02 3.12500000e-03 1.14994720e+00 5.80203116e-02
1 4.58349200e-02 3.12500000e-03 1.15995181e+00 5.29528308e-02
1 4.58349200e-02 3.12500000e-03 1.16995602e+00 4.83245294e-02
1 4.58349200e-02 3.12500000e-03 1.17995987e+00 4.40976888e-02
1 4.58349200e-02 3.12500000e-03 1.18996338e+00 4.02377956e-02
1 4.58349200e-02 3.12500000e-03 1.19996659e+00 3.67132728e-02
1 4.58349200e-02 3.12500000e-03 1.20996952e+00 3.34952326e-02
1 4.58349200e-02 3.12500000e-03 1.21997219e+00 3.05572504e-02
1 4.58349200e-02 3.12500000e-03 1.22997463e+00 2.78751572e-02
1 4.58349200e-02 3.12500000e-03 1.23997686e+00 2.54268493e-02
1 4.58349200e-02 3.12500000e-03 1.24997890e+00 2.31921139e-02
1 4.58349200e-02 3.12500000e-03 1.25998075e+00 2.11524688e-02
1 4.58349200e-02 3.12500000e-03 1.26998245e+00 1.92910167e-02
1 4.58349200e-02 3.12500000e-03 1.27998399e+00 1.75923099e-02
1 4.58349200e-02 3.12500000e-03 1.28998540e+00 1.60422280e-02
1 4.58349200e-02 3.12500000e-03 1.29998669e+00 1.46278645e-02
1 4.58349200e-02 3.12500000e-03 1.30998786e+00 1.33374241e-02
1 4.58349200e-02 3.12500000e-03 1.31998893e+00 1.21601276e-02
1 4.58349200e-02 3.12500000e-03 1.32998991e+00 1.10861254e-02
1 4.58349200e-02 3.12500000e-03 1.33999080e+00 1.01064182e-02
1 4.58349200e-02 3.12500000e-03 1.34999162e+00 9.21278435e-03
1 4.58349200e-02 3.12500000e-03 1.35999236e+00 8.39771313e-03
1 4.58349200e-02 3.12500000e-03 1.36999303e+00 7.65434403e-03
1 4.58349200e-02 3.12500000e-03 1.37999365e+00 6.97641093e-03
1 4.58349200e-02 3.12500000e-03 1.38999421e+00 6.35819106e-03
1 4.58349200e-02 3.12500000e-03 1.39999473e+00 5.79445838e-03
1 4.58349200e-02 3.12500000e-03 1.40999519e+00 5.28044078e-03
1 4.58349200e-02 3.12500000e-03 1.41999562e+00 4.81178105e-03
1 4.58349200e-02 3.12500000e-03 1.42999601e+00 4.38450108e-03
1 4.58349200e-02 3.12500000e-03 1.43999636e+00 3.99496921e-03
1 4.58349200e-02 3.12500000e-03 1.44999669e+00 3.63987025e-03
1 4.58349200e-02 3.12500000e-03 1.45999698e+00 3.31617818e-03
1 4.58349200e-02 3.12500000e-03 1.46999725e+00 3.02113110e-03
1 4.58349200e-02 3.12500000e-03 1.47999750e+00 2.75220837e-03
1 4.58349200e-02 3.12500000e-03 1.48999772e+00 2.50710971e-03
1 4.58349200e-02 3.12500000e-03 1.49999792e+00 2.28373608e-03
1 4.58349200e-02 3.12500000e-03 1.50999811e+00 2.08017218e-03
1 4.58349200e-02 3.12500000e-03 1.51999828e+00 1.89467053e-03
1 4.58349200e-02 3.12500000e-03 1.52999843e+00 1.72563686e-03
1 4.58349200e-02 3.12500000e-03 1.53999857e+00 1.57161673e-03
1 4.58349200e-02 3.12500000e-03 1.54999870e+00 1.43128342e-03
1 4.58349200e-02 3.12500000e-03 1.55999881e+00 1.30342676e-03
1 4.58349200e-02 3.12500000e-03 1.56999892e+00 1.18694295e-03
1 4.58349200e-02 3.12500000e-03 1.57999902e+00 1.08082529e-03
1 4.58349200e-02 3.12500000e-03 1.58999910e+00 9.84155708e-04
1 4.58349200e-02 3.12500000e-03 1.59999918e+00 8.96096973e-04
1 4.58349200e-02 3.12500000e-03 1.60999926e+00 8.15885639e-04
1 4.58349200e-02 3.12500000e-03 1.61999932e+00 7.42825604e-04
1 4.58349200e-02 3.12500000e-03 1.62999938e+00 6.76282170e-04
1 4.58349200e-02 3.12500000e-03 1.63999944e+00 6.15676683e-04
1 4.58349200e-02 3.12500000e-03 1.64999949e+00 5.60481615e-04
1 4.58349200e-02 3.12500000e-03 1.65999954e+00 5.10216055e-04
1 4.58349200e-02 3.12500000e-03 1.66999958e+00 4.64441640e-04
1 4.58349200e-02 3.12500000e-03 1.67999962e+00 4.22758784e-04
1 4.58349200e-02 3.12500000e-03 1.68999965e+00 3.84803291e-04
1 4.58349200e-02 3.12500000e-03 1.69999968e+00 3.50243223e-04
1 4.58349200e-02 3.12500000e-03 1.70999971e+00 3.18776066e-04
1 4.58349200e-02 3.12500000e-03 1.71999974e+00 2.90126133e-04
1 4.58349200e-02 3.12500000e-03 1.72999976e+00 2.64042200e-04
1 4.58349200e-02 3.12500000e-03 1.73999978e+00 2.40295340e-04
1 4.58349200e-02 3.12500000e-03 1.74999980e+00 2.18676968e-04
1 4.58349200e-02 3.12500000e-03 1.75999982e+00 1.98997018e-04
1 4.58349200e-02 3.12500000e-03 1.76999984e+00 1.81082344e-04
1 4.58349200e-02 3.12500000e-03 1.77999985e+00 1.64775183e-04
1 4.58349200e-02 3.12500000e-03 1.78999986e+00 1.49931823e-04
1 4.58349200e-02 3.12500000e-03 1.79999988e+00 1.36421336e-04
1 4.58349200e-02 3.12500000e-03 1.80999989e+00 1.24124469e-04
1 4.58349200e-02 3.12500000e-03 1.81999990e+00 1.12932580e-04
1 4.58349200e-02 3.12500000e-03 1.82999991e+00 1.02746734e-04
1 4.58349200e-02 3.12500000e-03 1.83999991e+00 9.34767999e-05
1 4.58349200e-02 3.12500000e-03 1.84999992e+00 8.50407051e-05
1 4.58349200e-02 3.12500000e-03 1.85999993e+00 7.73636917e-05
1 4.58349200e-02 3.12500000e-03 1.86999994e+00 7.03776876e-05
1 4.58349200e-02 3.12500000e-03 1.87999994e+00 6.40206956e-05
1 4.58349200e-02 3.12500000e-03 1.88999995e+00 5.82362657e-05
1 4.58349200e-02 3.12500000e-03 1.89999995e+00 5.29729924e-05
1 4.58349200e-02 3.12500000e-03 1.90999996e+00 4.81840688e-05
1 4.58349200e-02 3.12500000e-03 1.91999996e+00 4.38268819e-05
1 4.58349200e-02 3.12500000e-03 1.92999996e+00 3.98626226e-05
1 4.58349200e-02 3.12500000e-03 1.93999997e+00 3.62559716e-05
1 4.58349200e-02 3.12500000e-03 1.94999997e+00 3.29747617e-05
1 4.58349200e-02 3.12500000e-03 1.95999997e+00 2.99897218e-05
1 4.58349200e-02 3.12500000e-03 1.96999998e+00 2.72741917e-05
1 4.58349200e-02 3.12500000e-03 1.97999998e+00 2.48039105e-05
1 4.58349200e-02 3.12500000e-03 1.98999998e+00 2.25567939e-05
1 4.58349200e-02 3.12500000e-03 1.99999998e+00 2.05127369e-05
2 6.48203700e-02 6.25000000e-03 -0.00000000e+00 0.00000000e+00
2 6.48203700e-02 6.25000000e-03 1.82897072e-03 8.97915306e+00
2 6.48203700e-02 6.25000000e-03 3.71464539e-03 1.78959941e+01
2 6.48203700e-02 6.25000000e-03 5.66081021e-03 2.67463624e+01
2 6.48203700e-02 6.25000000e-03 7.67165485e-03 3.55256540e+01
2 6.48203700e-02 6.25000000e-03 9.75182503e-03 4.42287637e+01
2 6.48203700e-02 6.25000000e-03 1.19064914e-02 5.28500095e+01
2 6.48203700e-02 6.25000000e-03 1.41414316e-02 6.13830422e+01
2 6.48203700e-02 6.25000000e-03 1.64631299e-02 6.98207364e+01
2 6.48203700e-02 6.25000000e-03 1.88788966e-02 7.81550586e+01
2 6.48203700e-02 6.25000000e-03 2.13970152e-02 8.63769064e+01
2 6.48203700e-02 6.25000000e-03 2.40269225e-02 9.44759093e+01
2 6.48203700e-02 6.25000000e-03 2.67794333e-02 1.02440183e+02
2 6.48203700e-02 6.25000000e-03 2.96670210e-02 1.10256021e+02
2 6.48203700e-02 6.25000000e-03 3.27041743e-02 1.17907501e+02
2 6.48203700e-02 6.25000000e-03 3.59078532e-02 1.25375985e+02
2 6.48203700e-02 6.25000000e-03 3.92980809e-02 1.32639472e+02
2 6.48203700e-02 6.25000000e-03 4.28987215e-02 1.39671735e+02
2 6.48203700e-02 6.25000000e-03 4.67385180e-02 1.46441189e+02
2 6.48203700e-02 6.25000000e-03 5.08524990e-02 1.52909342e+02
2 6.48203700e-02 6.25000000e-03 5.52839198e-02 1.59028660e+02
2 6.48203700e-02 6.25000000e-03 6.00869936e-02 1.64739568e+02
2 6.48203700e-02 6.25000000e-03 6.53308176e-02 1.69966135e+02
2 6.48203700e-02 6.25000000e-03 7.11058415e-02 1.74608965e+02
2 6.48203700e-02 6.25000000e-03 7.75301301e-02 1.78538319e+02
2 6.48203700e-02 6.25000000e-03 8.47661145e-02 1.81575698e+02
2 6.48203700e-02 6.25000000e-03 9.30396321e-02 1.83472932e+02
2 6.48203700e-02 6.25000000e-03 1.02673624e-01 1.83875138e+02
2 6.48203700e-02 6.25000000e-03 1.14138133e-01 1.82265787e+02
2 6.48203700e-02 6.25000000e-03 1.28110147e-01 1.77900938e+02
2 6.48203700e-02 6.25000000e-03 1.45467349e-01 1.69816100e+02
2 6.48203700e-02 6.25000000e-03 1.66907256e-01 1.57244774e+02
2 6.48203700e-02 6.25000000e-03 1.91802035e-01 1.40876884e+02
2 6.48203700e-02 6.25000000e-03 2.17679603e-01 1.23429007e+02
2 6.48203700e-02 6.25000000e-03 2.42209440e-01 1.07462154e+02
2 6.48203700e-02 6.25000000e-03 2.64599930e-01 9.38462307e+01
2 6.48203700e-02 6.25000000e-03 2.84981244e-01 8.24381931e+01
2 6.48203700e-02 6.25000000e-03 3.03703865e-01 7.28528955e+01
2 6.48203700e-02 6.25000000e-03 3.21096863e-01 6.47287219e+01
2 6.48203700e-02 6.25000000e-03 3.37427099e-01 5.77724183e+01
2 6.48203700e-02 6.25000000e-03 3.52897476e-01 5.17610150e+01
2 6.48203700e-02 6.25000000e-03 3.67662994e-01 4.65241829e+01
2 6.48203700e-02 6.25000000e-03 3.81843227e-01 4.19305203e+01
2 6.48203700e-02 6.25000000e-03 3.95531710e-01 3.78772414e+01
2 6.48203700e-02 6.25000000e-03 4.08802687e-01 3.42827619e+01
2 6.48203700e-02 6.25000000e-03 4.21715917e-01 3.10814099e+01
2 6.48203700e-02 6.25000000e-03 4.34320136e-01 2.82196311e+01
2 6.48203700e-02 6.25000000e-03 4.46655558e-01 2.56532332e+01
2 6.48203700e-02 6.25000000e-03 4.58755724e-01 2.33453588e+01
2 6.48203700e-02 6.25000000e-03 4.70648876e-01 2.12649718e+01
2 6.48203700e-02 6.25000000e-03 4.82359002e-01 1.93857125e+01
2 6.48203700e-02 6.25000000e-03 4.93906633e-01 1.76850191e+01
2 6.48203700e-02 6.25000000e-03 5.05309464e-01 1.61434464e+01
2 6.48203700e-02 6.25000000e-03 5.16582842e-01 1.47441301e+01
2 6.48203700e-02 6.25000000e-03 5.27740151e-01 1.34723621e+01
2 6.48203700e-02 6.25000000e-03 5.38793123e-01 1.23152494e+01
2 6.48203700e-02 6.25000000e-03 5.49752091e-01 1.12614385e+01
2 6.48203700e-02 6.25000000e-03 5.60626190e-01 1.03008902e+01
2 6.48203700e-02 6.25000000e-03 5.71423529e-01 9.42469383e+00
2 6.48203700e-02 6.25000000e-03 5.82151328e-01 8.62491427e+00
2 6.48203700e-02 6.25000000e-03 5.92816039e-01 7.89446297e+00
2 6.48203700e-02 6.25000000e-03 6.03423439e-01 7.22699029e+00
2 6.48203700e-02 6.25000000e-03 6.13978717e-01 6.61679413e+00
2 6.48203700e-02 6.25000000e-03 6.24486545e-01 6.05874227e+00
2 6.48203700e-02 6.25000000e-03 6.34951133e-01 5.54820588e+00
2 6.48203700e-02 6.25000000e-03 6.45376288e-01 5.08100238e+00
2 6.48203700e-02 6.25000000e-03 6.55765455e-01 4.65334603e+00
2 6.48203700e-02 6.25000000e-03 6.66121757e-01 4.26180510e+00
2 6.48203700e-02 6.25000000e-03 6.76448029e-01 3.90326442e+00
2 6.48203700e-02 6.25000000e-03 6.86746848e-01 3.57489271e+00
2 6.48203700e-02 6.25000000e-03 6.97020556e-01 3.27411383e+00
2 6.48203700e-02 6.25000000e-03 7.07271291e-01 2.99858141e+00
2 6.48203700e-02 6.25000000e-03 7.17500998e-01 2.74615642e+00
2 6.48203700e-02 6.25000000e-03 7.27711453e-01 2.51488731e+00
2 6.48203700e-02 6.25000000e-03 7.37904277e-01 2.30299224e+00
2 6.48203700e-02 6.25000000e-03 7.48080953e-01 2.10884326e+00
2 6.48203700e-02 6.25000000e-03 7.58242833e-01 1.93095224e+00
2 6.48203700e-02 6.25000000e-03 7.68391158e-01 1.76795808e+00
2 6.48203700e-02 6.25000000e-03 7.78527060e-01 1.61861535e+00
2 6.48203700e-02 6.25000000e-03 7.88651577e-01 1.48178400e+00
2 6.48203700e-02 6.25000000e-03 7.98765658e-01 1.35642009e+00
2 6.48203700e-02 6.25000000e-03 8.08870174e-01 1.24156738e+00
2 6.48203700e-02 6.25000000e-03 8.18965922e-01 1.13634977e+00
2 6.48203700e-02 6.25000000e-03 8.29053632e-01 1.03996435e+00
2 6.48203700e-02 6.25000000e-03 8.39133976e-01 9.51675213e-01
2 6.48203700e-02 6.25000000e-03 8.49207565e-01 8.70807707e-01
2 6.48203700e-02 6.25000000e-03 8.59274964e-01 7.96743283e-01
2 6.48203700e-02 6.25000000e-03 8.69336688e-01 7.28914768e-01
2 6.48203700e-02 6.25000000e-03 8.79393210e-01 6.66802050e-01
2 6.48203700e-02 6.25000000e-03 8.89444965e-01 6.09928155e-01
2 6.48203700e-02 6.25000000e-03 8.99492351e-01 5.57855645e-01
2 6.48203700e-02 6.25000000e-03 9.09535733e-01 5.10183337e-01
2 6.48203700e-02 6.25000000e-03 9.19575446e-01 4.66543296e-01
2 6.48203700e-02 6.25000000e-03 9.29611796e-01 4.26598082e-01
2 6.48203700e-02 6.25000000e-03 9.39645065e-01 3.90038227e-01
2 6.48203700e-02 6.25000000e-03 9.49675512e-01 3.56579932e-01
2 6.48203700e-02 6.25000000e-03 9.59703374e-01 3.25962944e-01
2 6.48203700e-02 6.25000000e-03 9.69728867e-01 2.97948615e-01
2 6.48203700e-02 6.25000000e-03 9.79752191e-01 2.72318125e-01
2 6.48203700e-02 6.25000000e-03 9.89774492e-01 2.47811240e-01
2 6.48203700e-02 6.25000000e-03 9.99793928e-01 2.26452735e-01
2 6.48203700e-02 6.25000000e-03 1.00981171e+00 2.06917229e-01
2 6.48203700e-02 6.25000000e-03 1.01982796e+00 1.89051004e-01
2 6.48203700e-02 6.25000000e-03 1.02984283e+00 1.72712960e-01
2 6.48203700e-02 6.25000000e-03 1.03985643e+00 1.57773782e-01
2 6.48203700e-02 6.25000000e-03 1.04986886e+00 1.44114971e-01
2 6.48203700e-02 6.25000000e-03 1.05988022e+00 1.31627944e-01
2 6.48203700e-02 6.25000000e-03 1.06989061e+00 1.20213222e-01
2 6.48203700e-02 6.25000000e-03 1.07990010e+00 1.09779671e-01
2 6.48203700e-02 6.25000000e-03 1.08990878e+00 1.00243811e-01
2 6.48203700e-02 6.25000000e-03 1.09991671e+00 9.15291838e-02
2 6.48203700e-02 6.25000000e-03 1.10992396e+00 8.35657671e-02
2 6.48203700e-02 6.25000000e-03 1.11993058e+00 7.62894414e-02
2 6.48203700e-02 6.25000000e-03 1.12993663e+00 6.96414982e-02
2 6.48203700e-02 6.25000000e-03 1.13994215e+00 6.35681889e-02
2 6.48203700e-02 6.25000000e-03 1.14994720e+00 5.80203116e-02
2 6.48203700e-02 6.25000000e-03 1.15995181e+00 5.29528308e-02
2 6.48203700e-02 6.25000000e-03 1.16995602e+00 4.83245294e-02
2 6.48203700e-02 6.25000000e-03 1.17995987e+00 4.40976888e-02
2 6.48203700e-02 6.25000000e-03 1.18996338e+00 4.02377956e-02
2 6.48203700e-02 6.25000000e-03 1.19996659e+00 3.67132728e-02
2 6.48203700e-02 6.25000000e-03 1.20996952e+00 3.34952326e-02
2 6.48203700e-02 6.25000000e-03 1.21997219e+00 3.05572504e-02
2 6.48203700e-02 6.25000000e-03 1.22997463e+00 2.78751572e-02
2 6.48203700e-02 6.25000000e-03 1.23997686e+00 2.54268493e-02
2 6.48203700e-02 6.25000000e-03 1.24997890e+00 2.31921139e-02
2 6.48203700e-02 6.25000000e-03 1.25998075e+00 2.11524688e-02
2 6.48203700e-02 6.25000000e-03 1.26998245e+00 1.92910167e-02
2 6.48203700e-02 6.25000000e-03 1.27998399e+00 1.75923099e-02
2 6.48203700e-02 6.25000000e-03 1.28998540e+00 1.60422280e-02
2 6.48203700e-02 6.25000000e-03 1.29998669e+00 1.46278645e-02
2 6.48203700e-02 6.25000000e-03 1.30998786e+00 1.33374241e-02
2 6.48203700e-02 6.25000000e-03 1.31998893e+00 1.21601276e-02
2 6.48203700e-02 6.25000000e-03 1.32998991e+00 1.10861254e-02
2 6.48203700e-02 6.25000000e-03 1.33999080e+00 1.01064182e-02
2 6.48203700e-02 6.25000000e-03 1.34999162e+00 9.21278435e-03
2 6.48203700e-02 6.25000000e-03 1.35999236e+00 8.39771313e-03
2 6.48203700e-02 6.25000000e-03 1.36999303e+00 7.65434403e-03
2 6.48203700e-02 6.25000000e-03 1.37999365e+00 6.97641093e-03
2 6.48203700e-02 6.25000000e-03 1.38999421e+00 6.35819106e-03
2 6.48203700e-02 6.25000000e-03 1.39999473e+00 5.79445838e-03
2 6.48203700e-02 6.25000000e-03 1.40999519e+00 5.28044078e-03
2 6.48203700e-02 6.25000000e-03 1.41999562e+00 4.81178105e-03
2 6.48203700e-02 6.25000000e-03 1.42999601e+00 4.38450108e-03
2 6.48203700e-02 6.25000000e-03 1.43999636e+00 3.99496921e-03
2 6.48203700e-02 6.25000000e-03 1.44999669e+00 3.63987025e-03
2 6.48203700e-02 6.25000000e-03 1.45999698e+00 3.31617818e-03
2 6.48203700e-02 6.25000000e-03 1.46999725e+00 3.02113109e-03
2 6.48203700e-02 6.25000000e-03 1.47999750e+00 2.75220837e-03
2 6.48203700e-02 6.25000000e-03 1.48999772e+00 2.50710971e-03
2 6.48203700e-02 6.25000000e-03 1.49999792e+00 2.28373608e-03
2 6.48203700e-02 6.25000000e-03 1.50999811e+00 2.08017218e-03
2 6.48203700e-02 6.25000000e-03 1.51999828e+00 1.89467053e-03
2 6.48203700e-02 6.25000000e-03 1.52999843e+00 1.72563685e-03
2 6.48203700e-02 6.25000000e-03 1.53999857e+00 1.57161673e-03
2 6.48203700e-02 6.25000000e-03 1.54999870e+00 1.43128342e-03
2 6.48203700e-02 6.25000000e-03 1.55999881e+00 1.30342676e-03
2 6.48203700e-02 6.25000000e-03 1.56999892e+00 1.18694295e-03
2 6.48203700e-02 6.25000000e-03 1.57999902e+00 1.08082529e-03
2 6.48203700e-02 6.25000000e-03 1.58999910e+00 9.84155710e-04
2 6.48203700e-02 6.25000000e-03 1.59999918e+00 8.96096972e-04
2 6.48203700e-02 6.25000000e-03 1.60999926e+00 8.15885639e-04
2 6.48203700e-02 6.25000000e-03 1.61999932e+00 7.42825605e-04
2 6.48203700e-02 6.25000000e-03 1.62999938e+00 6.76282168e-04
2 6.48203700e-02 6.25000000e-03 1.63999944e+00 6.15676684e-04
2 6.48203700e-02 6.25000000e-03 1.64999949e+00 5.60481614e-04
2 6.48203700e-02 6.25000000e-03 1.65999954e+00 5.10216056e-04
2 6.48203700e-02 6.25000000e-03 1.66999958e+00 4.64441638e-04
2 6.48203700e-02 6.25000000e-03 1.67999962e+00 4.22758784e-04
2 6.48203700e-02 6.25000000e-03 1.68999965e+00 3.84803291e-04
2 6.48203700e-02 6.25000000e-03 1.69999968e+00 3.50243224e-04
2 6.48203700e-02 6.25000000e-03 1.70999971e+00 3.18776066e-04
2 6.48203700e-02 6.25000000e-03 1.71999974e+00 2.90126134e-04
2 6.48203700e-02 6.25000000e-03 1.72999976e+00 2.64042201e-04
2 6.48203700e-02 6.25000000e-03 1.73999978e+00 2.40295339e-04
2 6.48203700e-02 6.25000000e-03 1.74999980e+00 2.18676966e-04
2 6.48203700e-02 6.25000000e-03 1.75999982e+00 1.98997019e-04
2 6.48203700e-02 6.25000000e-03 1.76999984e+00 1.81082344e-04
2 6.48203700e-02 6.25000000e-03 1.77999985e+00 1.64775183e-04
2 6.48203700e-02 6.25000000e-03 1.78999986e+00 1.49931821e-04
2 6.48203700e-02 6.25000000e-03 1.79999988e+00 1.36421335e-04
2 6.48203700e-02 6.25000000e-03 1.80999989e+00 1.24124466e-04
2 6.48203700e-02 6.25000000e-03 1.81999990e+00 1.12932581e-04
2 6.48203700e-02 6.25000000e-03 1.82999991e+00 1.02746733e-04
2 6.48203700e-02 6.25000000e-03 1.83999991e+00 9.34768003e-05
2 6.48203700e-02 6.25000000e-03 1.84999992e+00 8.50407049e-05
2 6.48203700e-02 6.25000000e-03 1.85999993e+00 7.73636917e-05
2 6.48203700e-02 6.25000000e-03 1.86999994e+00 7.03776867e-05
2 6.48203700e-02 6.25000000e-03 1.87999994e+00 6.40206962e-05
2 6.48203700e-02 6.25000000e-03 1.88999995e+00 5.82362659e-05
2 6.48203700e-02 6.25000000e-03 1.89999995e+00 5.29729917e-05
2 6.48203700e-02 6.25000000e-03 1.90999996e+00 4.81840695e-05
2 6.48203700e-02 6.25000000e-03 1.91999996e+00 4.38268785e-05
2 6.48203700e-02 6.25000000e-03 1.92999996e+00 3.98626228e-05
2 6.48203700e-02 6.25000000e-03 1.93999997e+00 3.62559718e-05
2 6.48203700e-02 6.25000000e-03 1.94999997e+00 3.29747627e-05
2 6.48203700e-02 6.25000000e-03 1.95999997e+00 2.99897225e-05
2 6.48203700e-02 6.25000000e-03 1.96999998e+00 2.72741914e-05
2 6.48203700e-02 6.25000000e-03 1.97999998e+00 2.48039099e-05
2 6.48203700e-02 6.25000000e-03 1.98999998e+00 2.25567931e-05
2 6.48203700e-02 6.25000000e-03 1.99999998e+00 2.05127364e-05
3 8.77058000e-02 1.25000000e-02 -0.00000000e+00 0.00000000e+00
3 8.77058000e-02 1.25000000e-02 1.82897072e-03 8.97915306e+00
3 8.77058000e-02 1.25000000e-02 3.71464539e-03 1.78959941e+01
3 8.77058000e-02 1.25000000e-02 5.66081021e-03 2.67463624e+01
3 8.77058000e-02 1.25000000e-02 7.67165485e-03 3.55256540e+01
3 8.77058000e-02 1.25000000e-02 9.75182503e-03 4.42287637e+01
3 8.77058000e-02 1.25000000e-02 1.19064914e-02 5.28500095e+01
3 8.77058000e-02 1.25000000e-02 1.41414316e-02 6.13830422e+01
3 8.77058000e-02 1.25000000e-02 1.64631299e-02 6.98207364e+01
3 8.77058000e-02 1.25000000e-02 1.88788966e-02 7.81550586e+01
3 8.77058000e-02 1.25000000e-02 2.13970152e-02 8.63769064e+01
3 8.77058000e-02 1.25000000e-02 2.40269225e-02 9.44759093e+01
3 8.77058000e-02 1.25000000e-02 2.67794333e-02 1.02440183e+02
3 8.77058000e-02 1.25000000e-02 2.96670210e-02 1.10256021e+02
3 8.77058000e-02 1.25000000e-02 3.27041743e-02 1.17907501e+02
3 8.77058000e-02 1.25000000e-02 3.59078532e-02 1.25375985e+02
3 8.77058000e-02 1.25000000e-02 3.92980809e-02 1.32639472e+02
3 8.77058000e-02 1.25000000e-02 4.28987215e-02 1.39671735e+02
3 8.77058000e-02 1.25000000e-02 4.67385180e-02 1.46441189e+02
3 8.77058000e-02 1.25000000e-02 5.08524990e-02 1.52909342e+02
3 8.77058000e-02 1.25000000e-02 5.52839198e-02 1.59028660e+02
3 8.77058000e-02 1.25000000e-02 6.00869936e-02 1.64739568e+02
3 8.77058000e-02 1.25000000e-02 6.53308176e-02 1.69966135e+02
3 8.77058000e-02 1.25000000e-02 7.11058415e-02 1.74608965e+02
3 8.77058000e-02 1.25000000e-02 7.75301301e-02 1.78538319e+02
3 8.77058000e-02 1.25000000e-02 8.47661145e-02 1.81575698e+02
3 8.77058000e-02 1.25000000e-02 9.30396321e-02 1.83472932e+02
3 8.77058000e-02 1.25000000e-02 1.02673624e-01 1.83875138e+02
3 8.77058000e-02 1.25000000e-02 1.14138133e-01 1.82265787e+02
3 8.77058000e-02 1.25000000e-02 1.28110147e-01 1.77900938e+02
3 8.77058000e-02 1.25000000e-02 1.45467349e-01 1.69816100e+02
3 8.77058000e-02 1.25000000e-02 1.66907256e-01 1.57244774e+02
3 8.77058000e-02 1.25000000e-02 1.91802035e-01 1.40876884e+02
3 8.77058000e-02 1.25000000e-02 2.17679603e-01 1.23429007e+02
3 8.77058000e-02 1.25000000e-02 2.42209440e-01 1.07462154e+02
3 8.77058000e-02 1.25000000e-02 2.64599930e-01 9.38462307e+01
3 8.77058000e-02 1.25000000e-02 2.84983214e-01 8.24360286e+01
3 8.77058000e-02 1.25000000e-02 3.03703865e-01 7.28528961e+01
3 8.77058000e-02 1.25000000e-02 3.21096863e-01 6.47287219e+01
3 8.77058000e-02 1.25000000e-02 3.37427099e-01 5.77724183e+01
3 8.77058000e-02 1.25000000e-02 3.52897476e-01 5.17610150e+01
3 8.77058000e-02 1.25000000e-02 3.67662994e-01 4.65241829e+01
3 8.77058000e-02 1.25000000e-02 3.81843227e-01 4.19305203e+01
3 8.77058000e-02 1.25000000e-02 3.95531710e-01 3.78772414e+01
3 8.77058000e-02 1.25000000e-02 4.08802687e-01 3.42827619e+01
3 8.77058000e-02 1.25000000e-02 4.21715917e-01 3.10814099e+01
3 8.77058000e-02 1.25000000e-02 4.34320136e-01 2.82196311e+01
3 8.77058000e-02 1.25000000e-02 4.46655558e-01 2.56532332e+01
3 8.77058000e-02 1.25000000e-02 4.58755724e-01 2.33453588e+01
3 8.77058000e-02 1.25000000e-02 4.70648876e-01 2.12649718e+01
3 8.77058000e-02 1.25000000e-02 4.82359002e-01 1.93857125e+01
3 8.77058000e-02 1.25000000e-02 4.93906633e-01 1.76850191e+01
3 8.77058000e-02 1.25000000e-02 5.05309464e-01 1.61434464e+01
3 8.77058000e-02 1.25000000e-02 5.16582842e-01 1.47441301e+01
3 8.77058000e-02 1.25000000e-02 5.27740151e-01 1.34723621e+01
3 8.77058000e-02 1.25000000e-02 5.38793123e-01 1.23152494e+01
3 8.77058000e-02 1.25000000e-02 5.49752091e-01 1.12614385e+01
3 8.77058000e-02 1.25000000e-02 5.60626190e-01 1.03008902e+01
3 8.77058000e-02 1.25000000e-02 5.71423529e-01 9.42469383e+00
3 8.77058000e-02 1.25000000e-02 5.82151328e-01 8.62491427e+00
3 8.77058000e-02 1.25000000e-02 5.92816039e-01 7.89446297e+00
3 8.77058000e-02 1.25000000e-02 6.03423439e-01 7.22699029e+00
3 8.77058000e-02 1.25000000e-02 6.13978717e-01 6.61679413e+00
3 8.77058000e-02 1.25000000e-02 6.24486545e-01 6.05874227e+00
3 8.77058000e-02 1.25000000e-02 6.34951133e-01 5.54820588e+00
3 8.77058000e-02 1.25000000e-02 6.45376288e-01 5.08100238e+00
3 8.77058000e-02 1.25000000e-02 6.55765455e-01 4.65334603e+00
3 8.77058000e-02 1.25000000e-02 6.66121757e-01 4.26180510e+00
3 8.77058000e-02 1.25000000e-02 6.76448029e-01 3.90326442e+00
3 8.77058000e-02 1.25000000e-02 6.86746848e-01 3.57489271e+00
3 8.77058000e-02 1.25000000e-02 6.97020556e-01 3.27411383e+00
3 8.77058000e-02 1.25000000e-02 7.07271291e-01 2.99858141e+00
3 8.77058000e-02 1.25000000e-02 7.17500998e-01 2.74615642e+00
3 8.77058000e-02 1.25000000e-02 7.27711453e-01 2.51488731e+00
3 8.77058000e-02 1.25000000e-02 7.37904277e-01 2.30299224e+00
3 8.77058000e-02 1.25000000e-02 7.48080953e-01 2.10884326e+00
3 8.77058000e-02 1.25000000e-02 7.58242833e-01 1.93095224e+00
3 8.77058000e-02 1.25000000e-02 7.68391158e-01 1.76795808e+00
3 8.77058000e-02 1.25000000e-02 7.78527060e-01 1.61861535e+00
3 8.77058000e-02 1.25000000e-02 7.88651577e-01 1.48178400e+00
3 8.77058000e-02 1.25000000e-02 7.98765658e-01 1.35642009e+00
3 8.77058000e-02 1.25000000e-02 8.08870174e-01 1.24156738e+00
3 8.77058000e-02 1.25000000e-02 8.18965922e-01 1.13634977e+00
3 8.77058000e-02 1.25000000e-02 8.29053632e-01 1.03996435e+00
3 8.77058000e-02 1.25000000e-02 8.39133976e-01 9.51675213e-01
3 8.77058000e-02 1.25000000e-02 8.49207565e-01 8.70807707e-01
3 8.77058000e-02 1.25000000e-02 8.59274964e-01 7.96743283e-01
3 8.77058000e-02 1.25000000e-02 8.69336688e-01 7.28914768e-01
3 8.77058000e-02 1.25000000e-02 8.79393210e-01 6.66802050e-01
3 8.77058000e-02 1.25000000e-02 8.89444965e-01 6.09928155e-01
3 8.77058000e-02 1.25000000e-02 8.99492351e-01 5.57855645e-01
3 8.77058000e-02 1.25000000e-02 9.09535733e-01 5.10183337e-01
3 8.77058000e-02 1.25000000e-02 9.19575446e-01 4.66543296e-01
3 8.77058000e-02 1.25000000e-02 9.29611796e-01 4.26598082e-01
3 8.77058000e-02 1.25000000e-02 9.39645065e-01 3.90038227e-01
3 8.77058000e-02 1.25000000e-02 9.49675512e-01 3.56579932e-01
3 8.77058000e-02 1.25000000e-02 9.59703374e-01 3.25962944e-01
3 8.77058000e-02 1.25000000e-02 9.69728867e-01 2.97948615e-01
3 8.77058000e-02 1.25000000e-02 9.79752191e-01 2.72318125e-01
3 8.77058000e-02 1.25000000e-02 9.89774492e-01 2.47811240e-01
3 8.77058000e-02 1.25000000e-02 9.99793928e-01 2.26452735e-01
3 8.77058000e-02 1.25000000e-02 1.00981171e+00 2.06917229e-01
3 8.77058000e-02 1.25000000e-02 1.01982796e+00 1.89051004e-01
3 8.77058000e-02 1.25000000e-02 1.02984283e+00 1.72712960e-01
3 8.77058000e-02 1.25000000e-02 1.03985643e+00 1.57773782e-01
3 8.77058000e-02 1.25000000e-02 1.04986886e+00 1.44114971e-01
3 8.77058000e-02 1.25000000e-02 1.05988022e+00 1.31627944e-01
3 8.77058000e-02 1.25000000e-02 1.06989061e+00 1.20213222e-01
3 8.77058000e-02 1.25000000e-02 1.07990010e+00 1.09779671e-01
3 8.77058000e-02 1.25000000e-02 1.08990878e+00 1.00243811e-01
3 8.77058000e-02 1.25000000e-02 1.09991671e+00 9.15291838e-02
3 8.77058000e-02 1.25000000e-02 1.10992396e+00 8.35657671e-02
3 8.77058000e-02 1.25000000e-02 1.11993058e+00 7.62894414e-02
3 8.77058000e-02 1.25000000e-02 1.12993663e+00 6.96414982e-02
3 8.77058000e-02 1.25000000e-02 1.13994215e+00 6.35681889e-02
3 8.77058000e-02 1.25000000e-02 1.14994720e+00 5.80203116e-02
3 8.77058000e-02 1.25000000e-02 1.15995181e+00 5.29528308e-02
3 8.77058000e-02 1.25000000e-02 1.16995602e+00 4.83245294e-02
3 8.77058000e-02 1.25000000e-02 1.17995987e+00 4.40976888e-02
3 8.77058000e-02 1.25000000e-02 1.18996338e+00 4.02377956e-02
3 8.77058000e-02 1.25000000e-02 1.19996659e+00 3.67132728e-02
3 8.77058000e-02 1.25000000e-02 1.20996952e+00 3.34952326e-02
3 8.77058000e-02 1.25000000e-02 1.21997219e+00 3.05572504e-02
3 8.77058000e-02 1.25000000e-02 1.22997463e+00 2.78751572e-02
3 8.77058000e-02 1.25000000e-02 1.23997686e+00 2.54268493e-02
3 8.77058000e-02 1.25000000e-02 1.24997890e+00 2.31921139e-02
3 8.77058000e-02 1.25000000e-02 1.25998075e+00 2.11524688e-02
3 8.77058000e-02 1.25000000e-02 1.26998245e+00 1.92910167e-02
3 8.77058000e-02 1.25000000e-02 1.27998399e+00 1.75923099e-02
3 8.77058000e-02 1.25000000e-02 1.28998540e+00 1.60422280e-02
3 8.77058000e-02 1.25000000e-02 1.29998669e+00 1.46278645e-02
3 8.77058000e-02 1.25000000e-02 1.30998786e+00 1.33374241e-02
3 8.77058000e-02 1.25000000e-02 1.31998893e+00 1.21601276e-02
3 8.77058000e-02 1.25000000e-02 1.32998991e+00 1.10861254e-02
3 8.77058000e-02 1.25000000e-02 1.33999080e+00 1.01064182e-02
3 8.77058000e-02 1.25000000e-02 1.34999162e+00 9.21278435e-03
3 8.77058000e-02 1.25000000e-02 1.35999236e+00 8.39771313e-03
3 8.77058000e-02 1.25000000e-02 1.36999303e+00 7.65434403e-03
3 8.77058000e-02 1.25000000e-02 1.37999365e+00 6.97641093e-03
3 8.77058000e-02 1.25000000e-02 1.38999421e+00 6.35819107e-03
3 8.77058000e-02 1.25000000e-02 1.39999473e+00 5.79445838e-03
3 8.77058000e-02 1.25000000e-02 1.40999519e+00 5.28044078e-03
3 8.77058000e-02 1.25000000e-02 1.41999562e+00 4.81178105e-03
3 8.77058000e-02 1.25000000e-02 1.42999601e+00 4.38450108e-03
3 8.77058000e-02 1.25000000e-02 1.43999636e+00 3.99496921e-03
3 8.77058000e-02 1.25000000e-02 1.44999669e+00 3.63987025e-03
3 8.77058000e-02 1.25000000e-02 1.45999698e+00 3.31617818e-03
3 8.77058000e-02 1.25000000e-02 1.46999725e+00 3.02113109e-03
3 8.77058000e-02 1.25000000e-02 1.47999750e+00 2.75220837e-03
3 8.77058000e-02 1.25000000e-02 1.48999772e+00 2.50710971e-03
3 8.77058000e-02 1.25000000e-02 1.49999792e+00 2.28373608e-03
3 8.77058000e-02 1.25000000e-02 1.50999811e+00 2.08017218e-03
3 8.77058000e-02 1.25000000e-02 1.51999828e+00 1.89467053e-03
3 8.77058000e-02 1.25000000e-02 1.52999843e+00 1.72563685e-03
3 8.77058000e-02 1.25000000e-02 1.53999857e+00 1.57161673e-03
3 8.77058000e-02 1.25000000e-02 1.54999870e+00 1.43128342e-03
3 8.77058000e-02 1.25000000e-02 1.55999881e+00 1.30342676e-03
3 8.77058000e-02 1.25000000e-02 1.56999892e+00 1.18694295e-03
3 8.77058000e-02 1.25000000e-02 1.57999902e+00 1.08082529e-03
3 8.77058000e-02 1.25000000e-02 1.58999910e+00 9.84155709e-04
3 8.77058000e-02 1.25000000e-02 1.59999918e+00 8.96096972e-04
3 8.77058000e-02 1.25000000e-02 1.60999926e+00 8.15885640e-04
3 8.77058000e-02 1.25000000e-02 1.61999932e+00 7.42825603e-04
3 8.77058000e-02 1.25000000e-02 1.62999938e+00 6.76282169e-04
3 8.77058000e-02 1.25000000e-02 1.63999944e+00 6.15676683e-04
3 8.77058000e-02 1.25000000e-02 1.64999949e+00 5.60481614e-04
3 8.77058000e-02 1.25000000e-02 1.65999954e+00 5.10216056e-04
3 8.77058000e-02 1.25000000e-02 1.66999958e+00 4.64441639e-04
3 8.77058000e-02 1.25000000e-02 1.67999962e+00 4.22758784e-04
3 8.77058000e-02 1.25000000e-02 1.68999965e+00 3.84803291e-04
3 8.77058000e-02 1.25000000e-02 1.69999968e+00 3.50243223e-04
3 8.77058000e-02 1.25000000e-02 1.70999971e+00 3.18776066e-04
3 8.77058000e-02 1.25000000e-02 1.71999974e+00 2.90126135e-04
3 8.77058000e-02 1.25000000e-02 1.72999976e+00 2.64042200e-04
3 8.77058000e-02 1.25000000e-02 1.73999978e+00 2.40295340e-04
3 8.77058000e-02 1.25000000e-02 1.74999980e+00 2.18676966e-04
3 8.77058000e-02 1.25000000e-02 1.75999982e+00 1.98997019e-04
3 8.77058000e-02 1.25000000e-02 1.76999984e+00 1.81082344e-04
3 8.77058000e-02 1.25000000e-02 1.77999985e+00 1.64775184e-04
3 8.77058000e-02 1.25000000e-02 1.78999986e+00 1.49931821e-04
3 8.77058000e-02 1.25000000e-02 1.79999988e+00 1.36421336e-04
3 8.77058000e-02 1.25000000e-02 1.80999989e+00 1.24124467e-04
3 8.77058000e-02 1.25000000e-02 1.81999990e+00 1.12932582e-04
3 8.77058000e-02 1.25000000e-02 1.82999991e+00 1.02746733e-04
3 8.77058000e-02 1.25000000e-02 1.83999991e+00 9.34768000e-05
3 8.77058000e-02 1.25000000e-02 1.84999992e+00 8.50407052e-05
3 8.77058000e-02 1.25000000e-02 1.85999993e+00 7.73636924e-05
3 8.77058000e-02 1.25000000e-02 1.86999994e+00 7.03776872e-05
3 8.77058000e-02 1.25000000e-02 1.87999994e+00 6.40206960e-05
3 8.77058000e-02 1.25000000e-02 1.88999995e+00 5.82362650e-05
3 8.77058000e-02 1.25000000e-02 1.89999995e+00 5.29729917e-05
3 8.77058000e-02 1.25000000e-02 1.90999996e+00 4.81840698e-05
3 8.77058000e-02 1.25000000e-02 1.91999996e+00 4.38268796e-05
3 8.77058000e-02 1.25000000e-02 1.92999996e+00 3.98626226e-05
3 8.77058000e-02 1.25000000e-02 1.93999997e+00 3.62559709e-05
3 8.77058000e-02 1.25000000e-02 1.94999997e+00 3.29747627e-05
3 8.77058000e-02 1.25000000e-02 1.95999997e+00 2.99897221e-05
3 8.77058000e-02 1.25000000e-02 1.96999998e+00 2.72741903e-05
3 8.77058000e-02 1.25000000e-02 1.97999998e+00 2.48039105e-05
3 8.77058000e-02 1.25000000e-02 1.98999998e+00 2.25567921e-05
3 8.77058000e-02 1.25000000e-02 1.99999998e+00 2.05127370e-05
4 1.27000100e-01 2.50000000e-02 -0.00000000e+00 0.00000000e+00
4 1.27000100e-01 2.50000000e-02 1.82897072e-03 8.97915306e+00
4 1.27000100e-01 2.50000000e-02 3.71464539e-03 1.78959941e+01
4 1.27000100e-01 2.50000000e-02 5.66081021e-03 2.67463624e+01
4 1.27000100e-01 2.50000000e-02 7.67165485e-03 3.55256540e+01
4 1.27000100e-01 2.50000000e-02 9.75182503e-03 4.42287637e+01
4 1.27000100e-01 2.50000000e-02 1.19064914e-02 5.28500095e+01
4 1.27000100e-01 2.50000000e-02 1.41414316e-02 6.13830422e+01
4 1.27000100e-01 2.50000000e-02 1.64631299e-02 6.98207364e+01
4 1.27000100e-01 2.50000000e-02 1.88788966e-02 7.81550586e+01
4 1.27000100e-01 2.50000000e-02 2.13970152e-02 8.63769064e+01
4 1.27000100e-01 2.50000000e-02 2.40269225e-02 9.44759093e+01
4 1.27000100e-01 2.50000000e-02 2.67794333e-02 1.02440183e+02
4 1.27000100e-01 2.50000000e-02 2.96670210e-02 1.10256021e+02
4 1.27000100e-01 2.50000000e-02 3.27041743e-02 1.17907501e+02
4 1.27000100e-01 2.50000000e-02 3.59078532e-02 1.25375985e+02
4 1.27000100e-01 2.50000000e-02 3.92980809e-02 1.32639472e+02
4 1.27000100e-01 2.50000000e-02 4.28987215e-02 1.39671735e+02
4 1.27000100e-01 2.50000000e-02 4.67385180e-02 1.46441189e+02
4 1.27000100e-01 2.50000000e-02 5.08524990e-02 1.52909342e+02
4 1.27000100e-01 2.50000000e-02 5.52839198e-02 1.59028660e+02
4 1.27000100e-01 2.50000000e-02 6.00869936e-02 1.64739568e+02
4 1.27000100e-01 2.50000000e-02 6.53312940e-02 1.69965611e+02
4 1.27000100e-01 2.50000000e-02 7.11058415e-02 1.74608965e+02
4 1.27000100e-01 2.50000000e-02 7.75301301e-02 1.78538319e+02
4 1.27000100e-01 2.50000000e-02 8.47661145e-02 1.81575698e+02
4 1.27000100e-01 2.50000000e-02 9.30396321e-02 1.83472932e+02
4 1.27000100e-01 2.50000000e-02 1.02673624e-01 1.83875138e+02
4 1.27000100e-01 2.50000000e-02 1.14138133e-01 1.82265787e+02
4 1.27000100e-01 2.50000000e-02 1.28110147e-01 1.77900938e+02
4 1.27000100e-01 2.50000000e-02 1.45467349e-01 1.69816100e+02
4 1.27000100e-01 2.50000000e-02 1.66907256e-01 1.57244774e+02
4 1.27000100e-01 2.50000000e-02 1.91802035e-01 1.40876884e+02
4 1.27000100e-01 2.50000000e-02 2.17679603e-01 1.23429007e+02
4 1.27000100e-01 2.50000000e-02 2.42209440e-01 1.07462154e+02
4 1.27000100e-01 2.50000000e-02 2.64599930e-01 9.38462307e+01
4 1.27000100e-01 2.50000000e-02 2.84981244e-01 8.24381931e+01
4 1.27000100e-01 2.50000000e-02 3.03703865e-01 7.28528955e+01
4 1.27000100e-01 2.50000000e-02 3.21096863e-01 6.47287219e+01
4 1.27000100e-01 2.50000000e-02 3.37427099e-01 5.77724183e+01
4 1.27000100e-01 2.50000000e-02 3.52897476e-01 5.17610150e+01
4 1.27000100e-01 2.50000000e-02 3.67662994e-01 4.65241829e+01
4 1.27000100e-01 2.50000000e-02 3.81843227e-01 4.19305203e+01
4 1.27000100e-01 2.50000000e-02 3.95531710e-01 3.78772414e+01
4 1.27000100e-01 2.50000000e-02 4.08802687e-01 3.42827619e+01
4 1.27000100e-01 2.50000000e-02 4.21715917e-01 3.10814099e+01
4 1.27000100e-01 2.50000000e-02 4.34320136e-01 2.82196311e+01
4 1.27000100e-01 2.50000000e-02 4.46655558e-01 2.56532332e+01
4 1.27000100e-01 2.50000000e-02 4.58755724e-01 2.33453588e+01
4 1.27000100e-01 2.50000000e-02 4.70648876e-01 2.12649718e+01
4 1.27000100e-01 2.50000000e-02 4.82359002e-01 1.93857125e+01
4 1.27000100e-01 2.50000000e-02 4.93906633e-01 1.76850191e+01
4 1.27000100e-01 2.50000000e-02 5.05309464e-01 1.61434464e+01
4 1.27000100e-01 2.50000000e-02 5.16582842e-01 1.47441301e+01
4 1.27000100e-01 2.50000000e-02 5.27740151e-01 1.34723621e+01
4 1.27000100e-01 2.50000000e-02 5.38793123e-01 1.23152494e+01
4 1.27000100e-01 2.50000000e-02 5.49752091e-01 1.12614385e+01
4 1.27000100e-01 2.50000000e-02 5.60626190e-01 1.03008902e+01
4 1.27000100e-01 2.50000000e-02 5.71423529e-01 9.42469383e+00
4 1.27000100e-01 2.50000000e-02 5.82151328e-01 8.62491427e+00
4 1.27000100e-01 2.50000000e-02 5.92816039e-01 7.89446297e+00
4 1.27000100e-01 2.50000000e-02 6.03423439e-01 7.22699029e+00
4 1.27000100e-01 2.50000000e-02 6.13978717e-01 6.61679413e+00
4 1.27000100e-01 2.50000000e-02 6.24486545e-01 6.05874227e+00
4 1.27000100e-01 2.50000000e-02 6.34951133e-01 5.54820588e+00
4 1.27000100e-01 2.50000000e-02 6.45376288e-01 5.08100238e+00
4 1.27000100e-01 2.50000000e-02 6.55765455e-01 4.65334603e+00
4 1.27000100e-01 2.50000000e-02 6.66121757e-01 4.26180510e+00
4 1.27000100e-01 2.50000000e-02 6.76448029e-01 3.90326442e+00
4 1.27000100e-01 2.50000000e-02 6.86746848e-01 3.57489271e+00
4 1.27000100e-01 2.50000000e-02 6.97020556e-01 3.27411383e+00
4 1.27000100e-01 2.50000000e-02 7.07271291e-01 2.99858141e+00
4 1.27000100e-01 2.50000000e-02 7.17500998e-01 2.74615642e+00
4 1.27000100e-01 2.50000000e-02 7.27711453e-01 2.51488731e+00
4 1.27000100e-01 2.50000000e-02 7.37904277e-01 2.30299224e+00
4 1.27000100e-01 2.50000000e-02 7.48080953e-01 2.10884326e+00
4 1.27000100e-01 2.50000000e-02 7.58242833e-01 1.93095224e+00
4 1.27000100e-01 2.50000000e-02 7.68391158e-01 1.76795808e+00
4 1.27000100e-01 2.50000000e-02 7.78527060e-01 1.61861535e+00
4 1.27000100e-01 2.50000000e-02 7.88651577e-01 1.48178400e+00
4 1.27000100e-01 2.50000000e-02 7.98765658e-01 1.35642009e+00
4 1.27000100e-01 2.50000000e-02 8.08870174e-01 1.24156738e+00
4 1.27000100e-01 2.50000000e-02 8.18965922e-01 1.13634977e+00
4 1.27000100e-01 2.50000000e-02 8.29053632e-01 1.03996435e+00
4 1.27000100e-01 2.50000000e-02 8.39133976e-01 9.51675213e-01
4 1.27000100e-01 2.50000000e-02 8.49207565e-01 8.70807707e-01
4 1.27000100e-01 2.50000000e-02 8.59274964e-01 7.96743283e-01
4 1.27000100e-01 2.50000000e-02 8.69336688e-01 7.28914768e-01
4 1.27000100e-01 2.50000000e-02 8.79393210e-01 6.66802050e-01
4 1.27000100e-01 2.50000000e-02 8.89444965e-01 6.09928155e-01
4 1.27000100e-01 2.50000000e-02 8.99492351e-01 5.57855645e-01
4 1.27000100e-01 2.50000000e-02 9.09535733e-01 5.10183337e-01
4 1.27000100e-01 2.50000000e-02 9.19575446e-01 4.66543296e-01
4 1.27000100e-01 2.50000000e-02 9.29611796e-01 4.26598082e-01
4 1.27000100e-01 2.50000000e-02 9.39645065e-01 3.90038227e-01
4 1.27000100e-01 2.50000000e-02 9.49675512e-01 3.56579932e-01
4 1.27000100e-01 2.50000000e-02 9.59703374e-01 3.25962944e-01
4 1.27000100e-01 2.50000000e-02 9.69728867e-01 2.97948615e-01
4 1.27000100e-01 2.50000000e-02 9.79752191e-01 2.72318125e-01
4 1.27000100e-01 2.50000000e-02 9.89773528e-01 2.48870846e-01
4 1.27000100e-01 2.50000000e-02 9.99793045e-01 2.27422846e-01
4 1.27000100e-01 2.50000000e-02 1.00981090e+00 2.07805508e-01
4 1.27000100e-01 2.50000000e-02 1.01982796e+00 1.89050869e-01
4 1.27000100e-01 2.50000000e-02 1.02984283e+00 1.72712960e-01
4 1.27000100e-01 2.50000000e-02 1.03985643e+00 1.57773782e-01
4 1.27000100e-01 2.50000000e-02 1.04986886e+00 1.44114971e-01
4 1.27000100e-01 2.50000000e-02 1.05988022e+00 1.31627944e-01
4 1.27000100e-01 2.50000000e-02 1.06989061e+00 1.20213222e-01
4 1.27000100e-01 2.50000000e-02 1.07990010e+00 1.09779671e-01
4 1.27000100e-01 2.50000000e-02 1.08990878e+00 1.00243811e-01
4 1.27000100e-01 2.50000000e-02 1.09991671e+00 9.15291838e-02
4 1.27000100e-01 2.50000000e-02 1.10992396e+00 8.35657671e-02
4 1.27000100e-01 2.50000000e-02 1.11993058e+00 7.62894414e-02
4 1.27000100e-01 2.50000000e-02 1.12993663e+00 6.96414982e-02
4 1.27000100e-01 2.50000000e-02 1.13994215e+00 6.35681889e-02
4 1.27000100e-01 2.50000000e-02 1.14994720e+00 5.80203116e-02
4 1.27000100e-01 2.50000000e-02 1.15995181e+00 5.29528308e-02
4 1.27000100e-01 2.50000000e-02 1.16995602e+00 4.83245294e-02
4 1.27000100e-01 2.50000000e-02 1.17995987e+00 4.40976888e-02
4 1.27000100e-01 2.50000000e-02 1.18996338e+00 4.02377956e-02
4 1.27000100e-01 2.50000000e-02 1.19996659e+00 3.67132728e-02
4 1.27000100e-01 2.50000000e-02 1.20996952e+00 3.34952326e-02
4 1.27000100e-01 2.50000000e-02 1.21997219e+00 3.05572504e-02
4 1.27000100e-01 2.50000000e-02 1.22997463e+00 2.78751572e-02
4 1.27000100e-01 2.50000000e-02 1.23997686e+00 2.54268493e-02
4 1.27000100e-01 2.50000000e-02 1.24997890e+00 2.31921139e-02
4 1.27000100e-01 2.50000000e-02 1.25998075e+00 2.11524688e-02
4 1.27000100e-01 2.50000000e-02 1.26998245e+00 1.92910167e-02
4 1.27000100e-01 2.50000000e-02 1.27998399e+00 1.75923099e-02
4 1.27000100e-01 2.50000000e-02 1.28998540e+00 1.60422280e-02
4 1.27000100e-01 2.50000000e-02 1.29998669e+00 1.46278645e-02
4 1.27000100e-01 2.50000000e-02 1.30998786e+00 1.33374241e-02
4 1.27000100e-01 2.50000000e-02 1.31998893e+00 1.21601276e-02
4 1.27000100e-01 2.50000000e-02 1.32998991e+00 1.10861254e-02
4 1.27000100e-01 2.50000000e-02 1.33999080e+00 1.01064182e-02
4 1.27000100e-01 2.50000000e-02 1.34999162e+00 9.21278435e-03
4 1.27000100e-01 2.50000000e-02 1.35999236e+00 8.39771313e-03
4 1.27000100e-01 2.50000000e-02 1.36999303e+00 7.65434403e-03
4 1.27000100e-01 2.50000000e-02 1.37999365e+00 6.97641093e-03
4 1.27000100e-01 2.50000000e-02 1.38999421e+00 6.35819106e-03
4 1.27000100e-01 2.50000000e-02 1.39999473e+00 5.79445838e-03
4 1.27000100e-01 2.50000000e-02 1.40999519e+00 5.28044078e-03
4 1.27000100e-01 2.50000000e-02 1.41999562e+00 4.81178105e-03
4 1.27000100e-01 2.50000000e-02 1.42999601e+00 4.38450108e-03
4 1.27000100e-01 2.50000000e-02 1.43999636e+00 3.99496921e-03
4 1.27000100e-01 2.50000000e-02 1.44999669e+00 3.63987025e-03
4 1.27000100e-01 2.50000000e-02 1.45999698e+00 3.31617818e-03
4 1.27000100e-01 2.50000000e-02 1.46999725e+00 3.02113109e-03
4 1.27000100e-01 2.50000000e-02 1.47999750e+00 2.75220837e-03
4 1.27000100e-01 2.50000000e-02 1.48999772e+00 2.50710971e-03
4 1.27000100e-01 2.50000000e-02 1.49999792e+00 2.28373608e-03
4 1.27000100e-01 2.50000000e-02 1.50999811e+00 2.08017218e-03
4 1.27000100e-01 2.50000000e-02 1.51999828e+00 1.89467053e-03
4 1.27000100e-01 2.50000000e-02 1.52999843e+00 1.72563685e-03
4 1.27000100e-01 2.50000000e-02 1.53999857e+00 1.57161673e-03
4 1.27000100e-01 2.50000000e-02 1.54999870e+00 1.43128342e-03
4 1.27000100e-01 2.50000000e-02 1.55999881e+00 1.30342676e-03
4 1.27000100e-01 2.50000000e-02 1.56999892e+00 1.18694295e-03
4 1.27000100e-01 2.50000000e-02 1.57999902e+00 1.08082529e-03
4 1.27000100e-01 2.50000000e-02 1.58999910e+00 9.84155710e-04
4 1.27000100e-01 2.50000000e-02 1.59999918e+00 8.96096972e-04
4 1.27000100e-01 2.50000000e-02 1.60999926e+00 8.15885640e-04
4 1.27000100e-01 2.50000000e-02 1.61999932e+00 7.42825604e-04
4 1.27000100e-01 2.50000000e-02 1.62999938e+00 6.76282169e-04
4 1.27000100e-01 2.50000000e-02 1.63999944e+00 6.15676683e-04
4 1.27000100e-01 2.50000000e-02 1.64999949e+00 5.60481613e-04
4 1.27000100e-01 2.50000000e-02 1.65999954e+00 5.10216056e-04
4 1.27000100e-01 2.50000000e-02 1.66999958e+00 4.64441639e-04
4 1.27000100e-01 2.50000000e-02 1.67999962e+00 4.22758783e-04
4 1.27000100e-01 2.50000000e-02 1.68999965e+00 3.84803291e-04
4 1.27000100e-01 2.50000000e-02 1.69999968e+00 3.50243223e-04
4 1.27000100e-01 2.50000000e-02 1.70999971e+00 3.18776067e-04
4 1.27000100e-01 2.50000000e-02 1.71999974e+00 2.90126133e-04
4 1.27000100e-01 2.50000000e-02 1.72999976e+00 2.64042201e-04
4 1.27000100e-01 2.50000000e-02 1.73999978e+00 2.40295341e-04
4 1.27000100e-01 2.50000000e-02 1.74999980e+00 2.18676966e-04
4 1.27000100e-01 2.50000000e-02 1.75999982e+00 1.98997019e-04
4 1.27000100e-01 2.50000000e-02 1.76999984e+00 1.81082344e-04
4 1.27000100e-01 2.50000000e-02 1.77999985e+00 1.64775184e-04
4 1.27000100e-01 2.50000000e-02 1.78999986e+00 1.49931823e-04
4 1.27000100e-01 2.50000000e-02 1.79999988e+00 1.36421336e-04
4 1.27000100e-01 2.50000000e-02 1.80999989e+00 1.24124466e-04
4 1.27000100e-01 2.50000000e-02 1.81999990e+00 1.12932582e-04
4 1.27000100e-01 2.50000000e-02 1.82999991e+00 1.02746732e-04
4 1.27000100e-01 2.50000000e-02 1.83999991e+00 9.34768010e-05
4 1.27000100e-01 2.50000000e-02 1.84999992e+00 8.50407055e-05
4 1.27000100e-01 2.50000000e-02 1.85999993e+00 7.73636911e-05
4 1.27000100e-01 2.50000000e-02 1.86999994e+00 7.03776866e-05
4 1.27000100e-01 2.50000000e-02 1.87999994e+00 6.40206965e-05
4 1.27000100e-01 2.50000000e-02 1.88999995e+00 5.82362658e-05
4 1.27000100e-01 2.50000000e-02 1.89999995e+00 5.29729917e-05
4 1.27000100e-01 2.50000000e-02 1.90999996e+00 4.81840692e-05
4 1.27000100e-01 2.50000000e-02 1.91999996e+00 4.38268795e-05
4 1.27000100e-01 2.50000000e-02 1.92999996e+00 3.98626236e-05
4 1.27000100e-01 2.50000000e-02 1.93999997e+00 3.62559718e-05
4 1.27000100e-01 2.50000000e-02 1.94999997e+00 3.29747621e-05
4 1.27000100e-01 2.50000000e-02 1.95999997e+00 2.99897223e-05
4 1.27000100e-01 2.50000000e-02 1.96999998e+00 2.72741909e-05
4 1.27000100e-01 2.50000000e-02 1.97999998e+00 2.48039105e-05
4 1.27000100e-01 2.50000000e-02 1.98999998e+00 2.25567935e-05
4 1.27000100e-01 2.50000000e-02 1.99999998e+00 2.05127360e-05
5 1.82574200e-01 5.00000000e-02 -0.00000000e+00 0.00000000e+00
5 1.82574200e-01 5.00000000e-02 1.82897072e-03 8.97915306e+00
5 1.82574200e-01 5.00000000e-02 3.71464539e-03 1.78959941e+01
5 1.82574200e-01 5.00000000e-02 5.66081021e-03 2.67463624e+01
5 1.82574200e-01 5.00000000e-02 7.67165485e-03 3.55256540e+01
5 1.82574200e-01 5.00000000e-02 9.75182503e-03 4.42287637e+01
5 1.82574200e-01 5.00000000e-02 1.19064914e-02 5.28500095e+01
5 1.82574200e-01 5.00000000e-02 1.41414316e-02 6.13830422e+01
5 1.82574200e-01 5.00000000e-02 1.64631299e-02 6.98207364e+01
5 1.82574200e-01 5.00000000e-02 1.88788966e-02 7.81550586e+01
5 1.82574200e-01 5.00000000e-02 2.13970152e-02 8.63769064e+01
5 1.82574200e-01 5.00000000e-02 2.40269225e-02 9.44759093e+01
5 1.82574200e-01 5.00000000e-02 2.67794333e-02 1.02440183e+02
5 1.82574200e-01 5.00000000e-02 2.96670210e-02 1.10256021e+02
5 1.82574200e-01 5.00000000e-02 3.27041743e-02 1.17907501e+02
5 1.82574200e-01 5.00000000e-02 3.59078532e-02 1.25375985e+02
5 1.82574200e-01 5.00000000e-02 3.92980809e-02 1.32639472e+02
5 1.82574200e-01 5.00000000e-02 4.28987215e-02 1.39671735e+02
5 1.82574200e-01 5.00000000e-02 4.67385180e-02 1.46441189e+02
5 1.82574200e-01 5.00000000e-02 5.08524990e-02 1.52909342e+02
5 1.82574200e-01 5.00000000e-02 5.52839198e-02 1.59028660e+02
5 1.82574200e-01 5.00000000e-02 6.00869936e-02 1.64739568e+02
5 1.82574200e-01 5.00000000e-02 6.53312940e-02 1.69965611e+02
5 1.82574200e-01 5.00000000e-02 7.11058415e-02 1.74608965e+02
5 1.82574200e-01 5.00000000e-02 7.75301301e-02 1.78538319e+02
5 1.82574200e-01 5.00000000e-02 8.47661145e-02 1.81575698e+02
5 1.82574200e-01 5.00000000e-02 9.30396321e-02 1.83472932e+02
5 1.82574200e-01 5.00000000e-02 1.02673624e-01 1.83875138e+02
5 1.82574200e-01 5.00000000e-02 1.14138133e-01 1.82265787e+02
5 1.82574200e-01 5.00000000e-02 1.28110147e-01 1.77900938e+02
5 1.82574200e-01 5.00000000e-02 1.45467349e-01 1.69816100e+02
5 1.82574200e-01 5.00000000e-02 1.66907256e-01 1.57244774e+02
5 1.82574200e-01 5.00000000e-02 1.91802035e-01 1.40876884e+02
5 1.82574200e-01 5.00000000e-02 2.17679603e-01 1.23429007e+02
5 1.82574200e-01 5.00000000e-02 2.42207697e-01 1.07464069e+02
5 1.82574200e-01 5.00000000e-02 2.64599930e-01 9.38462307e+01
5 1.82574200e-01 5.00000000e-02 2.84981244e-01 8.24381931e+01
5 1.82574200e-01 5.00000000e-02 3.03703865e-01 7.28528955e+01
5 1.82574200e-01 5.00000000e-02 3.21096863e-01 6.47287219e+01
5 1.82574200e-01 5.00000000e-02 3.37427099e-01 5.77724183e+01
5 1.82574200e-01 5.00000000e-02 3.52897476e-01 5.17610150e+01
5 1.82574200e-01 5.00000000e-02 3.67662994e-01 4.65241829e+01
5 1.82574200e-01 5.00000000e-02 3.81843227e-01 4.19305203e+01
5 1.82574200e-01 5.00000000e-02 3.95531710e-01 3.78772414e+01
5 1.82574200e-01 5.00000000e-02 4.08802687e-01 3.42827619e+01
5 1.82574200e-01 5.00000000e-02 4.21715917e-01 3.10814099e+01
5 1.82574200e-01 5.00000000e-02 4.34320136e-01 2.82196311e+01
5 1.82574200e-01 5.00000000e-02 4.46655558e-01 2.56532332e+01
5 1.82574200e-01 5.00000000e-02 4.58755724e-01 2.33453588e+01
5 1.82574200e-01 5.00000000e-02 4.70648876e-01 2.12649718e+01
5 1.82574200e-01 5.00000000e-02 4.82359002e-01 1.93857125e+01
5 1.82574200e-01 5.00000000e-02 4.93906633e-01 1.76850191e+01
5 1.82574200e-01 5.00000000e-02 5.05309464e-01 1.61434464e+01
5 1.82574200e-01 5.00000000e-02 5.16582842e-01 1.47441301e+01
5 1.82574200e-01 5.00000000e-02 5.27740151e-01 1.34723621e+01
5 1.82574200e-01 5.00000000e-02 5.38793123e-01 1.23152494e+01
5 1.82574200e-01 5.00000000e-02 5.49752091e-01 1.12614385e+01
5 1.82574200e-01 5.00000000e-02 5.60626190e-01 1.03008902e+01
5 1.82574200e-01 5.00000000e-02 5.71423529e-01 9.42469383e+00
5 1.82574200e-01 5.00000000e-02 5.82151328e-01 8.62491427e+00
5 1.82574200e-01 5.00000000e-02 5.92816039e-01 7.89446297e+00
5 1.82574200e-01 5.00000000e-02 6.03423439e-01 7.22699029e+00
5 1.82574200e-01 5.00000000e-02 6.13978717e-01 6.61679413e+00
5 1.82574200e-01 5.00000000e-02 6.24486545e-01 6.05874227e+00
5 1.82574200e-01 5.00000000e-02 6.34951133e-01 5.54820588e+00
5 1.82574200e-01 5.00000000e-02 6.45376288e-01 5.08100238e+00
5 1.82574200e-01 5.00000000e-02 6.55765455e-01 4.65334603e+00
5 1.82574200e-01 5.00000000e-02 6.66121757e-01 4.26180510e+00
5 1.82574200e-01 5.00000000e-02 6.76448029e-01 3.90326442e+00
5 1.82574200e-01 5.00000000e-02 6.86746848e-01 3.57489271e+00
5 1.82574200e-01 5.00000000e-02 6.97020556e-01 3.27411383e+00
5 1.82574200e-01 5.00000000e-02 7.07271291e-01 2.99858141e+00
5 1.82574200e-01 5.00000000e-02 7.17500998e-01 2.74615642e+00
5 1.82574200e-01 5.00000000e-02 7.27711453e-01 2.51488731e+00
5 1.82574200e-01 5.00000000e-02 7.37904277e-01 2.30299224e+00
5 1.82574200e-01 5.00000000e-02 7.48080953e-01 2.10884326e+00
5 1.82574200e-01 5.00000000e-02 7.58242833e-01 1.93095224e+00
5 1.82574200e-01 5.00000000e-02 7.68391158e-01 1.76795808e+00
5 1.82574200e-01 5.00000000e-02 7.78527060e-01 1.61861535e+00
5 1.82574200e-01 5.00000000e-02 7.88651577e-01 1.48178400e+00
5 1.82574200e-01 5.00000000e-02 7.98765658e-01 1.35642009e+00
5 1.82574200e-01 5.00000000e-02 8.08870174e-01 1.24156738e+00
5 1.82574200e-01 5.00000000e-02 8.18965922e-01 1.13634977e+00
5 1.82574200e-01 5.00000000e-02 8.29053632e-01 1.03996435e+00
5 1.82574200e-01 5.00000000e-02 8.39133976e-01 9.51675213e-01
5 1.82574200e-01 5.00000000e-02 8.49207565e-01 8.70807707e-01
5 1.82574200e-01 5.00000000e-02 8.59274964e-01 7.96743283e-01
5 1.82574200e-01 5.00000000e-02 8.69336688e-01 7.28914768e-01
5 1.82574200e-01 5.00000000e-02 8.79393210e-01 6.66802050e-01
5 1.82574200e-01 5.00000000e-02 8.89444965e-01 6.09928155e-01
5 1.82574200e-01 5.00000000e-02 8.99492351e-01 5.57855645e-01
5 1.82574200e-01 5.00000000e-02 9.09535733e-01 5.10183337e-01
5 1.82574200e-01 5.00000000e-02 9.19575446e-01 4.66543296e-01
5 1.82574200e-01 5.00000000e-02 9.29611796e-01 4.26598082e-01
5 1.82574200e-01 5.00000000e-02 9.39645065e-01 3.90038227e-01
5 1.82574200e-01 5.00000000e-02 9.49675512e-01 3.56579932e-01
5 1.82574200e-01 5.00000000e-02 9.59703374e-01 3.25962944e-01
5 1.82574200e-01 5.00000000e-02 9.69728867e-01 2.97948615e-01
5 1.82574200e-01 5.00000000e-02 9.79752191e-01 2.72318125e-01
5 1.82574200e-01 5.00000000e-02 9.89773528e-01 2.48870846e-01
5 1.82574200e-01 5.00000000e-02 9.99793045e-01 2.27422846e-01
5 1.82574200e-01 5.00000000e-02 1.00981090e+00 2.07805508e-01
5 1.82574200e-01 5.00000000e-02 1.01982722e+00 1.89864272e-01
5 1.82574200e-01 5.00000000e-02 1.02984215e+00 1.73457476e-01
5 1.82574200e-01 5.00000000e-02 1.03985643e+00 1.57773687e-01
5 1.82574200e-01 5.00000000e-02 1.04986886e+00 1.44114971e-01
5 1.82574200e-01 5.00000000e-02 1.05988022e+00 1.31627944e-01
5 1.82574200e-01 5.00000000e-02 1.06989061e+00 1.20213222e-01
5 1.82574200e-01 5.00000000e-02 1.07990010e+00 1.09779671e-01
5 1.82574200e-01 5.00000000e-02 1.08990878e+00 1.00243811e-01
5 1.82574200e-01 5.00000000e-02 1.09991671e+00 9.15291838e-02
5 1.82574200e-01 5.00000000e-02 1.10992396e+00 8.35657671e-02
5 1.82574200e-01 5.00000000e-02 1.11993058e+00 7.62894414e-02
5 1.82574200e-01 5.00000000e-02 1.12993663e+00 6.96414982e-02
5 1.82574200e-01 5.00000000e-02 1.13994215e+00 6.35681889e-02
5 1.82574200e-01 5.00000000e-02 1.14994720e+00 5.80203116e-02
5 1.82574200e-01 5.00000000e-02 1.15995181e+00 5.29528308e-02
5 1.82574200e-01 5.00000000e-02 1.16995602e+00 4.83245294e-02
5 1.82574200e-01 5.00000000e-02 1.17995987e+00 4.40976888e-02
5 1.82574200e-01 5.00000000e-02 1.18996338e+00 4.02377956e-02
5 1.82574200e-01 5.00000000e-02 1.19996659e+00 3.67132728e-02
5 1.82574200e-01 5.00000000e-02 1.20996952e+00 3.34952326e-02
5 1.82574200e-01 5.00000000e-02 1.21997219e+00 3.05572504e-02
5 1.82574200e-01 5.00000000e-02 1.22997463e+00 2.78751572e-02
5 1.82574200e-01 5.00000000e-02 1.23997686e+00 2.54268493e-02
5 1.82574200e-01 5.00000000e-02 1.24997890e+00 2.31921139e-02
5 1.82574200e-01 5.00000000e-02 1.25998075e+00 2.11524688e-02
5 1.82574200e-01 5.00000000e-02 1.26998245e+00 1.92910167e-02
5 1.82574200e-01 5.00000000e-02 1.27998399e+00 1.75923099e-02
5 1.82574200e-01 5.00000000e-02 1.28998540e+00 1.60422280e-02
5 1.82574200e-01 5.00000000e-02 1.29998669e+00 1.46278645e-02
5 1.82574200e-01 5.00000000e-02 1.30998786e+00 1.33374241e-02
5 1.82574200e-01 5.00000000e-02 1.31998893e+00 1.21601276e-02
5 1.82574200e-01 5.00000000e-02 1.32998991e+00 1.10861254e-02
5 1.82574200e-01 5.00000000e-02 1.33999080e+00 1.01064182e-02
5 1.82574200e-01 5.00000000e-02 1.34999162e+00 9.21278435e-03
5 1.82574200e-01 5.00000000e-02 1.35999236e+00 8.39771313e-03
5 1.82574200e-01 5.00000000e-02 1.36999303e+00 7.65434403e-03
5 1.82574200e-01 5.00000000e-02 1.37999365e+00 6.97641093e-03
5 1.82574200e-01 5.00000000e-02 1.38999421e+00 6.35819107e-03
5 1.82574200e-01 5.00000000e-02 1.39999473e+00 5.79445838e-03
5 1.82574200e-01 5.00000000e-02 1.40999519e+00 5.28044078e-03
5 1.82574200e-01 5.00000000e-02 1.41999562e+00 4.81178105e-03
5 1.82574200e-01 5.00000000e-02 1.42999601e+00 4.38450108e-03
5 1.82574200e-01 5.00000000e-02 1.43999636e+00 3.99496921e-03
5 1.82574200e-01 5.00000000e-02 1.44999669e+00 3.63987025e-03
5 1.82574200e-01 5.00000000e-02 1.45999698e+00 3.31617818e-03
5 1.82574200e-01 5.00000000e-02 1.46999725e+00 3.02113109e-03
5 1.82574200e-01 5.00000000e-02 1.47999750e+00 2.75220837e-03
5 1.82574200e-01 5.00000000e-02 1.48999772e+00 2.50710971e-03
5 1.82574200e-01 5.00000000e-02 1.49999792e+00 2.28373608e-03
5 1.82574200e-01 5.00000000e-02 1.50999811e+00 2.08017218e-03
5 1.82574200e-01 5.00000000e-02 1.51999828e+00 1.89467053e-03
5 1.82574200e-01 5.00000000e-02 1.52999843e+00 1.72563685e-03
5 1.82574200e-01 5.00000000e-02 1.53999857e+00 1.57161673e-03
5 1.82574200e-01 5.00000000e-02 1.54999870e+00 1.43128342e-03
5 1.82574200e-01 5.00000000e-02 1.55999881e+00 1.30342676e-03
5 1.82574200e-01 5.00000000e-02 1.56999892e+00 1.18694295e-03
5 1.82574200e-01 5.00000000e-02 1.57999902e+00 1.08082529e-03
5 1.82574200e-01 5.00000000e-02 1.58999910e+00 9.84155709e-04
5 1.82574200e-01 5.00000000e-02 1.59999918e+00 8.96096972e-04
5 1.82574200e-01 5.00000000e-02 1.60999926e+00 8.15885640e-04
5 1.82574200e-01 5.00000000e-02 1.61999932e+00 7.42825604e-04
5 1.82574200e-01 5.00000000e-02 1.62999938e+00 6.76282169e-04
5 1.82574200e-01 5.00000000e-02 1.63999944e+00 6.15676684e-04
5 1.82574200e-01 5.00000000e-02 1.64999949e+00 5.60481612e-04
5 1.82574200e-01 5.00000000e-02 1.65999954e+00 5.10216056e-04
5 1.82574200e-01 5.00000000e-02 1.66999958e+00 4.64441639e-04
5 1.82574200e-01 5.00000000e-02 1.67999962e+00 4.22758784e-04
5 1.82574200e-01 5.00000000e-02 1.68999965e+00 3.84803290e-04
5 1.82574200e-01 5.00000000e-02 1.69999968e+00 3.50243224e-04
5 1.82574200e-01 5.00000000e-02 1.70999971e+00 3.18776067e-04
5 1.82574200e-01 5.00000000e-02 1.71999974e+00 2.90126134e-04
5 1.82574200e-01 5.00000000e-02 1.72999976e+00 2.64042200e-04
5 1.82574200e-01 5.00000000e-02 1.73999978e+00 2.40295341e-04
5 1.82574200e-01 5.00000000e-02 1.74999980e+00 2.18676966e-04
5 1.82574200e-01 5.00000000e-02 1.75999982e+00 1.98997018e-04
5 1.82574200e-01 5.00000000e-02 1.76999984e+00 1.81082344e-04
5 1.82574200e-01 5.00000000e-02 1.77999985e+00 1.64775183e-04
5 1.82574200e-01 5.00000000e-02 1.78999986e+00 1.49931822e-04
5 1.82574200e-01 5.00000000e-02 1.79999988e+00 1.36421336e-04
5 1.82574200e-01 5.00000000e-02 1.80999989e+00 1.24124466e-04
5 1.82574200e-01 5.00000000e-02 1.81999990e+00 1.12932582e-04
5 1.82574200e-01 5.00000000e-02 1.82999991e+00 1.02746733e-04
5 1.82574200e-01 5.00000000e-02 1.83999991e+00 9.34768011e-05
5 1.82574200e-01 5.00000000e-02 1.84999992e+00 8.50407047e-05
5 1.82574200e-01 5.00000000e-02 1.85999993e+00 7.73636916e-05
5 1.82574200e-01 5.00000000e-02 1.86999994e+00 7.03776862e-05
5 1.82574200e-01 5.00000000e-02 1.87999994e+00 6.40206970e-05
5 1.82574200e-01 5.00000000e-02 1.88999995e+00 5.82362648e-05
5 1.82574200e-01 5.00000000e-02 1.89999995e+00 5.29729925e-05
5 1.82574200e-01 5.00000000e-02 1.90999996e+00 4.81840693e-05
5 1.82574200e-01 5.00000000e-02 1.91999996e+00 4.38268799e-05
5 1.82574200e-01 5.00000000e-02 1.92999996e+00 3.98626224e-05
5 1.82574200e-01 5.00000000e-02 1.93999997e+00 3.62559715e-05
5 1.82574200e-01 5.00000000e-02 1.94999997e+00 3.29747630e-05
5 1.82574200e-01 5.00000000e-02 1.95999997e+00 2.99897222e-05
5 1.82574200e-01 5.00000000e-02 1.96999998e+00 2.72741911e-05
5 1.82574200e-01 5.00000000e-02 1.97999998e+00 2.48039101e-05
5 1.82574200e-01 5.00000000e-02 1.98999998e+00 2.25567935e-05
5 1.82574200e-01 5.00000000e-02 1.99999998e+00 2.05127365e-05
6 2.50000000e-01 1.00000000e-01 -0.00000000e+00 0.00000000e+00
6 2.50000000e-01 1.00000000e-01 1.82897072e-03 8.97915306e+00
6 2.50000000e-01 1.00000000e-01 3.71464539e-03 1.78959941e+01
6 2.50000000e-01 1.00000000e-01 5.66081021e-03 2.67463624e+01
6 2.50000000e-01 1.00000000e-01 7.67165485e-03 3.55256540e+01
6 2.50000000e-01 1.00000000e-01 9.75182503e-03 4.42287637e+01
6 2.50000000e-01 1.00000000e-01 1.19064914e-02 5.28500095e+01
6 2.50000000e-01 1.00000000e-01 1.41414316e-02 6.13830422e+01
6 2.50000000e-01 1.00000000e-01 1.64631299e-02 6.98207364e+01
6 2.50000000e-01 1.00000000e-01 1.88788966e-02 7.81550586e+01
6 2.50000000e-01 1.00000000e-01 2.13970152e-02 8.63769064e+01
6 2.50000000e-01 1.00000000e-01 2.40269225e-02 9.44759093e+01
6 2.50000000e-01 1.00000000e-01 2.67794333e-02 1.02440183e+02
6 2.50000000e-01 1.00000000e-01 2.96670210e-02 1.10256021e+02
6 2.50000000e-01 1.00000000e-01 3.27041743e-02 1.17907501e+02
6 2.50000000e-01 1.00000000e-01 3.59078532e-02 1.25375985e+02
6 2.50000000e-01 1.00000000e-01 3.92980809e-02 1.32639472e+02
6 2.50000000e-01 1.00000000e-01 4.28987215e-02 1.39671735e+02
6 2.50000000e-01 1.00000000e-01 4.67385180e-02 1.46441189e+02
6 2.50000000e-01 1.00000000e-01 5.08526782e-02 1.52909145e+02
6 2.50000000e-01 1.00000000e-01 5.52841622e-02 1.59028393e+02
6 2.50000000e-01 1.00000000e-01 6.00873291e-02 1.64739199e+02
6 2.50000000e-01 1.00000000e-01 6.53312940e-02 1.69965611e+02
6 2.50000000e-01 1.00000000e-01 7.11058415e-02 1.74608965e+02
6 2.50000000e-01 1.00000000e-01 7.75301301e-02 1.78538319e+02
6 2.50000000e-01 1.00000000e-01 8.47661145e-02 1.81575698e+02
6 2.50000000e-01 1.00000000e-01 9.30396321e-02 1.83472932e+02
6 2.50000000e-01 1.00000000e-01 1.02673624e-01 1.83875138e+02
6 2.50000000e-01 1.00000000e-01 1.14138133e-01 1.82265787e+02
6 2.50000000e-01 1.00000000e-01 1.28110147e-01 1.77900938e+02
6 2.50000000e-01 1.00000000e-01 1.45467349e-01 1.69816100e+02
6 2.50000000e-01 1.00000000e-01 1.66907256e-01 1.57244774e+02
6 2.50000000e-01 1.00000000e-01 1.91803699e-01 1.40875056e+02
6 2.50000000e-01 1.00000000e-01 2.17679603e-01 1.23429007e+02
6 2.50000000e-01 1.00000000e-01 2.42207697e-01 1.07464069e+02
6 2.50000000e-01 1.00000000e-01 2.64599930e-01 9.38462307e+01
6 2.50000000e-01 1.00000000e-01 2.84981244e-01 8.24381931e+01
6 2.50000000e-01 1.00000000e-01 3.03702661e-01 7.28542182e+01
6 2.50000000e-01 1.00000000e-01 3.21096161e-01 6.47294936e+01
6 2.50000000e-01 1.00000000e-01 3.37427099e-01 5.77724182e+01
6 2.50000000e-01 1.00000000e-01 3.52897476e-01 5.17610150e+01
6 2.50000000e-01 1.00000000e-01 3.67662994e-01 4.65241829e+01
6 2.50000000e-01 1.00000000e-01 3.81843227e-01 4.19305203e+01
6 2.50000000e-01 1.00000000e-01 3.95531710e-01 3.78772414e+01
6 2.50000000e-01 1.00000000e-01 4.08802687e-01 3.42827619e+01
6 2.50000000e-01 1.00000000e-01 4.21715917e-01 3.10814099e+01
6 2.50000000e-01 1.00000000e-01 4.34320136e-01 2.82196311e+01
6 2.50000000e-01 1.00000000e-01 4.46655558e-01 2.56532332e+01
6 2.50000000e-01 1.00000000e-01 4.58755724e-01 2.33453588e+01
6 2.50000000e-01 1.00000000e-01 4.70648876e-01 2.12649718e+01
6 2.50000000e-01 1.00000000e-01 4.82359002e-01 1.93857125e+01
6 2.50000000e-01 1.00000000e-01 4.93906633e-01 1.76850191e+01
6 2.50000000e-01 1.00000000e-01 5.05309464e-01 1.61434464e+01
6 2.50000000e-01 1.00000000e-01 5.16582842e-01 1.47441301e+01
6 2.50000000e-01 1.00000000e-01 5.27740151e-01 1.34723621e+01
6 2.50000000e-01 1.00000000e-01 5.38793123e-01 1.23152494e+01
6 2.50000000e-01 1.00000000e-01 5.49752091e-01 1.12614385e+01
6 2.50000000e-01 1.00000000e-01 5.60626190e-01 1.03008902e+01
6 2.50000000e-01 1.00000000e-01 5.71423529e-01 9.42469383e+00
6 2.50000000e-01 1.00000000e-01 5.82151328e-01 8.62491427e+00
6 2.50000000e-01 1.00000000e-01 5.92816039e-01 7.89446297e+00
6 2.50000000e-01 1.00000000e-01 6.03423439e-01 7.22699029e+00
6 2.50000000e-01 1.00000000e-01 6.13978717e-01 6.61679413e+00
6 2.50000000e-01 1.00000000e-01 6.24486545e-01 6.05874227e+00
6 2.50000000e-01 1.00000000e-01 6.34951133e-01 5.54820588e+00
6 2.50000000e-01 1.00000000e-01 6.45376288e-01 5.08100238e+00
6 2.50000000e-01 1.00000000e-01 6.55765455e-01 4.65334603e+00
6 2.50000000e-01 1.00000000e-01 6.66121757e-01 4.26180510e+00
6 2.50000000e-01 1.00000000e-01 6.76448029e-01 3.90326442e+00
6 2.50000000e-01 1.00000000e-01 6.86746848e-01 3.57489271e+00
6 2.50000000e-01 1.00000000e-01 6.97020556e-01 3.27411383e+00
6 2.50000000e-01 1.00000000e-01 7.07271291e-01 2.99858141e+00
6 2.50000000e-01 1.00000000e-01 7.17500998e-01 2.74615642e+00
6 2.50000000e-01 1.00000000e-01 7.27711453e-01 2.51488731e+00
6 2.50000000e-01 1.00000000e-01 7.37904277e-01 2.30299224e+00
6 2.50000000e-01 1.00000000e-01 7.48080953e-01 2.10884326e+00
6 2.50000000e-01 1.00000000e-01 7.58242833e-01 1.93095224e+00
6 2.50000000e-01 1.00000000e-01 7.68391158e-01 1.76795808e+00
6 2.50000000e-01 1.00000000e-01 7.78527060e-01 1.61861535e+00
6 2.50000000e-01 1.00000000e-01 7.88651577e-01 1.48178400e+00
6 2.50000000e-01 1.00000000e-01 7.98765658e-01 1.35642009e+00
6 2.50000000e-01 1.00000000e-01 8.08870174e-01 1.24156738e+00
6 2.50000000e-01 1.00000000e-01 8.18965922e-01 1.13634977e+00
6 2.50000000e-01 1.00000000e-01 8.29053632e-01 1.03996435e+00
6 2.50000000e-01 1.00000000e-01 8.39133976e-01 9.51675213e-01
6 2.50000000e-01 1.00000000e-01 8.49207565e-01 8.70807707e-01
6 2.50000000e-01 1.00000000e-01 8.59274964e-01 7.96743283e-01
6 2.50000000e-01 1.00000000e-01 8.69336688e-01 7.28914768e-01
6 2.50000000e-01 1.00000000e-01 8.79393210e-01 6.66802050e-01
6 2.50000000e-01 1.00000000e-01 8.89444965e-01 6.09928155e-01
6 2.50000000e-01 1.00000000e-01 8.99492351e-01 5.57855645e-01
6 2.50000000e-01 1.00000000e-01 9.09535733e-01 5.10183337e-01
6 2.50000000e-01 1.00000000e-01 9.19575446e-01 4.66543296e-01
6 2.50000000e-01 1.00000000e-01 9.29611796e-01 4.26598082e-01
6 2.50000000e-01 1.00000000e-01 9.39645065e-01 3.90038227e-01
6 2.50000000e-01 1.00000000e-01 9.49675512e-01 3.56579932e-01
6 2.50000000e-01 1.00000000e-01 9.59703374e-01 3.25962944e-01
6 2.50000000e-01 1.00000000e-01 9.69728867e-01 2.97948615e-01
6 2.50000000e-01 1.00000000e-01 9.79752191e-01 2.72318125e-01
6 2.50000000e-01 1.00000000e-01 9.89773528e-01 2.48870846e-01
6 2.50000000e-01 1.00000000e-01 9.99793045e-01 2.27422846e-01
6 2.50000000e-01 1.00000000e-01 1.00981090e+00 2.07805508e-01
6 2.50000000e-01 1.00000000e-01 1.01982722e+00 1.89864272e-01
6 2.50000000e-01 1.00000000e-01 1.02984215e+00 1.73457476e-01
6 2.50000000e-01 1.00000000e-01 1.03985581e+00 1.58455290e-01
6 2.50000000e-01 1.00000000e-01 1.04986829e+00 1.44738738e-01
6 2.50000000e-01 1.00000000e-01 1.05987970e+00 1.32198805e-01
6 2.50000000e-01 1.00000000e-01 1.06989013e+00 1.20735611e-01
6 2.50000000e-01 1.00000000e-01 1.07989967e+00 1.10257656e-01
6 2.50000000e-01 1.00000000e-01 1.08990878e+00 1.00243772e-01
6 2.50000000e-01 1.00000000e-01 1.09991671e+00 9.15291838e-02
6 2.50000000e-01 1.00000000e-01 1.10992396e+00 8.35657671e-02
6 2.50000000e-01 1.00000000e-01 1.11993058e+00 7.62894414e-02
6 2.50000000e-01 1.00000000e-01 1.12993663e+00 6.96414982e-02
6 2.50000000e-01 1.00000000e-01 1.13994215e+00 6.35681889e-02
6 2.50000000e-01 1.00000000e-01 1.14994720e+00 5.80203116e-02
6 2.50000000e-01 1.00000000e-01 1.15995181e+00 5.29528308e-02
6 2.50000000e-01 1.00000000e-01 1.16995602e+00 4.83245294e-02
6 2.50000000e-01 1.00000000e-01 1.17995987e+00 4.40976888e-02
6 2.50000000e-01 1.00000000e-01 1.18996338e+00 4.02377956e-02
6 2.50000000e-01 1.00000000e-01 1.19996659e+00 3.67132728e-02
6 2.50000000e-01 1.00000000e-01 1.20996952e+00 3.34952326e-02
6 2.50000000e-01 1.00000000e-01 1.21997219e+00 3.05572504e-02
6 2.50000000e-01 1.00000000e-01 1.22997463e+00 2.78751572e-02
6 2.50000000e-01 1.00000000e-01 1.23997686e+00 2.54268493e-02
6 2.50000000e-01 1.00000000e-01 1.24997890e+00 2.31921139e-02
6 2.50000000e-01 1.00000000e-01 1.25998075e+00 2.11524688e-02
6 2.50000000e-01 1.00000000e-01 1.26998245e+00 1.92910167e-02
6 2.50000000e-01 1.00000000e-01 1.27998399e+00 1.75923099e-02
6 2.50000000e-01 1.00000000e-01 1.28998540e+00 1.60422280e-02
6 2.50000000e-01 1.00000000e-01 1.29998669e+00 1.46278645e-02
6 2.50000000e-01 1.00000000e-01 1.30998786e+00 1.33374241e-02
6 2.50000000e-01 1.00000000e-01 1.31998893e+00 1.21601276e-02
6 2.50000000e-01 1.00000000e-01 1.32998991e+00 1.10861254e-02
6 2.50000000e-01 1.00000000e-01 1.33999080e+00 1.01064182e-02
6 2.50000000e-01 1.00000000e-01 1.34999162e+00 9.21278435e-03
6 2.50000000e-01 1.00000000e-01 1.35999236e+00 8.39771313e-03
6 2.50000000e-01 1.00000000e-01 1.36999303e+00 7.65434403e-03
6 2.50000000e-01 1.00000000e-01 1.37999365e+00 6.97641093e-03
6 2.50000000e-01 1.00000000e-01 1.38999421e+00 6.35819106e-03
6 2.50000000e-01 1.00000000e-01 1.39999473e+00 5.79445838e-03
6 2.50000000e-01 1.00000000e-01 1.40999519e+00 5.28044078e-03
6 2.50000000e-01 1.00000000e-01 1.41999562e+00 4.81178105e-03
6 2.50000000e-01 1.00000000e-01 1.42999601e+00 4.38450108e-03
6 2.50000000e-01 1.00000000e-01 1.43999636e+00 3.99496921e-03
6 2.50000000e-01 1.00000000e-01 1.44999669e+00 3.63987025e-03
6 2.50000000e-01 1.00000000e-01 1.45999698e+00 3.31617818e-03
6 2.50000000e-01 1.00000000e-01 1.46999725e+00 3.02113109e-03
6 2.50000000e-01 1.00000000e-01 1.47999750e+00 2.75220837e-03
6 2.50000000e-01 1.00000000e-01 1.48999772e+00 2.50710971e-03
6 2.50000000e-01 1.00000000e-01 1.49999792e+00 2.28373608e-03
6 2.50000000e-01 1.00000000e-01 1.50999811e+00 2.08017218e-03
6 2.50000000e-01 1.00000000e-01 1.51999828e+00 1.89467054e-03
6 2.50000000e-01 1.00000000e-01 1.52999843e+00 1.72563685e-03
6 2.50000000e-01 1.00000000e-01 1.53999857e+00 1.57161673e-03
6 2.50000000e-01 1.00000000e-01 1.54999870e+00 1.43128342e-03
6 2.50000000e-01 1.00000000e-01 1.55999881e+00 1.30342676e-03
6 2.50000000e-01 1.00000000e-01 1.56999892e+00 1.18694295e-03
6 2.50000000e-01 1.00000000e-01 1.57999902e+00 1.08082529e-03
6 2.50000000e-01 1.00000000e-01 1.58999910e+00 9.84155710e-04
6 2.50000000e-01 1.00000000e-01 1.59999918e+00 8.96096972e-04
6 2.50000000e-01 1.00000000e-01 1.60999926e+00 8.15885640e-04
6 2.50000000e-01 1.00000000e-01 1.61999932e+00 7.42825604e-04
6 2.50000000e-01 1.00000000e-01 1.62999938e+00 6.76282169e-04
6 2.50000000e-01 1.00000000e-01 1.63999944e+00 6.15676684e-04
6 2.50000000e-01 1.00000000e-01 1.64999949e+00 5.60481614e-04
6 2.50000000e-01 1.00000000e-01 1.65999954e+00 5.10216056e-04
6 2.50000000e-01 1.00000000e-01 1.66999958e+00 4.64441639e-04
6 2.50000000e-01 1.00000000e-01 1.67999962e+00 4.22758784e-04
6 2.50000000e-01 1.00000000e-01 1.68999965e+00 3.84803291e-04
6 2.50000000e-01 1.00000000e-01 1.69999968e+00 3.50243223e-04
6 2.50000000e-01 1.00000000e-01 1.70999971e+00 3.18776066e-04
6 2.50000000e-01 1.00000000e-01 1.71999974e+00 2.90126134e-04
6 2.50000000e-01 1.00000000e-01 1.72999976e+00 2.64042200e-04
6 2.50000000e-01 1.00000000e-01 1.73999978e+00 2.40295340e-04
6 2.50000000e-01 1.00000000e-01 1.74999980e+00 2.18676966e-04
6 2.50000000e-01 1.00000000e-01 1.75999982e+00 1.98997019e-04
6 2.50000000e-01 1.00000000e-01 1.76999984e+00 1.81082344e-04
6 2.50000000e-01 1.00000000e-01 1.77999985e+00 1.64775183e-04
6 2.50000000e-01 1.00000000e-01 1.78999986e+00 1.49931822e-04
6 2.50000000e-01 1.00000000e-01 1.79999988e+00 1.36421336e-04
6 2.50000000e-01 1.00000000e-01 1.80999989e+00 1.24124467e-04
6 2.50000000e-01 1.00000000e-01 1.81999990e+00 1.12932581e-04
6 2.50000000e-01 1.00000000e-01 1.82999991e+00 1.02746733e-04
6 2.50000000e-01 1.00000000e-01 1.83999991e+00 9.34768004e-05
6 2.50000000e-01 1.00000000e-01 1.84999992e+00 8.50407050e-05
6 2.50000000e-01 1.00000000e-01 1.85999993e+00 7.73636920e-05
6 2.50000000e-01 1.00000000e-01 1.86999994e+00 7.03776865e-05
6 2.50000000e-01 1.00000000e-01 1.87999994e+00 6.40206959e-05
6 2.50000000e-01 1.00000000e-01 1.88999995e+00 5.82362660e-05
6 2.50000000e-01 1.00000000e-01 1.89999995e+00 5.29729920e-05
6 2.50000000e-01 1.00000000e-01 1.90999996e+00 4.81840688e-05
6 2.50000000e-01 1.00000000e-01 1.91999996e+00 4.38268799e-05
6 2.50000000e-01 1.00000000e-01 1.92999996e+00 3.98626226e-05
6 2.50000000e-01 1.00000000e-01 1.93999997e+00 3.62559710e-05
6 2.50000000e-01 1.00000000e-01 1.94999997e+00 3.29747637e-05
6 2.50000000e-01 1.00000000e-01 1.95999997e+00 2.99897219e-05
6 2.50000000e-01 1.00000000e-01 1.96999998e+00 2.72741908e-05
6 2.50000000e-01 1.00000000e-01 1.97999998e+00 2.48039100e-05
6 2.50000000e-01 1.00000000e-01 1.98999998e+00 2.25567930e-05
6 2.50000000e-01 1.00000000e-01 1.99999998e+00 2.05127365e-05


==> error_vs_dt_compare_min_a_data.txt <==
dt err_sczm err_no_sczm slope2
6.2500000000e-02 3.1490008503e-05 1.1153242078e+01 3.9062500000e-06
1.2500000000e-01 1.1946927580e-04 1.1153204414e+01 1.5625000000e-05
2.5000000000e-01 4.7138840250e-04 1.1153052944e+01 6.2500000000e-05
5.0000000000e-01 1.8790872481e-03 1.1152447572e+01 2.5000000000e-04
1.0000000000e+00 7.5093372087e-03 1.1150022718e+01 1.0000000000e-03


==> errorsNo_SCZM.txt <==
h errorsSCZM	errorsNo_SCZM
6.482037236e-02 7.702369363e-03	2.896366362e-02
4.583492485e-02 4.895580455e-03	2.146898005e-02
3.165444689e-02 1.964606839e-03	1.653131509e-02
2.249606353e-02 1.259806180e-03	2.018089423e-02
1.584310626e-02 5.986912270e-04	2.116708936e-02
1.124803177e-02 4.451826444e-04	2.406763637e-02
7.982902964e-03 2.393397993e-04	1.798998846e-02
5.620639110e-03 1.282684968e-04	1.997374510e-02


==> ifm_damage_K1e2_GI30_GII200_N10_S20.txt <==
time max_damage
0.0 0.0
0.25 0.0
0.5 0.0
0.75 0.0
1.0 0.0
1.25 0.25132971063802
1.5 0.442321603157576
1.75 0.55691479074194
2.0 0.628346045793605
2.25 0.71081136907815
2.5 0.762741595176663
2.75 0.796600911533066
3.0 0.820063484420859
3.25 0.83731557296932
3.5 0.851044928735278
3.75 0.865642580762507
4.0 0.880544368743445
4.25 0.89286060949329
4.5 0.903273950253937
4.75 0.912110194752882
5.0 0.919667085976972
5.25 0.926206767734651
5.5 0.931958684429014
5.75 0.937090187764946
6.0 0.941726664874216
6.25 0.945968032215854
6.5 0.949897573362241
6.75 0.953587367006703
7.0 0.957101984583962
7.25 0.960500925203911
7.5 0.963839718555169
7.75 0.967169241286823
8.0 0.970532386747825
8.25 0.973802130518816
8.5 0.976829926347073
8.75 0.979562506331062
9.0 0.981995183376939
9.25 0.984148496700297
9.5 0.986053798033003
9.75 0.987744741027008
10.0 0.989252849972277
10.25 0.990605674430741
10.5 0.991826404630592
10.75 0.992934197388188
11.0 0.993944768283007
11.25 0.994871018481036
11.5 0.995723594623805
11.75 0.996511350649003
12.0 0.997241713580843
12.25 0.997920967819746
12.5 0.998554474835195
12.75 0.999146843371391
13.0 0.999702062286468
13.25 1.0
13.5 1.0
13.75 1.0
14.0 1.0
14.25 1.0
14.5 1.0
14.75 1.0
15.0 1.0
15.25 1.0
15.5 1.0
15.75 1.0
16.0 1.0
16.25 1.0
16.5 1.0
16.75 1.0
17.0 1.0
17.25 1.0
17.5 1.0
17.75 1.0
18.0 1.0
18.25 1.0
18.5 1.0
18.75 1.0
19.0 1.0
19.25 1.0
19.5 1.0
19.75 1.0
20.0 1.0
20.25 1.0
20.5 1.0
20.75 1.0
21.0 1.0
21.25 1.0
21.5 1.0
21.75 1.0
22.0 1.0
22.25 1.0
22.5 1.0
22.75 1.0
23.0 1.0
23.25 1.0
23.5 1.0
23.75 1.0
24.0 1.0
24.25 1.0
24.5 1.0
24.75 1.0
25.0 1.0
25.25 1.0
25.5 1.0
25.75 1.0
26.0 1.0
26.25 1.0
26.5 1.0
26.75 1.0
27.0 1.0
27.25 1.0
27.5 1.0
27.75 1.0
28.0 1.0
28.25 1.0
28.5 1.0
28.75 1.0
29.0 1.0
29.25 1.0
29.5 1.0
29.75 1.0
30.0 1.0
30.25 1.0
30.5 1.0
30.75 1.0
31.0 1.0
31.25 1.0
31.5 1.0
31.75 1.0
32.0 1.0
32.25 1.0
32.5 1.0
32.75 1.0
33.0 1.0
33.25 1.0
33.5 1.0
33.75 1.0
34.0 1.0
34.25 1.0
34.5 1.0
34.75 1.0
35.0 1.0
35.25 1.0
35.5 1.0
35.75 1.0
36.0 1.0
36.25 1.0
36.5 1.0
36.75 1.0
37.0 1.0
37.25 1.0
37.5 1.0
37.75 1.0
38.0 1.0
38.25 1.0
38.5 1.0
38.75 1.0
39.0 1.0
39.25 1.0
39.5 1.0
39.75 1.0
40.0 1.0
40.25 1.0
40.5 1.0
40.75 1.0
41.0 1.0
41.25 1.0
41.5 1.0
41.75 1.0
42.0 1.0
42.25 1.0
42.5 1.0
42.75 1.0
43.0 1.0
43.25 1.0
43.5 1.0
43.75 1.0
44.0 1.0
44.25 1.0
44.5 1.0
44.75 1.0
45.0 1.0
45.25 1.0
45.5 1.0
45.75 1.0
46.0 1.0
46.25 1.0
46.5 1.0
46.75 1.0
47.0 1.0
47.25 1.0
47.5 1.0
47.75 1.0
48.0 1.0
48.25 1.0
48.5 1.0
48.75 1.0
49.0 1.0
49.25 1.0
49.5 1.0
49.75 1.0
50.0 1.0
50.25 1.0
50.5 1.0
50.75 1.0
51.0 1.0
51.25 1.0
51.5 1.0
51.75 1.0
52.0 1.0
52.25 1.0
52.5 1.0
52.75 1.0
53.0 1.0
53.25 1.0
53.5 1.0
53.75 1.0
54.0 1.0
54.25 1.0
54.5 1.0
54.75 1.0
55.0 1.0
55.25 1.0
55.5 1.0
55.75 1.0
56.0 1.0
56.25 1.0
56.5 1.0
56.75 1.0
57.0 1.0
57.25 1.0
57.5 1.0
57.75 1.0
58.0 1.0
58.25 1.0
58.5 1.0
58.75 1.0
59.0 1.0
59.25 1.0
59.5 1.0
59.75 1.0
60.0 1.0


==> ifm_damage_K50_GI30_GII25_N3_S5.txt <==
time max_damage
0.0 0.0
0.25 0.0
0.5 0.0
0.75 0.247163405481845
1.0 0.523310855929404
1.25 0.649610539051206
1.5 0.729625574995214
1.75 0.78159511573082
2.0 0.811893538773446
2.25 0.8366107775209
2.5 0.856648307928885
2.75 0.872719895950822
3.0 0.886053614968732
3.25 0.897416473842566
3.5 0.907235579645758
3.75 0.915811949946783
4.0 0.923352477152312
4.25 0.929986183695406
4.5 0.935808165606764
4.75 0.940926780120415
5.0 0.945431845448519
5.25 0.949416237053091
5.5 0.952967343625399
5.75 0.956158753081011
6.0 0.959050186751103
6.25 0.961689835114659
6.5 0.964116807221422
6.75 0.966363108517256
7.0 0.968455117228475
7.25 0.970414655865721
7.5 0.972259755359281
7.75 0.974005186349447
8.0 0.975662812044881
8.25 0.977241804666942
8.5 0.978708664459622
8.75 0.980042319882301
9.0 0.981245367357503
9.25 0.982329403246167
9.5 0.983308481175822
9.75 0.984196199790031
10.0 0.985004626924036
10.25 0.9857440786518
10.5 0.986423246375079
10.75 0.987049431616506
11.0 0.987628786522794
11.25 0.988166524112074
11.5 0.988667090834174
11.75 0.989134304663966
12.0 0.989571464824355
12.25 0.989981439132664
12.5 0.990366733964036
12.75 0.990729550733805
13.0 0.991071831873456
13.25 0.99139529855415
13.5 0.991701481871167
13.75 0.991991748801356
14.0 0.992267323947579
14.25 0.992529307861084
14.5 0.992778692564399
14.75 0.993016374768908
15.0 0.993243167182515
15.25 0.99345980822595
15.5 0.993666970416185
15.75 0.993865267627932
16.0 0.994055261406397
16.25 0.994237466474296
16.5 0.994412355551714
16.75 0.994580363587707
17.0 0.994741891486426
17.25 0.994897309397409
17.5 0.995046959628813
17.75 0.995191159233421
18.0 0.995330202309815
18.25 0.995464362054888
18.5 0.995593892598687
18.75 0.99571903064822
19.0 0.995839996963147
19.25 0.99595699768322
19.5 0.996070225524621
19.75 0.99617986086016
20.0 0.996286072696323
20.25 0.996389184596883
20.5 0.996502869103233
20.75 0.996613137169693
21.0 0.996720141089145
21.25 0.996824024202294
21.5 0.996924921548328
21.75 0.997022960459434
22.0 0.997118261104769
22.25 0.997210936988838
22.5 0.997301095408695
22.75 0.99738935093894
23.0 0.99747659251172
23.25 0.997561546190248
23.5 0.99764430105898
23.75 0.997724941623983
24.0 0.997803548104123
24.25 0.997880196700262
24.5 0.997954959844357
24.75 0.998027906430217
25.0 0.998099102027463
25.25 0.998168609080109
25.5 0.998236487091049
25.75 0.998302792793591
26.0 0.998367580311098
26.25 0.998430901305696
26.5 0.998492805116901
26.75 0.998553338890958
27.0 0.998612547701624
27.25 0.99867047466303
27.5 0.998727161035242
27.75 0.998782646323049
28.0 0.998836968368499
28.25 0.99889016343762
28.5 0.998942266301773
28.75 0.998993310313995
29.0 0.999043327480714
29.25 0.99909234852914
29.5 0.999140402970646
29.75 0.999187520429313
30.0 0.999233727382366
30.25 0.999279049458757
30.5 0.999323512621856
30.75 0.999367146262357
31.0 0.999409970225906
31.25 0.999452004181249
31.5 0.999493270742864
31.75 0.999533788729736
32.0 0.999573580251375
32.25 0.99961266368068
32.5 0.999651058702058
32.75 0.999688781099824
33.0 0.999725849226511
33.25 0.999762279153227
33.5 0.999798087392554
33.75 0.999833289581059
34.0 0.999867900980467
34.25 0.999901936344831
34.5 0.99993540976375
34.75 0.999968335114254
35.0 1.0
35.25 1.0
35.5 1.0
35.75 1.0
36.0 1.0
36.25 1.0
36.5 1.0
36.75 1.0
37.0 1.0
37.25 1.0
37.5 1.0
37.75 1.0
38.0 1.0
38.25 1.0
38.5 1.0
38.75 1.0
39.0 1.0
39.25 1.0
39.5 1.0
39.75 1.0
40.0 1.0
40.25 1.0
40.5 1.0
40.75 1.0
41.0 1.0
41.25 1.0
41.5 1.0
41.75 1.0
42.0 1.0
42.25 1.0
42.5 1.0
42.75 1.0
43.0 1.0
43.25 1.0
43.5 1.0
43.75 1.0
44.0 1.0
44.25 1.0
44.5 1.0
44.75 1.0
45.0 1.0
45.25 1.0
45.5 1.0
45.75 1.0
46.0 1.0
46.25 1.0
46.5 1.0
46.75 1.0
47.0 1.0
47.25 1.0
47.5 1.0
47.75 1.0
48.0 1.0
48.25 1.0
48.5 1.0
48.75 1.0
49.0 1.0
49.25 1.0
49.5 1.0
49.75 1.0
50.0 1.0
50.25 1.0
50.5 1.0
50.75 1.0
51.0 1.0
51.25 1.0
51.5 1.0
51.75 1.0
52.0 1.0
52.25 1.0
52.5 1.0
52.75 1.0
53.0 1.0
53.25 1.0
53.5 1.0
53.75 1.0
54.0 1.0
54.25 1.0
54.5 1.0
54.75 1.0
55.0 1.0
55.25 1.0
55.5 1.0
55.75 1.0
56.0 1.0
56.25 1.0
56.5 1.0
56.75 1.0
57.0 1.0
57.25 1.0
57.5 1.0
57.75 1.0
58.0 1.0
58.25 1.0
58.5 1.0
58.75 1.0
59.0 1.0
59.25 1.0
59.5 1.0
59.75 1.0
60.0 1.0


==> ifm_react_K1e2_GI30_GII200_N10_S20.txt <==
time react_y
0.0 0.0
0.25 652973.737781357
0.5 1305947.12569639
0.75 1958918.95960319
1.0 2611876.31100937
1.25 3192399.04157128
1.5 3600851.59706622
1.75 3868653.4404905
2.0 4008212.05967676
2.25 4059019.59949121
2.5 4056783.90125073
2.75 4020256.97616928
3.0 3965845.67365038
3.25 3907241.87235737
3.5 3849247.25095202
3.75 3792040.80974218
4.0 3734925.05610876
4.25 3675577.95852907
4.5 3614170.78868062
4.75 3553287.01743974
5.0 3494349.22046093
5.25 3434645.03960787
5.5 3376879.47337618
5.75 3322172.82498828
6.0 3270427.29798331
6.25 3221119.94079649
6.5 3173628.56881068
6.75 3127315.14980484
7.0 3081488.39723489
7.25 3035293.19020848
7.5 2987524.18009933
7.75 2936327.59540861
8.0 2868680.29534279
8.25 2780815.7027303
8.5 2680361.71385287
8.75 2573142.50523755
9.0 2463254.07802854
9.25 2353286.34100731
9.5 2244665.66010261
9.75 2138018.81443059
10.0 2033485.86501865
10.25 1930949.94559383
10.5 1830185.3735999
10.75 1730941.76380078
11.0 1632985.11863366
11.25 1536113.46000704
11.5 1440159.22595829
11.75 1344985.8624404
12.0 1250482.60546588
12.25 1156559.32138408
12.5 1063142.1062115
12.75 970169.780792117
13.0 877591.188733769
13.25 796706.190559983
13.5 761455.724673743
13.75 745792.046454985
14.0 732973.494068455
14.25 720577.794750813
14.5 708257.513740889
14.75 695962.827989045
15.0 683685.954864889
15.25 671425.001346162
15.5 659178.939123746
15.75 646946.913765835
16.0 634728.146840046
16.25 622521.918197797
16.5 610327.559348951
16.75 598144.448728243
17.0 585972.007614412
17.25 573809.696482157
17.5 561657.011722172
17.75 549513.482695897
18.0 537378.669064008
18.25 525252.158382575
18.5 513133.563916815
18.75 501022.522665274
19.0 488918.693556485
19.25 476821.755811565
19.5 464731.407501444
19.75 452647.364068435
20.0 440569.35725472
20.25 428497.133903329
20.5 416430.455064548
20.75 404369.094820937
21.0 392312.839987118
21.25 380261.489974308
21.5 368214.852196446
21.75 356172.743369624
22.0 344134.992665417
22.25 332101.440410299
22.5 320071.926893382
22.75 308046.302890678
23.0 296024.410467943
23.25 284005.969640485
23.5 271990.8628605
23.75 259979.079241306
24.0 247970.527179095
24.25 235965.108781885
24.5 223962.714533764
24.75 211963.249251912
25.0 199966.626281303
25.25 187972.744067839
25.5 175983.40548791
25.75 169112.418270766
26.0 164697.082132309
26.25 160352.179321427
26.5 156010.282349388
26.75 151668.447648937
27.0 147326.54886963
27.25 142984.581620192
27.5 138642.546735167
27.75 134300.445260033
28.0 129958.27824081
28.25 125616.04671167
28.5 121273.75169573
28.75 116931.394201647
29.0 112588.975226225
29.25 108246.495750485
29.5 103903.956743639
29.75 99561.3591603294
30.0 95218.7039426517
30.25 90875.9920120941
30.5 86533.2242779931
30.75 82190.4016347254
31.0 77847.5249610005
31.25 73504.5951206361
31.5 69161.6129620326
31.75 64818.5793163106
32.0 60475.4950013983
32.25 56132.3608223905
32.5 51789.1775645319
32.75 47445.9460023097
33.0 43102.6669025607
33.25 38759.341006254
33.5 34415.969040246
33.75 30072.5517339992
34.0 25729.0897787035
34.25 21385.5839416076
34.5 17042.0349373718
34.75 12698.4440522124
35.0 8354.81413850184
35.25 4011.1523514299
35.5 6.7739699716185e-07
35.75 0.0674544781069244
36.0 0.0198277101654867
36.25 -0.009183441394498
36.5 -0.0106413977770217
36.75 8.28040811029496e-07
37.0 -0.0264148320027289
37.25 -0.0382579041815916
37.5 0.0646748954944769
37.75 0.0192805938016818
38.0 -0.0077873745935903
38.25 -0.0181431471436326
38.5 -0.0204587891048504
38.75 -0.0270283530933284
39.0 0.0541395823988751
39.25 0.0091622399457946
39.5 -0.0185780410042753
39.75 -0.0314884685260495
40.0 0.0409053093998182
40.25 0.0132183790564113
40.5 -0.013218356113839
40.75 -0.0345725348012138
41.0 0.0345724172204882
41.25 0.0128487694863679
41.5 -0.0128486871229825
41.75 -0.0345433603088168
42.0 0.0345437691414645
42.25 0.0147828441209867
42.5 -0.0147823412444268
42.75 -0.0353429787055575
43.0 0.0353442116556835
43.25 0.0166578725278441
43.5 -0.0166584361894593
43.75 -0.0359661619834242
44.0 0.035966628329561
44.25 0.0181318743591419
44.5 -0.0181308692482389
44.75 -0.0363155981979162
45.0 0.036316174756962
45.25 0.0192476736917797
45.5 -0.0192480820751371
45.75 -0.0364552626771228
46.0 0.0364550922529361
46.25 0.0200986938835968
46.5 -0.0200984897290937
46.75 -0.0364534163587678
47.0 0.0364535962270338
47.25 0.020758965338473
47.5 -0.0207591898828241
47.75 -0.0363639610261544
48.0 0.0363639975537353
48.25 0.0212861476493345
48.5 -0.0212863262754581
48.75 -0.0362240463549597
49.0 0.036222842038228
49.25 0.0217184260162639
49.5 -0.0217181390811447
49.75 -0.0360546782085294
50.0 0.0360538708578133
50.25 0.0220822704350212
50.5 -0.0220822816418149
50.75 -0.0358736449429671
51.0 0.0358738560231586
51.25 0.0223965815995371
51.5 -0.0223960641957319
51.75 -0.0356897208679356
52.0 -0.29407529250193
52.25 0.0356901726995602
52.5 0.0227651704984737
52.75 -0.221552374246812
53.0 -0.0227651519040819
53.25 -0.0353961858154435
53.5 -0.266900519003229
53.75 0.0353967341069392
54.0 0.0231011579771803
54.25 -0.196589082439914
54.5 -0.0231008250660807
54.75 -0.0351344914822675
55.0 -0.244008809888783
55.25 0.0351337432640548
55.5 0.0234014367831605
55.75 -0.175444213369019
56.0 -0.0234015098728833
56.25 -0.0348947641166433
56.5 -0.224513159454204
56.75 0.0348943906562909
57.0 0.0236728930344725
57.25 -0.157349690643969
57.5 -0.0236730073124818
57.75 -0.0346764083119524
58.0 -0.207753521409359
58.25 0.0346763908351022
58.5 0.0239189124041559
58.75 -0.141725708181866
59.0 -0.0239186469641481
59.25 -0.0344762559209357
59.5 -0.193225105074248
59.75 0.0344747617552912
60.0 0.0241425092640384


==> ifm_react_K50_GI30_GII25_N3_S5.txt <==
time react_y
0.0 0.0
0.25 383749.821738852
0.5 767499.442070159
0.75 1120639.49847143
1.0 1305769.18813144
1.25 1347133.26700272
1.5 1321991.91384933
1.75 1283125.93088713
2.0 1249518.65741837
2.25 1221252.70294189
2.5 1197428.81693427
2.75 1177191.4885572
3.0 1159550.31447442
3.25 1143721.82686821
3.5 1129116.51405648
3.75 1115888.96104393
4.0 1103706.72740352
4.25 1092433.33483643
4.5 1081925.55200599
4.75 1071633.27060805
5.0 1061528.66234105
5.25 1052093.03077588
5.5 1043340.78286525
5.75 1035165.17148881
6.0 1027447.36245776
6.25 1020081.84723087
6.5 1012977.35922342
6.75 1006052.13111094
7.0 999228.586057478
7.25 992428.421778713
7.5 985568.031136963
7.75 978554.095441529
8.0 971279.34324942
8.25 962044.860594338
8.5 951150.156586205
8.75 939639.161779491
9.0 928056.895343423
9.25 916655.883163864
9.5 905530.0629511
9.75 894695.155966365
10.0 884133.047344967
10.25 873814.224300443
10.5 863707.993659403
10.75 853786.461640547
11.0 844025.61521765
11.25 834405.211664003
11.5 824908.274194347
11.75 815520.52917
12.0 806229.904453987
12.25 797026.117141208
12.5 787900.345171451
12.75 778844.968063461
13.0 769853.361820847
13.25 760919.735565056
13.5 752039.000272765
13.75 743206.662329861
14.0 734418.736475151
14.25 725671.674003271
14.5 716962.303122623
14.75 708287.779068564
15.0 699645.542112906
15.25 691033.282021868
15.5 682448.907805461
15.75 673890.521847845
16.0 665356.397680256
16.25 656844.960800373
16.5 648354.772059944
16.75 639884.51321425
17.0 631432.974308322
17.25 622999.042639094
17.5 614581.693051504
17.75 606179.979387969
18.0 597793.026938786
18.25 589420.025747581
18.5 581060.224661644
18.75 572712.926038634
19.0 564377.481016938
19.25 556053.285287125
19.5 547739.775294671
19.75 539436.424833304
20.0 531142.741974318
20.25 522858.266298178
20.5 514582.566389763
20.75 506315.237575566
21.0 498055.899863733
21.25 489804.196082204
21.5 481559.790174392
21.75 473322.365654542
22.0 465091.624191127
22.25 456867.284318532
22.5 448649.080252632
22.75 440436.76080677
23.0 432230.088399967
23.25 424028.838140083
23.5 415832.796982475
23.75 407641.762960325
24.0 399455.544466866
24.25 391273.959596316
24.5 383096.835533778
24.75 374924.007994035
25.0 366755.320699228
25.25 358590.624891675
25.5 350429.778887776
25.75 342272.647658759
26.0 334119.102444679
26.25 325969.020391631
26.5 317822.284217249
26.75 309678.781895089
27.0 301538.406364405
27.25 293401.055255812
27.5 285266.6306354
27.75 277135.038770038
28.0 269006.189897628
28.25 260879.998023913
28.5 252756.380722814
28.75 244635.258954676
29.0 236516.55689248
29.25 228400.201759399
29.5 220286.123676178
29.75 212174.25551993
30.0 204064.53278878
30.25 195956.893472151
30.5 187851.277934158
30.75 179747.628799732
31.0 171645.890847881
31.25 163544.152984642
31.5 155447.715253182
31.75 147351.277608701
32.0 139256.97534249
32.25 131162.673163767
32.5 123072.590699539
32.75 114983.003591035
33.0 106894.857029612
33.25 98808.2399716733
33.5 90723.1249298324
33.75 82639.4836197969
34.0 74557.2852396365
34.25 66476.5006331541
34.5 58397.1107910952
34.75 50319.0906037413
35.0 42289.3564917304
35.25 36429.426732284
35.5 31597.0242618348
35.75 28074.4911851542
36.0 24786.9357685073
36.25 22755.2106792361
36.5 20761.7101850862
36.75 18769.5880795938
37.0 16777.7155695024
37.25 14786.0555762416
37.5 12794.6063671203
37.75 10803.3723709072
38.0 8815.08293945411
38.25 7810.56361053426
38.5 6819.51480598446
38.75 5828.46600307102
39.0 4837.417201308
39.25 3847.54434958351
39.5 2857.67149912303
39.75 1866.70026644882
40.0 875.729034983866
40.25 -1.93572891049598e-08
40.5 -0.0079196176726501
40.75 -0.0158394898019267
41.0 -0.0237589968068299
41.25 -0.0316789351495608
41.5 -0.0395987140907099
41.75 -0.0475183303783382
42.0 -0.0554380213252603
42.25 -0.0633575614110367
42.5 -0.0712774337540445
42.75 -0.0791974618560864
43.0 -0.0871168266771924
43.25 -0.0950366506527995
43.5 -0.102956444766352
43.75 -0.110876270953201
44.0 -0.118795964853822
44.25 -0.126715726321896
44.5 -0.134635336648492
44.75 -0.142555245710575
45.0 -0.150474802219328
45.25 -0.158394638099228
45.5 -0.166314339777591
45.75 -0.174234588139628
46.0 -0.182153984630352
46.25 -0.190073690736396
46.5 -0.197993290102799
46.75 -0.205913133789474
47.0 -0.213832803306522
47.25 -0.221752678827009
47.5 -0.229671996271556
47.75 -0.237592176163915
48.0 -0.245511653800857
48.25 -0.253431471669533
48.5 -0.261351355441363
48.75 -0.269271123425675
49.0 -0.277191037370278
49.25 -0.285110337831078
49.5 -0.293030185026524
49.75 -0.300949891886413
50.0 -0.308869655305521
50.25 -0.316789136974098
50.5 -0.324709105732355
50.75 -0.332629117488342
51.0 -0.340548806411883
51.25 -0.348468640575328
51.5 -0.356388040102319
51.75 -0.364307892594839
52.0 -0.372227779412475
52.25 -0.380147470769028
52.5 -0.388067331163588
52.75 -0.395986707201487
53.0 -0.403906964458271
53.25 -0.411826221977471
53.5 -0.419746572728302
53.75 -0.427665935661528
54.0 -0.435585438938578
54.25 -0.13792129368313
54.5 -0.111198917345515
54.75 -0.10557451267638
55.0 0.0427761970998546
55.25 0.231016587383555
55.5 0.127459490562078
55.75 -0.174384671736192
56.0 -0.120698261092103
56.25 0.149569075921324
56.5 0.103198830053003
56.75 -0.14984672271002
57.0 -0.152427200454017
57.25 0.178360529320692
57.5 0.180925177660765
57.75 -0.180924209797029
58.0 -0.183254327347329
58.25 0.183254728730738
58.5 0.185365031174427
58.75 -0.185364990888917
59.0 -0.187301240029903
59.25 0.187301748517758
59.5 0.18911628511874
59.75 -0.189116321924024
60.0 -0.190756529869542


==> max_damage_vs_time_mesh_study.txt <==
curve_id curve_name mesh_ny h source_file time max_damage
1 SCZM_h_0.200000 4 0.2 ny4.csv 0 0.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 1 0.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 2 0.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 3 0.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 4 0.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 5 0.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 6 0.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 7 0.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 8 0.156390486428789
1 SCZM_h_0.200000 4 0.2 ny4.csv 9 0.274278186427047
1 SCZM_h_0.200000 4 0.2 ny4.csv 10 0.365952727332448
1 SCZM_h_0.200000 4 0.2 ny4.csv 11 0.439282617609702
1 SCZM_h_0.200000 4 0.2 ny4.csv 12 0.499274229001491
1 SCZM_h_0.200000 4 0.2 ny4.csv 13 0.549263519976416
1 SCZM_h_0.200000 4 0.2 ny4.csv 14 0.591559389512139
1 SCZM_h_0.200000 4 0.2 ny4.csv 15 0.627810900501117
1 SCZM_h_0.200000 4 0.2 ny4.csv 16 0.65922728379678
1 SCZM_h_0.200000 4 0.2 ny4.csv 17 0.68671540378423
1 SCZM_h_0.200000 4 0.2 ny4.csv 18 0.710968693194681
1 SCZM_h_0.200000 4 0.2 ny4.csv 19 0.732526446273527
1 SCZM_h_0.200000 4 0.2 ny4.csv 20 0.751814389704402
1 SCZM_h_0.200000 4 0.2 ny4.csv 21 0.769173081638996
1 SCZM_h_0.200000 4 0.2 ny4.csv 22 0.784878195298414
1 SCZM_h_0.200000 4 0.2 ny4.csv 23 0.799155269371025
1 SCZM_h_0.200000 4 0.2 ny4.csv 24 0.812190609502464
1 SCZM_h_0.200000 4 0.2 ny4.csv 25 0.824139463735059
1 SCZM_h_0.200000 4 0.2 ny4.csv 26 0.835132235379224
1 SCZM_h_0.200000 4 0.2 ny4.csv 27 0.845279261827567
1 SCZM_h_0.200000 4 0.2 ny4.csv 28 0.854674531188772
1 SCZM_h_0.200000 4 0.2 ny4.csv 29 0.863398602342947
1 SCZM_h_0.200000 4 0.2 ny4.csv 30 0.871520920734598
1 SCZM_h_0.200000 4 0.2 ny4.csv 31 0.879101670924552
1 SCZM_h_0.200000 4 0.2 ny4.csv 32 0.886193270522468
1 SCZM_h_0.200000 4 0.2 ny4.csv 33 0.892841583961437
1 SCZM_h_0.200000 4 0.2 ny4.csv 34 0.899086915551819
1 SCZM_h_0.200000 4 0.2 ny4.csv 35 0.904964827263999
1 SCZM_h_0.200000 4 0.2 ny4.csv 36 0.910506816299561
1 SCZM_h_0.200000 4 0.2 ny4.csv 37 0.915740879718197
1 SCZM_h_0.200000 4 0.2 ny4.csv 38 0.920691987491185
1 SCZM_h_0.200000 4 0.2 ny4.csv 39 0.925382480852502
1 SCZM_h_0.200000 4 0.2 ny4.csv 40 0.929832409357428
1 SCZM_h_0.200000 4 0.2 ny4.csv 41 0.934059817376205
1 SCZM_h_0.200000 4 0.2 ny4.csv 42 0.938080988656826
1 SCZM_h_0.200000 4 0.2 ny4.csv 43 0.941910655946274
1 SCZM_h_0.200000 4 0.2 ny4.csv 44 0.945562181359019
1 SCZM_h_0.200000 4 0.2 ny4.csv 45 0.949047712147148
1 SCZM_h_0.200000 4 0.2 ny4.csv 46 0.952378315698937
1 SCZM_h_0.200000 4 0.2 ny4.csv 47 0.955564096927117
1 SCZM_h_0.200000 4 0.2 ny4.csv 48 0.95861430066989
1 SCZM_h_0.200000 4 0.2 ny4.csv 49 0.96153740129057
1 SCZM_h_0.200000 4 0.2 ny4.csv 50 0.964341181304793
1 SCZM_h_0.200000 4 0.2 ny4.csv 51 0.967032800571579
1 SCZM_h_0.200000 4 0.2 ny4.csv 52 0.969618857343532
1 SCZM_h_0.200000 4 0.2 ny4.csv 53 0.972105442272153
1 SCZM_h_0.200000 4 0.2 ny4.csv 54 0.97449818629882
1 SCZM_h_0.200000 4 0.2 ny4.csv 55 0.976802303224081
1 SCZM_h_0.200000 4 0.2 ny4.csv 56 0.979054295009032
1 SCZM_h_0.200000 4 0.2 ny4.csv 57 0.981448184401612
1 SCZM_h_0.200000 4 0.2 ny4.csv 58 0.983751437966375
1 SCZM_h_0.200000 4 0.2 ny4.csv 59 0.985969098381778
1 SCZM_h_0.200000 4 0.2 ny4.csv 60 0.98810584124598
1 SCZM_h_0.200000 4 0.2 ny4.csv 61 0.990166007892273
1 SCZM_h_0.200000 4 0.2 ny4.csv 62 0.992153634744846
1 SCZM_h_0.200000 4 0.2 ny4.csv 63 0.994072479630828
1 SCZM_h_0.200000 4 0.2 ny4.csv 64 0.995926045412118
1 SCZM_h_0.200000 4 0.2 ny4.csv 65 0.997717601250124
1 SCZM_h_0.200000 4 0.2 ny4.csv 66 0.99945020177665
1 SCZM_h_0.200000 4 0.2 ny4.csv 67 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 68 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 69 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 70 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 71 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 72 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 73 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 74 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 75 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 76 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 77 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 78 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 79 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 80 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 81 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 82 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 83 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 84 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 85 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 86 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 87 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 88 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 89 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 90 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 91 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 92 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 93 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 94 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 95 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 96 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 97 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 98 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 99 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 100 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 101 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 102 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 103 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 104 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 105 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 106 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 107 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 108 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 109 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 110 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 111 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 112 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 113 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 114 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 115 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 116 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 117 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 118 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 119 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 120 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 121 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 122 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 123 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 124 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 125 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 126 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 127 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 128 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 129 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 130 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 131 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 132 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 133 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 134 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 135 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 136 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 137 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 138 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 139 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 140 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 141 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 142 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 143 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 144 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 145 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 146 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 147 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 148 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 149 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 150 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 151 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 152 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 153 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 154 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 155 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 156 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 157 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 158 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 159 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 160 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 161 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 162 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 163 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 164 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 165 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 166 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 167 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 168 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 169 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 170 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 171 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 172 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 173 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 174 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 175 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 176 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 177 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 178 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 179 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 180 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 181 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 182 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 183 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 184 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 185 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 186 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 187 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 188 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 189 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 190 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 191 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 192 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 193 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 194 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 195 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 196 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 197 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 198 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 199 1.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 200 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 0 0.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 1 0.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 2 0.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 3 0.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 4 0.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 5 0.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 6 0.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 7 0.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 8 0.156390801567705
2 SCZM_h_0.100000 8 0.1 ny8.csv 9 0.274281540191842
2 SCZM_h_0.100000 8 0.1 ny8.csv 10 0.365957777287218
2 SCZM_h_0.100000 8 0.1 ny8.csv 11 0.439288731869567
2 SCZM_h_0.100000 8 0.1 ny8.csv 12 0.499280456864675
2 SCZM_h_0.100000 8 0.1 ny8.csv 13 0.549269128584681
2 SCZM_h_0.100000 8 0.1 ny8.csv 14 0.591564228542248
2 SCZM_h_0.100000 8 0.1 ny8.csv 15 0.627815025693296
2 SCZM_h_0.100000 8 0.1 ny8.csv 16 0.659230810188127
2 SCZM_h_0.100000 8 0.1 ny8.csv 17 0.686718442539906
2 SCZM_h_0.100000 8 0.1 ny8.csv 18 0.710971334688118
2 SCZM_h_0.100000 8 0.1 ny8.csv 19 0.732528760583471
2 SCZM_h_0.100000 8 0.1 ny8.csv 20 0.751816431054877
2 SCZM_h_0.100000 8 0.1 ny8.csv 21 0.769174892545516
2 SCZM_h_0.100000 8 0.1 ny8.csv 22 0.784879809646836
2 SCZM_h_0.100000 8 0.1 ny8.csv 23 0.799156714584281
2 SCZM_h_0.100000 8 0.1 ny8.csv 24 0.812191908067813
2 SCZM_h_0.100000 8 0.1 ny8.csv 25 0.824140634301531
2 SCZM_h_0.100000 8 0.1 ny8.csv 26 0.835133293563998
2 SCZM_h_0.100000 8 0.1 ny8.csv 27 0.845280220820702
2 SCZM_h_0.100000 8 0.1 ny8.csv 28 0.854675402214767
2 SCZM_h_0.100000 8 0.1 ny8.csv 29 0.863399395018379
2 SCZM_h_0.100000 8 0.1 ny8.csv 30 0.87152164334886
2 SCZM_h_0.100000 8 0.1 ny8.csv 31 0.879102330662752
2 SCZM_h_0.100000 8 0.1 ny8.csv 32 0.886193873644222
2 SCZM_h_0.100000 8 0.1 ny8.csv 33 0.892842135945571
2 SCZM_h_0.100000 8 0.1 ny8.csv 34 0.899087421214467
2 SCZM_h_0.100000 8 0.1 ny8.csv 35 0.904965290855697
2 SCZM_h_0.100000 8 0.1 ny8.csv 36 0.910507241585635
2 SCZM_h_0.100000 8 0.1 ny8.csv 37 0.915741270045734
2 SCZM_h_0.100000 8 0.1 ny8.csv 38 0.920692345845155
2 SCZM_h_0.100000 8 0.1 ny8.csv 39 0.92538280990305
2 SCZM_h_0.100000 8 0.1 ny8.csv 40 0.92983271149992
2 SCZM_h_0.100000 8 0.1 ny8.csv 41 0.934060094765308
2 SCZM_h_0.100000 8 0.1 ny8.csv 42 0.938081243235631
2 SCZM_h_0.100000 8 0.1 ny8.csv 43 0.941910889471295
2 SCZM_h_0.100000 8 0.1 ny8.csv 44 0.945562395421733
2 SCZM_h_0.100000 8 0.1 ny8.csv 45 0.949047908192622
2 SCZM_h_0.100000 8 0.1 ny8.csv 46 0.952378495041997
2 SCZM_h_0.100000 8 0.1 ny8.csv 47 0.95556426076643
2 SCZM_h_0.100000 8 0.1 ny8.csv 48 0.95861445010026
2 SCZM_h_0.100000 8 0.1 ny8.csv 49 0.961537537313718
2 SCZM_h_0.100000 8 0.1 ny8.csv 50 0.964341304838825
2 SCZM_h_0.100000 8 0.1 ny8.csv 51 0.967032912459335
2 SCZM_h_0.100000 8 0.1 ny8.csv 52 0.96961895835995
2 SCZM_h_0.100000 8 0.1 ny8.csv 53 0.972105533130805
2 SCZM_h_0.100000 8 0.1 ny8.csv 54 0.974498267657704
2 SCZM_h_0.100000 8 0.1 ny8.csv 55 0.976802375690781
2 SCZM_h_0.100000 8 0.1 ny8.csv 56 0.979163909433537
2 SCZM_h_0.100000 8 0.1 ny8.csv 57 0.981537228948251
2 SCZM_h_0.100000 8 0.1 ny8.csv 58 0.983822381179323
2 SCZM_h_0.100000 8 0.1 ny8.csv 59 0.986024190821795
2 SCZM_h_0.100000 8 0.1 ny8.csv 60 0.988147136700054
2 SCZM_h_0.100000 8 0.1 ny8.csv 61 0.990195382233228
2 SCZM_h_0.100000 8 0.1 ny8.csv 62 0.992172802734528
2 SCZM_h_0.100000 8 0.1 ny8.csv 63 0.994083009920748
2 SCZM_h_0.100000 8 0.1 ny8.csv 64 0.995929373960687
2 SCZM_h_0.100000 8 0.1 ny8.csv 65 0.997715043345335
2 SCZM_h_0.100000 8 0.1 ny8.csv 66 0.999442962827208
2 SCZM_h_0.100000 8 0.1 ny8.csv 67 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 68 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 69 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 70 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 71 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 72 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 73 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 74 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 75 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 76 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 77 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 78 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 79 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 80 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 81 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 82 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 83 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 84 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 85 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 86 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 87 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 88 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 89 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 90 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 91 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 92 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 93 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 94 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 95 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 96 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 97 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 98 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 99 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 100 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 101 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 102 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 103 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 104 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 105 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 106 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 107 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 108 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 109 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 110 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 111 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 112 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 113 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 114 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 115 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 116 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 117 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 118 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 119 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 120 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 121 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 122 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 123 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 124 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 125 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 126 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 127 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 128 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 129 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 130 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 131 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 132 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 133 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 134 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 135 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 136 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 137 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 138 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 139 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 140 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 141 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 142 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 143 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 144 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 145 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 146 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 147 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 148 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 149 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 150 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 151 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 152 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 153 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 154 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 155 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 156 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 157 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 158 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 159 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 160 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 161 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 162 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 163 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 164 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 165 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 166 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 167 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 168 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 169 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 170 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 171 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 172 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 173 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 174 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 175 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 176 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 177 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 178 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 179 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 180 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 181 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 182 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 183 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 184 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 185 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 186 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 187 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 188 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 189 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 190 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 191 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 192 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 193 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 194 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 195 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 196 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 197 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 198 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 199 1.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 200 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 0 0.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 1 0.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 2 0.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 3 0.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 4 0.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 5 0.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 6 0.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 7 0.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 8 0.156378841383997
3 SCZM_h_0.050000 16 0.05 ny16.csv 9 0.27427112159414
3 SCZM_h_0.050000 16 0.05 ny16.csv 10 0.365948550768956
3 SCZM_h_0.050000 16 0.05 ny16.csv 11 0.439280498811729
3 SCZM_h_0.050000 16 0.05 ny16.csv 12 0.499273413468616
3 SCZM_h_0.050000 16 0.05 ny16.csv 13 0.54926323447174
3 SCZM_h_0.050000 16 0.05 ny16.csv 14 0.591559300134291
3 SCZM_h_0.050000 16 0.05 ny16.csv 15 0.627810872122573
3 SCZM_h_0.050000 16 0.05 ny16.csv 16 0.659227274748183
3 SCZM_h_0.050000 16 0.05 ny16.csv 17 0.686715404634658
3 SCZM_h_0.050000 16 0.05 ny16.csv 18 0.710968702447968
3 SCZM_h_0.050000 16 0.05 ny16.csv 19 0.732526463332953
3 SCZM_h_0.050000 16 0.05 ny16.csv 20 0.751814413594317
3 SCZM_h_0.050000 16 0.05 ny16.csv 21 0.769173111108311
3 SCZM_h_0.050000 16 0.05 ny16.csv 22 0.784878229059425
3 SCZM_h_0.050000 16 0.05 ny16.csv 23 0.799155306241787
3 SCZM_h_0.050000 16 0.05 ny16.csv 24 0.812190648463146
3 SCZM_h_0.050000 16 0.05 ny16.csv 25 0.824139503936799
3 SCZM_h_0.050000 16 0.05 ny16.csv 26 0.835132276131577
3 SCZM_h_0.050000 16 0.05 ny16.csv 27 0.845279302578259
3 SCZM_h_0.050000 16 0.05 ny16.csv 28 0.854674571502217
3 SCZM_h_0.050000 16 0.05 ny16.csv 29 0.863398641880264
3 SCZM_h_0.050000 16 0.05 ny16.csv 30 0.871520959236114
3 SCZM_h_0.050000 16 0.05 ny16.csv 31 0.879101708194962
3 SCZM_h_0.050000 16 0.05 ny16.csv 32 0.886193306418485
3 SCZM_h_0.050000 16 0.05 ny16.csv 33 0.892841618381607
3 SCZM_h_0.050000 16 0.05 ny16.csv 34 0.899086948428201
3 SCZM_h_0.050000 16 0.05 ny16.csv 35 0.904964858555381
3 SCZM_h_0.050000 16 0.05 ny16.csv 36 0.910506845985952
3 SCZM_h_0.050000 16 0.05 ny16.csv 37 0.91574090779636
3 SCZM_h_0.050000 16 0.05 ny16.csv 38 0.920692013971016
3 SCZM_h_0.050000 16 0.05 ny16.csv 39 0.925382505754103
3 SCZM_h_0.050000 16 0.05 ny16.csv 40 0.929832432708744
3 SCZM_h_0.050000 16 0.05 ny16.csv 41 0.934059839211106
3 SCZM_h_0.050000 16 0.05 ny16.csv 42 0.938081009013569
3 SCZM_h_0.050000 16 0.05 ny16.csv 43 0.941910674866259
3 SCZM_h_0.050000 16 0.05 ny16.csv 44 0.945562198885796
3 SCZM_h_0.050000 16 0.05 ny16.csv 45 0.949047728325611
3 SCZM_h_0.050000 16 0.05 ny16.csv 46 0.952378330574691
3 SCZM_h_0.050000 16 0.05 ny16.csv 47 0.955564110545969
3 SCZM_h_0.050000 16 0.05 ny16.csv 48 0.958614313077449
3 SCZM_h_0.050000 16 0.05 ny16.csv 49 0.961537412531935
3 SCZM_h_0.050000 16 0.05 ny16.csv 50 0.964341191424309
3 SCZM_h_0.050000 16 0.05 ny16.csv 51 0.967032809612653
3 SCZM_h_0.050000 16 0.05 ny16.csv 52 0.969618865348493
3 SCZM_h_0.050000 16 0.05 ny16.csv 53 0.972105449282153
3 SCZM_h_0.050000 16 0.05 ny16.csv 54 0.974498192353762
3 SCZM_h_0.050000 16 0.05 ny16.csv 55 0.976813157529149
3 SCZM_h_0.050000 16 0.05 ny16.csv 56 0.979268777157824
3 SCZM_h_0.050000 16 0.05 ny16.csv 57 0.98163145562028
3 SCZM_h_0.050000 16 0.05 ny16.csv 58 0.983906371549912
3 SCZM_h_0.050000 16 0.05 ny16.csv 59 0.986098325724668
3 SCZM_h_0.050000 16 0.05 ny16.csv 60 0.988211774932119
3 SCZM_h_0.050000 16 0.05 ny16.csv 61 0.990250862254299
3 SCZM_h_0.050000 16 0.05 ny16.csv 62 0.992219444205711
3 SCZM_h_0.050000 16 0.05 ny16.csv 63 0.99412111509998
3 SCZM_h_0.050000 16 0.05 ny16.csv 64 0.995959228971264
3 SCZM_h_0.050000 16 0.05 ny16.csv 65 0.997736919329981
3 SCZM_h_0.050000 16 0.05 ny16.csv 66 0.999457117001166
3 SCZM_h_0.050000 16 0.05 ny16.csv 67 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 68 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 69 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 70 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 71 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 72 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 73 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 74 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 75 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 76 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 77 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 78 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 79 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 80 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 81 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 82 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 83 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 84 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 85 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 86 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 87 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 88 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 89 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 90 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 91 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 92 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 93 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 94 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 95 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 96 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 97 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 98 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 99 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 100 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 101 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 102 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 103 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 104 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 105 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 106 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 107 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 108 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 109 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 110 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 111 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 112 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 113 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 114 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 115 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 116 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 117 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 118 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 119 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 120 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 121 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 122 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 123 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 124 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 125 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 126 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 127 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 128 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 129 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 130 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 131 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 132 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 133 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 134 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 135 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 136 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 137 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 138 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 139 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 140 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 141 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 142 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 143 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 144 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 145 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 146 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 147 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 148 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 149 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 150 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 151 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 152 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 153 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 154 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 155 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 156 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 157 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 158 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 159 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 160 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 161 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 162 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 163 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 164 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 165 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 166 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 167 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 168 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 169 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 170 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 171 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 172 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 173 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 174 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 175 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 176 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 177 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 178 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 179 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 180 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 181 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 182 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 183 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 184 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 185 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 186 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 187 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 188 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 189 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 190 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 191 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 192 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 193 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 194 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 195 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 196 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 197 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 198 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 199 1.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 200 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 0 0.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 1 0.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 2 0.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 3 0.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 4 0.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 5 0.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 6 0.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 7 0.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 8 0.156382636451691
4 SCZM_h_0.025000 32 0.025 ny32.csv 9 0.274274493157063
4 SCZM_h_0.025000 32 0.025 ny32.csv 10 0.365951579211389
4 SCZM_h_0.025000 32 0.025 ny32.csv 11 0.439283134602459
4 SCZM_h_0.025000 32 0.025 ny32.csv 12 0.499275595349276
4 SCZM_h_0.025000 32 0.025 ny32.csv 13 0.549265024032829
4 SCZM_h_0.025000 32 0.025 ny32.csv 14 0.59156077348309
4 SCZM_h_0.025000 32 0.025 ny32.csv 15 0.627812098151517
4 SCZM_h_0.025000 32 0.025 ny32.csv 16 0.659228306901452
4 SCZM_h_0.025000 32 0.025 ny32.csv 17 0.686716282793697
4 SCZM_h_0.025000 32 0.025 ny32.csv 18 0.710969456454315
4 SCZM_h_0.025000 32 0.025 ny32.csv 19 0.73252711586301
4 SCZM_h_0.025000 32 0.025 ny32.csv 20 0.75181498218004
4 SCZM_h_0.025000 32 0.025 ny32.csv 21 0.769173609521
4 SCZM_h_0.025000 32 0.025 ny32.csv 22 0.784878668268031
4 SCZM_h_0.025000 32 0.025 ny32.csv 23 0.799155695090326
4 SCZM_h_0.025000 32 0.025 ny32.csv 24 0.812190994159557
4 SCZM_h_0.025000 32 0.025 ny32.csv 25 0.824139812412313
4 SCZM_h_0.025000 32 0.025 ny32.csv 26 0.835132552309211
4 SCZM_h_0.025000 32 0.025 ny32.csv 27 0.845279550576316
4 SCZM_h_0.025000 32 0.025 ny32.csv 28 0.854674794790484
4 SCZM_h_0.025000 32 0.025 ny32.csv 29 0.863398843401295
4 SCZM_h_0.025000 32 0.025 ny32.csv 30 0.87152114150039
4 SCZM_h_0.025000 32 0.025 ny32.csv 31 0.879101873356253
4 SCZM_h_0.025000 32 0.025 ny32.csv 32 0.886193456334059
4 SCZM_h_0.025000 32 0.025 ny32.csv 33 0.892841754660729
4 SCZM_h_0.025000 32 0.025 ny32.csv 34 0.899087072471472
4 SCZM_h_0.025000 32 0.025 ny32.csv 35 0.904964971586887
4 SCZM_h_0.025000 32 0.025 ny32.csv 36 0.910506949079689
4 SCZM_h_0.025000 32 0.025 ny32.csv 37 0.915741001898098
4 SCZM_h_0.025000 32 0.025 ny32.csv 38 0.920692099916486
4 SCZM_h_0.025000 32 0.025 ny32.csv 39 0.925382584284202
4 SCZM_h_0.025000 32 0.025 ny32.csv 40 0.929832504482311
4 SCZM_h_0.025000 32 0.025 ny32.csv 41 0.93405990481572
4 SCZM_h_0.025000 32 0.025 ny32.csv 42 0.938081068974695
4 SCZM_h_0.025000 32 0.025 ny32.csv 43 0.941910729655043
4 SCZM_h_0.025000 32 0.025 ny32.csv 44 0.945562248925725
4 SCZM_h_0.025000 32 0.025 ny32.csv 45 0.949047773998236
4 SCZM_h_0.025000 32 0.025 ny32.csv 46 0.95237837222455
4 SCZM_h_0.025000 32 0.025 ny32.csv 47 0.955564148484845
4 SCZM_h_0.025000 32 0.025 ny32.csv 48 0.958614347588059
4 SCZM_h_0.025000 32 0.025 ny32.csv 49 0.961537443871141
4 SCZM_h_0.025000 32 0.025 ny32.csv 50 0.964341219825919
4 SCZM_h_0.025000 32 0.025 ny32.csv 51 0.967032835289871
4 SCZM_h_0.025000 32 0.025 ny32.csv 52 0.969618888496066
4 SCZM_h_0.025000 32 0.025 ny32.csv 53 0.972105470078262
4 SCZM_h_0.025000 32 0.025 ny32.csv 54 0.974498210961687
4 SCZM_h_0.025000 32 0.025 ny32.csv 55 0.97680232493217
4 SCZM_h_0.025000 32 0.025 ny32.csv 56 0.979188395022538
4 SCZM_h_0.025000 32 0.025 ny32.csv 57 0.981560056843166
4 SCZM_h_0.025000 32 0.025 ny32.csv 58 0.983843500640609
4 SCZM_h_0.025000 32 0.025 ny32.csv 59 0.986043560056035
4 SCZM_h_0.025000 32 0.025 ny32.csv 60 0.988164721760207
4 SCZM_h_0.025000 32 0.025 ny32.csv 61 0.990211332364798
4 SCZM_h_0.025000 32 0.025 ny32.csv 62 0.992186744061725
4 SCZM_h_0.025000 32 0.025 ny32.csv 63 0.994095087307332
4 SCZM_h_0.025000 32 0.025 ny32.csv 64 0.995939720063594
4 SCZM_h_0.025000 32 0.025 ny32.csv 65 0.997723411277981
4 SCZM_h_0.025000 32 0.025 ny32.csv 66 0.99944947838124
4 SCZM_h_0.025000 32 0.025 ny32.csv 67 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 68 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 69 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 70 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 71 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 72 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 73 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 74 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 75 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 76 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 77 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 78 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 79 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 80 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 81 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 82 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 83 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 84 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 85 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 86 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 87 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 88 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 89 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 90 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 91 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 92 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 93 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 94 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 95 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 96 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 97 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 98 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 99 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 100 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 101 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 102 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 103 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 104 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 105 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 106 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 107 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 108 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 109 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 110 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 111 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 112 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 113 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 114 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 115 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 116 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 117 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 118 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 119 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 120 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 121 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 122 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 123 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 124 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 125 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 126 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 127 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 128 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 129 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 130 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 131 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 132 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 133 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 134 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 135 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 136 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 137 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 138 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 139 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 140 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 141 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 142 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 143 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 144 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 145 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 146 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 147 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 148 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 149 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 150 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 151 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 152 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 153 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 154 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 155 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 156 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 157 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 158 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 159 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 160 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 161 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 162 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 163 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 164 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 165 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 166 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 167 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 168 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 169 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 170 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 171 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 172 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 173 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 174 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 175 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 176 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 177 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 178 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 179 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 180 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 181 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 182 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 183 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 184 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 185 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 186 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 187 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 188 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 189 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 190 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 191 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 192 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 193 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 194 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 195 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 196 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 197 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 198 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 199 1.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 200 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 0 0.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 1 0.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 2 0.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 3 0.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 4 0.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 5 0.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 6 0.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 7 0.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 8 0.15638126268954
5 SCZM_h_0.012500 64 0.0125 ny64.csv 9 0.274273294064996
5 SCZM_h_0.012500 64 0.0125 ny64.csv 10 0.365950515938392
5 SCZM_h_0.012500 64 0.0125 ny64.csv 11 0.439282169976037
5 SCZM_h_0.012500 64 0.0125 ny64.csv 12 0.49927475480833
5 SCZM_h_0.012500 64 0.0125 ny64.csv 13 0.549264317395071
5 SCZM_h_0.012500 64 0.0125 ny64.csv 14 0.591560185650208
5 SCZM_h_0.012500 64 0.0125 ny64.csv 15 0.627811607273312
5 SCZM_h_0.012500 64 0.0125 ny64.csv 16 0.659227893189318
5 SCZM_h_0.012500 64 0.0125 ny64.csv 17 0.686715930563705
5 SCZM_h_0.012500 64 0.0125 ny64.csv 18 0.710969153757661
5 SCZM_h_0.012500 64 0.0125 ny64.csv 19 0.732526853608059
5 SCZM_h_0.012500 64 0.0125 ny64.csv 20 0.751814753361492
5 SCZM_h_0.012500 64 0.0125 ny64.csv 21 0.769173408655643
5 SCZM_h_0.012500 64 0.0125 ny64.csv 22 0.78487849099945
5 SCZM_h_0.012500 64 0.0125 ny64.csv 23 0.799155537911284
5 SCZM_h_0.012500 64 0.0125 ny64.csv 24 0.812190854213626
5 SCZM_h_0.012500 64 0.0125 ny64.csv 25 0.824139687349305
5 SCZM_h_0.012500 64 0.0125 ny64.csv 26 0.835132440177864
5 SCZM_h_0.012500 64 0.0125 ny64.csv 27 0.84527944974335
5 SCZM_h_0.012500 64 0.0125 ny64.csv 28 0.85467470387868
5 SCZM_h_0.012500 64 0.0125 ny64.csv 29 0.86339876124154
5 SCZM_h_0.012500 64 0.0125 ny64.csv 30 0.871521067094111
5 SCZM_h_0.012500 64 0.0125 ny64.csv 31 0.879101805845709
5 SCZM_h_0.012500 64 0.0125 ny64.csv 32 0.886193394978625
5 SCZM_h_0.012500 64 0.0125 ny64.csv 33 0.892841698817798
5 SCZM_h_0.012500 64 0.0125 ny64.csv 34 0.899087021580973
5 SCZM_h_0.012500 64 0.0125 ny64.csv 35 0.904964925158629
5 SCZM_h_0.012500 64 0.0125 ny64.csv 36 0.910506906682956
5 SCZM_h_0.012500 64 0.0125 ny64.csv 37 0.915740963153039
5 SCZM_h_0.012500 64 0.0125 ny64.csv 38 0.920692064486952
5 SCZM_h_0.012500 64 0.0125 ny64.csv 39 0.925382551871748
5 SCZM_h_0.012500 64 0.0125 ny64.csv 40 0.929832474821157
5 SCZM_h_0.012500 64 0.0125 ny64.csv 41 0.934059877668488
5 SCZM_h_0.012500 64 0.0125 ny64.csv 42 0.938081044128796
5 SCZM_h_0.012500 64 0.0125 ny64.csv 43 0.941910706919593
5 SCZM_h_0.012500 64 0.0125 ny64.csv 44 0.945562228128909
5 SCZM_h_0.012500 64 0.0125 ny64.csv 45 0.949047754985041
5 SCZM_h_0.012500 64 0.0125 ny64.csv 46 0.952378354854812
5 SCZM_h_0.012500 64 0.0125 ny64.csv 47 0.955564132631558
5 SCZM_h_0.012500 64 0.0125 ny64.csv 48 0.95861433313591
5 SCZM_h_0.012500 64 0.0125 ny64.csv 49 0.961537430715231
5 SCZM_h_0.012500 64 0.0125 ny64.csv 50 0.964341208105481
5 SCZM_h_0.012500 64 0.0125 ny64.csv 51 0.967032824448375
5 SCZM_h_0.012500 64 0.0125 ny64.csv 52 0.969618878663425
5 SCZM_h_0.012500 64 0.0125 ny64.csv 53 0.972105461356972
5 SCZM_h_0.012500 64 0.0125 ny64.csv 54 0.974498203007336
5 SCZM_h_0.012500 64 0.0125 ny64.csv 55 0.976802317835806
5 SCZM_h_0.012500 64 0.0125 ny64.csv 56 0.979144670658465
5 SCZM_h_0.012500 64 0.0125 ny64.csv 57 0.981520863294371
5 SCZM_h_0.012500 64 0.0125 ny64.csv 58 0.983808766230073
5 SCZM_h_0.012500 64 0.0125 ny64.csv 59 0.986013209461349
5 SCZM_h_0.012500 64 0.0125 ny64.csv 60 0.988138376562612
5 SCZM_h_0.012500 64 0.0125 ny64.csv 61 0.990188747887908
5 SCZM_h_0.012500 64 0.0125 ny64.csv 62 0.992167735862108
5 SCZM_h_0.012500 64 0.0125 ny64.csv 63 0.994079445670503
5 SCZM_h_0.012500 64 0.0125 ny64.csv 64 0.995927094777858
5 SCZM_h_0.012500 64 0.0125 ny64.csv 65 0.997713994094154
5 SCZM_h_0.012500 64 0.0125 ny64.csv 66 0.999442732379739
5 SCZM_h_0.012500 64 0.0125 ny64.csv 67 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 68 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 69 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 70 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 71 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 72 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 73 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 74 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 75 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 76 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 77 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 78 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 79 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 80 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 81 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 82 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 83 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 84 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 85 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 86 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 87 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 88 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 89 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 90 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 91 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 92 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 93 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 94 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 95 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 96 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 97 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 98 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 99 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 100 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 101 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 102 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 103 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 104 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 105 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 106 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 107 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 108 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 109 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 110 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 111 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 112 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 113 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 114 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 115 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 116 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 117 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 118 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 119 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 120 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 121 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 122 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 123 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 124 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 125 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 126 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 127 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 128 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 129 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 130 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 131 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 132 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 133 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 134 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 135 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 136 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 137 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 138 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 139 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 140 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 141 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 142 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 143 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 144 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 145 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 146 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 147 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 148 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 149 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 150 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 151 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 152 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 153 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 154 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 155 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 156 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 157 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 158 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 159 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 160 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 161 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 162 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 163 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 164 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 165 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 166 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 167 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 168 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 169 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 170 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 171 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 172 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 173 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 174 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 175 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 176 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 177 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 178 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 179 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 180 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 181 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 182 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 183 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 184 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 185 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 186 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 187 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 188 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 189 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 190 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 191 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 192 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 193 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 194 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 195 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 196 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 197 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 198 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 199 1.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 200 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 0 0.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 1 0.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 2 0.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 3 0.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 4 0.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 5 0.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 6 0.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 7 0.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 8 0.156381759551258
6 SCZM_h_0.006250 128 0.00625 ny128.csv 9 0.2742735982807
6 SCZM_h_0.006250 128 0.00625 ny128.csv 10 0.365950698308647
6 SCZM_h_0.006250 128 0.00625 ny128.csv 11 0.439282268910147
6 SCZM_h_0.006250 128 0.00625 ny128.csv 12 0.499274817611987
6 SCZM_h_0.006250 128 0.00625 ny128.csv 13 0.549264359712455
6 SCZM_h_0.006250 128 0.00625 ny128.csv 14 0.591560219161159
6 SCZM_h_0.006250 128 0.00625 ny128.csv 15 0.627811636429902
6 SCZM_h_0.006250 128 0.00625 ny128.csv 16 0.659227919444315
6 SCZM_h_0.006250 128 0.00625 ny128.csv 17 0.686715954416621
6 SCZM_h_0.006250 128 0.00625 ny128.csv 18 0.710969175469816
6 SCZM_h_0.006250 128 0.00625 ny128.csv 19 0.732526873391659
6 SCZM_h_0.006250 128 0.00625 ny128.csv 20 0.751814771413014
6 SCZM_h_0.006250 128 0.00625 ny128.csv 21 0.769173425155881
6 SCZM_h_0.006250 128 0.00625 ny128.csv 22 0.784878506110941
6 SCZM_h_0.006250 128 0.00625 ny128.csv 23 0.799155551777894
6 SCZM_h_0.006250 128 0.00625 ny128.csv 24 0.812190866961721
6 SCZM_h_0.006250 128 0.00625 ny128.csv 25 0.824139699089591
6 SCZM_h_0.006250 128 0.00625 ny128.csv 26 0.83513245100736
6 SCZM_h_0.006250 128 0.00625 ny128.csv 27 0.845279459747242
6 SCZM_h_0.006250 128 0.00625 ny128.csv 28 0.85467471313197
6 SCZM_h_0.006250 128 0.00625 ny128.csv 29 0.863398769810471
6 SCZM_h_0.006250 128 0.00625 ny128.csv 30 0.87152107503739
6 SCZM_h_0.006250 128 0.00625 ny128.csv 31 0.879101813215537
6 SCZM_h_0.006250 128 0.00625 ny128.csv 32 0.886193401821573
6 SCZM_h_0.006250 128 0.00625 ny128.csv 33 0.89284170517555
6 SCZM_h_0.006250 128 0.00625 ny128.csv 34 0.899087027490953
6 SCZM_h_0.006250 128 0.00625 ny128.csv 35 0.904964930654537
6 SCZM_h_0.006250 128 0.00625 ny128.csv 36 0.910506911795225
6 SCZM_h_0.006250 128 0.00625 ny128.csv 37 0.915740967909226
6 SCZM_h_0.006250 128 0.00625 ny128.csv 38 0.92069206891207
6 SCZM_h_0.006250 128 0.00625 ny128.csv 39 0.92538255598856
6 SCZM_h_0.006250 128 0.00625 ny128.csv 40 0.929832478650424
6 SCZM_h_0.006250 128 0.00625 ny128.csv 41 0.934059881229187
6 SCZM_h_0.006250 128 0.00625 ny128.csv 42 0.938081047438307
6 SCZM_h_0.006250 128 0.00625 ny128.csv 43 0.941910709993869
6 SCZM_h_0.006250 128 0.00625 ny128.csv 44 0.945562231441889
6 SCZM_h_0.006250 128 0.00625 ny128.csv 45 0.949047757632755
6 SCZM_h_0.006250 128 0.00625 ny128.csv 46 0.952378357254262
6 SCZM_h_0.006250 128 0.00625 ny128.csv 47 0.955564135125155
6 SCZM_h_0.006250 128 0.00625 ny128.csv 48 0.958614335232947
6 SCZM_h_0.006250 128 0.00625 ny128.csv 49 0.961537432706914
6 SCZM_h_0.006250 128 0.00625 ny128.csv 50 0.964341209998508
6 SCZM_h_0.006250 128 0.00625 ny128.csv 51 0.967032826084518
6 SCZM_h_0.006250 128 0.00625 ny128.csv 52 0.969618880061114
6 SCZM_h_0.006250 128 0.00625 ny128.csv 53 0.972105462533103
6 SCZM_h_0.006250 128 0.00625 ny128.csv 54 0.974498204253836
6 SCZM_h_0.006250 128 0.00625 ny128.csv 55 0.976802319146646
6 SCZM_h_0.006250 128 0.00625 ny128.csv 56 0.979168127511851
6 SCZM_h_0.006250 128 0.00625 ny128.csv 57 0.981542193287602
6 SCZM_h_0.006250 128 0.00625 ny128.csv 58 0.98382787999493
6 SCZM_h_0.006250 128 0.00625 ny128.csv 59 0.986030226118785
6 SCZM_h_0.006250 128 0.00625 ny128.csv 60 0.98815302639637
6 SCZM_h_0.006250 128 0.00625 ny128.csv 61 0.990201155826387
6 SCZM_h_0.006250 128 0.00625 ny128.csv 62 0.9921783368455
6 SCZM_h_0.006250 128 0.00625 ny128.csv 63 0.994088330522155
6 SCZM_h_0.006250 128 0.00625 ny128.csv 64 0.995933974907268
6 SCZM_h_0.006250 128 0.00625 ny128.csv 65 0.997718967715192
6 SCZM_h_0.006250 128 0.00625 ny128.csv 66 0.99944614604125
6 SCZM_h_0.006250 128 0.00625 ny128.csv 67 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 68 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 69 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 70 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 71 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 72 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 73 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 74 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 75 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 76 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 77 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 78 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 79 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 80 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 81 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 82 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 83 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 84 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 85 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 86 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 87 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 88 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 89 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 90 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 91 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 92 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 93 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 94 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 95 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 96 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 97 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 98 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 99 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 100 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 101 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 102 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 103 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 104 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 105 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 106 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 107 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 108 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 109 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 110 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 111 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 112 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 113 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 114 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 115 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 116 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 117 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 118 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 119 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 120 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 121 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 122 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 123 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 124 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 125 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 126 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 127 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 128 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 129 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 130 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 131 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 132 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 133 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 134 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 135 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 136 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 137 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 138 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 139 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 140 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 141 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 142 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 143 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 144 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 145 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 146 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 147 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 148 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 149 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 150 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 151 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 152 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 153 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 154 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 155 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 156 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 157 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 158 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 159 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 160 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 161 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 162 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 163 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 164 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 165 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 166 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 167 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 168 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 169 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 170 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 171 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 172 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 173 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 174 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 175 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 176 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 177 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 178 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 179 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 180 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 181 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 182 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 183 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 184 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 185 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 186 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 187 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 188 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 189 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 190 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 191 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 192 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 193 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 194 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 195 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 196 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 197 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 198 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 199 1.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 200 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 0 0.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 1 0.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 2 0.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 3 0.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 4 0.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 5 0.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 6 0.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 7 0.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 8 0.156381531530428
7 SCZM_h_0.003125 256 0.003125 ny256.csv 9 0.274273484578734
7 SCZM_h_0.003125 256 0.003125 ny256.csv 10 0.365950654945985
7 SCZM_h_0.003125 256 0.003125 ny256.csv 11 0.439282271989313
7 SCZM_h_0.003125 256 0.003125 ny256.csv 12 0.499274838910746
7 SCZM_h_0.003125 256 0.003125 ny256.csv 13 0.549264382764201
7 SCZM_h_0.003125 256 0.003125 ny256.csv 14 0.591560239796281
7 SCZM_h_0.003125 256 0.003125 ny256.csv 15 0.627811654263501
7 SCZM_h_0.003125 256 0.003125 ny256.csv 16 0.65922793491992
7 SCZM_h_0.003125 256 0.003125 ny256.csv 17 0.686715968013618
7 SCZM_h_0.003125 256 0.003125 ny256.csv 18 0.710969187555698
7 SCZM_h_0.003125 256 0.003125 ny256.csv 19 0.732526884231546
7 SCZM_h_0.003125 256 0.003125 ny256.csv 20 0.751814781200835
7 SCZM_h_0.003125 256 0.003125 ny256.csv 21 0.76917343403845
7 SCZM_h_0.003125 256 0.003125 ny256.csv 22 0.784878514203355
7 SCZM_h_0.003125 256 0.003125 ny256.csv 23 0.799155559173074
7 SCZM_h_0.003125 256 0.003125 ny256.csv 24 0.812190873736456
7 SCZM_h_0.003125 256 0.003125 ny256.csv 25 0.824139705308499
7 SCZM_h_0.003125 256 0.003125 ny256.csv 26 0.835132456725606
7 SCZM_h_0.003125 256 0.003125 ny256.csv 27 0.845279465014676
7 SCZM_h_0.003125 256 0.003125 ny256.csv 28 0.854674717991961
7 SCZM_h_0.003125 256 0.003125 ny256.csv 29 0.86339877429882
7 SCZM_h_0.003125 256 0.003125 ny256.csv 30 0.871521079185738
7 SCZM_h_0.003125 256 0.003125 ny256.csv 31 0.879101817051999
7 SCZM_h_0.003125 256 0.003125 ny256.csv 32 0.886193405371251
7 SCZM_h_0.003125 256 0.003125 ny256.csv 33 0.892841708460945
7 SCZM_h_0.003125 256 0.003125 ny256.csv 34 0.899087030532311
7 SCZM_h_0.003125 256 0.003125 ny256.csv 35 0.904964933470129
7 SCZM_h_0.003125 256 0.003125 ny256.csv 36 0.91050691440159
7 SCZM_h_0.003125 256 0.003125 ny256.csv 37 0.915740970321376
7 SCZM_h_0.003125 256 0.003125 ny256.csv 38 0.920692071143664
7 SCZM_h_0.003125 256 0.003125 ny256.csv 39 0.925382558916023
7 SCZM_h_0.003125 256 0.003125 ny256.csv 40 0.929832480559489
7 SCZM_h_0.003125 256 0.003125 ny256.csv 41 0.934059882879893
7 SCZM_h_0.003125 256 0.003125 ny256.csv 42 0.93808104943817
7 SCZM_h_0.003125 256 0.003125 ny256.csv 43 0.941910711490578
7 SCZM_h_0.003125 256 0.003125 ny256.csv 44 0.9455622324795
7 SCZM_h_0.003125 256 0.003125 ny256.csv 45 0.949047759535859
7 SCZM_h_0.003125 256 0.003125 ny256.csv 46 0.952378358466194
7 SCZM_h_0.003125 256 0.003125 ny256.csv 47 0.955564135703529
7 SCZM_h_0.003125 256 0.003125 ny256.csv 48 0.958614336000659
7 SCZM_h_0.003125 256 0.003125 ny256.csv 49 0.961537433526612
7 SCZM_h_0.003125 256 0.003125 ny256.csv 50 0.964341210865314
7 SCZM_h_0.003125 256 0.003125 ny256.csv 51 0.967032826801322
7 SCZM_h_0.003125 256 0.003125 ny256.csv 52 0.969618880638866
7 SCZM_h_0.003125 256 0.003125 ny256.csv 53 0.972105463173158
7 SCZM_h_0.003125 256 0.003125 ny256.csv 54 0.974498205098485
7 SCZM_h_0.003125 256 0.003125 ny256.csv 55 0.976802319386123
7 SCZM_h_0.003125 256 0.003125 ny256.csv 56 0.979176241474372
7 SCZM_h_0.003125 256 0.003125 ny256.csv 57 0.981549444607617
7 SCZM_h_0.003125 256 0.003125 ny256.csv 58 0.983834538933128
7 SCZM_h_0.003125 256 0.003125 ny256.csv 59 0.986035478791751
7 SCZM_h_0.003125 256 0.003125 ny256.csv 60 0.98815764040584
7 SCZM_h_0.003125 256 0.003125 ny256.csv 61 0.99020513513461
7 SCZM_h_0.003125 256 0.003125 ny256.csv 62 0.992181873469235
7 SCZM_h_0.003125 256 0.003125 ny256.csv 63 0.99409077887198
7 SCZM_h_0.003125 256 0.003125 ny256.csv 64 0.995935927079345
7 SCZM_h_0.003125 256 0.003125 ny256.csv 65 0.997720453019393
7 SCZM_h_0.003125 256 0.003125 ny256.csv 66 0.999447300204259
7 SCZM_h_0.003125 256 0.003125 ny256.csv 67 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 68 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 69 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 70 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 71 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 72 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 73 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 74 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 75 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 76 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 77 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 78 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 79 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 80 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 81 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 82 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 83 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 84 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 85 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 86 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 87 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 88 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 89 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 90 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 91 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 92 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 93 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 94 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 95 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 96 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 97 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 98 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 99 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 100 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 101 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 102 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 103 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 104 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 105 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 106 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 107 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 108 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 109 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 110 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 111 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 112 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 113 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 114 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 115 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 116 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 117 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 118 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 119 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 120 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 121 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 122 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 123 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 124 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 125 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 126 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 127 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 128 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 129 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 130 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 131 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 132 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 133 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 134 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 135 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 136 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 137 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 138 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 139 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 140 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 141 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 142 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 143 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 144 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 145 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 146 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 147 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 148 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 149 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 150 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 151 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 152 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 153 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 154 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 155 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 156 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 157 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 158 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 159 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 160 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 161 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 162 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 163 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 164 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 165 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 166 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 167 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 168 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 169 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 170 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 171 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 172 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 173 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 174 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 175 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 176 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 177 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 178 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 179 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 180 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 181 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 182 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 183 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 184 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 185 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 186 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 187 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 188 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 189 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 190 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 191 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 192 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 193 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 194 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 195 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 196 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 197 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 198 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 199 1.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 200 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 0 0.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 1 0.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 2 0.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 3 0.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 4 0.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 5 0.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 6 0.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 7 0.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 8 0.156381722050855
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 9 0.27427363091278
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 10 0.365950771018024
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 11 0.439282368545028
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 12 0.499274921419885
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 13 0.549264450366288
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 14 0.591560296038279
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 15 0.627811701923094
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 16 0.659227975874936
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 17 0.686716003571536
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 18 0.71096921868052
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 19 0.732526911663132
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 20 0.751814805521184
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 21 0.769173455712925
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 22 0.784878533608774
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 23 0.799155576617862
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 24 0.812190889475515
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 25 0.824139719554358
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 26 0.835132469656902
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 27 0.84527947678045
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 28 0.854674728719309
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 29 0.863398784099019
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 30 0.871521091610531
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 31 0.879101825287199
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 32 0.886193412370763
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 33 0.892841716440193
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 34 0.899087036915635
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 35 0.904964939952915
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 36 0.910506922276449
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 37 0.915740975314913
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 38 0.92069207454219
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 39 0.92538256087935
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 40 0.929832483623638
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 41 0.934059886602635
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 42 0.938081053752372
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 43 0.94191071456286
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 44 0.945562234419381
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 45 0.949047761502024
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 46 0.95237836193392
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 47 0.95556413816182
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 48 0.958614337531369
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 49 0.961537435377037
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 50 0.964341213008335
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 51 0.96703282834131
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 52 0.969618881621004
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 53 0.972105464442201
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 54 0.974498206632277
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 55 0.976802320413355
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 56 0.979174994434195
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 57 0.981547899454945
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 58 0.983832706072993
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 59 0.986034230005755
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 60 0.988156607517569
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 61 0.990204340725048
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 62 0.992180709244567
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 63 0.994089940632002
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 64 0.995935253190424
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 65 0.997719934295069
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 66 0.999446450200144
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 67 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 68 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 69 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 70 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 71 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 72 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 73 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 74 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 75 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 76 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 77 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 78 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 79 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 80 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 81 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 82 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 83 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 84 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 85 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 86 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 87 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 88 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 89 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 90 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 91 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 92 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 93 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 94 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 95 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 96 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 97 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 98 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 99 1.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 100 1.0


==> react_x_vs_time_mesh_study.txt <==
curve_id curve_name mesh_ny h source_file time react_x
1 SCZM_h_0.200000 4 0.2 ny4.csv 0 0.0
1 SCZM_h_0.200000 4 0.2 ny4.csv 1 0.385443694734605
1 SCZM_h_0.200000 4 0.2 ny4.csv 2 0.770868696317698
1 SCZM_h_0.200000 4 0.2 ny4.csv 3 1.15627516085329
1 SCZM_h_0.200000 4 0.2 ny4.csv 4 1.54166324387562
1 SCZM_h_0.200000 4 0.2 ny4.csv 5 1.92703309797963
1 SCZM_h_0.200000 4 0.2 ny4.csv 6 2.31238486380872
1 SCZM_h_0.200000 4 0.2 ny4.csv 7 2.6977186500198
1 SCZM_h_0.200000 4 0.2 ny4.csv 8 2.80650324782076
1 SCZM_h_0.200000 4 0.2 ny4.csv 9 2.92263922798307
1 SCZM_h_0.200000 4 0.2 ny4.csv 10 3.04456040727635
1 SCZM_h_0.200000 4 0.2 ny4.csv 11 3.1237481773713
1 SCZM_h_0.200000 4 0.2 ny4.csv 12 3.10831514385201
1 SCZM_h_0.200000 4 0.2 ny4.csv 13 3.04354098028773
1 SCZM_h_0.200000 4 0.2 ny4.csv 14 2.9617360505378
1 SCZM_h_0.200000 4 0.2 ny4.csv 15 2.87828697580916
1 SCZM_h_0.200000 4 0.2 ny4.csv 16 2.79849020394924
1 SCZM_h_0.200000 4 0.2 ny4.csv 17 2.72320295072504
1 SCZM_h_0.200000 4 0.2 ny4.csv 18 2.65185906625215
1 SCZM_h_0.200000 4 0.2 ny4.csv 19 2.58366848861599
1 SCZM_h_0.200000 4 0.2 ny4.csv 20 2.51796215637559
1 SCZM_h_0.200000 4 0.2 ny4.csv 21 2.45423489322472
1 SCZM_h_0.200000 4 0.2 ny4.csv 22 2.39211285782694
1 SCZM_h_0.200000 4 0.2 ny4.csv 23 2.33131595910256
1 SCZM_h_0.200000 4 0.2 ny4.csv 24 2.2716298200381
1 SCZM_h_0.200000 4 0.2 ny4.csv 25 2.21288682442216
1 SCZM_h_0.200000 4 0.2 ny4.csv 26 2.15495344376908
1 SCZM_h_0.200000 4 0.2 ny4.csv 27 2.09772160227879
1 SCZM_h_0.200000 4 0.2 ny4.csv 28 2.04110263432809
1 SCZM_h_0.200000 4 0.2 ny4.csv 29 1.98502294447063
1 SCZM_h_0.200000 4 0.2 ny4.csv 30 1.92942082053915
1 SCZM_h_0.200000 4 0.2 ny4.csv 31 1.87424404570451
1 SCZM_h_0.200000 4 0.2 ny4.csv 32 1.81944807999821
1 SCZM_h_0.200000 4 0.2 ny4.csv 33 1.76499465462304
1 SCZM_h_0.200000 4 0.2 ny4.csv 34 1.71085067192278
1 SCZM_h_0.200000 4 0.2 ny4.csv 35 1.65698733399928
1 SCZM_h_0.200000 4 0.2 ny4.csv 36 1.60337944564079
1 SCZM_h_0.200000 4 0.2 ny4.csv 37 1.55000485175238
1 SCZM_h_0.200000 4 0.2 ny4.csv 38 1.49684397864742
1 SCZM_h_0.200000 4 0.2 ny4.csv 39 1.44387945796296
1 SCZM_h_0.200000 4 0.2 ny4.csv 40 1.39109581568737
1 SCZM_h_0.200000 4 0.2 ny4.csv 41 1.33847921328396
1 SCZM_h_0.200000 4 0.2 ny4.csv 42 1.28601723091863
1 SCZM_h_0.200000 4 0.2 ny4.csv 43 1.23369868488899
1 SCZM_h_0.200000 4 0.2 ny4.csv 44 1.18151347334714
1 SCZM_h_0.200000 4 0.2 ny4.csv 45 1.1294524444889
1 SCZM_h_0.200000 4 0.2 ny4.csv 46 1.07750728433833
1 SCZM_h_0.200000 4 0.2 ny4.csv 47 1.02567042008955
1 SCZM_h_0.200000 4 0.2 ny4.csv 48 0.973934936977596
1 SCZM_h_0.200000 4 0.2 ny4.csv 49 0.922294505939398
1 SCZM_h_0.200000 4 0.2 ny4.csv 50 0.870743321279968
1 SCZM_h_0.200000 4 0.2 ny4.csv 51 0.819276045826402
1 SCZM_h_0.200000 4 0.2 ny4.csv 52 0.767887763218699
1 SCZM_h_0.200000 4 0.2 ny4.csv 53 0.716573935815443
1 SCZM_h_0.200000 4 0.2 ny4.csv 54 0.665330367867546
1 SCZM_h_0.200000 4 0.2 ny4.csv 55 0.61415317282115
1 SCZM_h_0.200000 4 0.2 ny4.csv 56 0.563038744404863
1 SCZM_h_0.200000 4 0.2 ny4.csv 57 0.511983730985292
1 SCZM_h_0.200000 4 0.2 ny4.csv 58 0.460985012707471
1 SCZM_h_0.200000 4 0.2 ny4.csv 59 0.410039680975873
1 SCZM_h_0.200000 4 0.2 ny4.csv 60 0.359145020578879
1 SCZM_h_0.200000 4 0.2 ny4.csv 61 0.308298492869068
1 SCZM_h_0.200000 4 0.2 ny4.csv 62 0.257497721407553
1 SCZM_h_0.200000 4 0.2 ny4.csv 63 0.206740478480285
1 SCZM_h_0.200000 4 0.2 ny4.csv 64 0.156024673602767
1 SCZM_h_0.200000 4 0.2 ny4.csv 65 0.105348342115597
1 SCZM_h_0.200000 4 0.2 ny4.csv 66 0.0547096359782482
1 SCZM_h_0.200000 4 0.2 ny4.csv 67 0.0137384237544893
1 SCZM_h_0.200000 4 0.2 ny4.csv 68 -0.0019930098865447
1 SCZM_h_0.200000 4 0.2 ny4.csv 69 -0.0019930114044416
1 SCZM_h_0.200000 4 0.2 ny4.csv 70 -0.0019930129289999
1 SCZM_h_0.200000 4 0.2 ny4.csv 71 -0.0019930144715438
1 SCZM_h_0.200000 4 0.2 ny4.csv 72 -0.0019930160003209
1 SCZM_h_0.200000 4 0.2 ny4.csv 73 -0.0019930175324287
1 SCZM_h_0.200000 4 0.2 ny4.csv 74 -0.001993019061872
1 SCZM_h_0.200000 4 0.2 ny4.csv 75 -0.0019930205984207
1 SCZM_h_0.200000 4 0.2 ny4.csv 76 -0.0019930221323048
1 SCZM_h_0.200000 4 0.2 ny4.csv 77 -0.0019930236535324
1 SCZM_h_0.200000 4 0.2 ny4.csv 78 -0.0019930251863063
1 SCZM_h_0.200000 4 0.2 ny4.csv 79 -0.0019930267230771
1 SCZM_h_0.200000 4 0.2 ny4.csv 80 -0.0019930282649548
1 SCZM_h_0.200000 4 0.2 ny4.csv 81 -0.0019930297852943
1 SCZM_h_0.200000 4 0.2 ny4.csv 82 -0.0019930313187343
1 SCZM_h_0.200000 4 0.2 ny4.csv 83 -0.0019930328337447
1 SCZM_h_0.200000 4 0.2 ny4.csv 84 -0.001993034368739
1 SCZM_h_0.200000 4 0.2 ny4.csv 85 -0.0019930359148356
1 SCZM_h_0.200000 4 0.2 ny4.csv 86 -0.0019930374422805
1 SCZM_h_0.200000 4 0.2 ny4.csv 87 -0.0019930389766087
1 SCZM_h_0.200000 4 0.2 ny4.csv 88 -0.0019930405087165
1 SCZM_h_0.200000 4 0.2 ny4.csv 89 -0.0019930420379378
1 SCZM_h_0.200000 4 0.2 ny4.csv 90 -0.0019930435740423
1 SCZM_h_0.200000 4 0.2 ny4.csv 91 -0.001993045105262
1 SCZM_h_0.200000 4 0.2 ny4.csv 92 -0.0019930466258234
1 SCZM_h_0.200000 4 0.2 ny4.csv 93 -0.0019930481548226
1 SCZM_h_0.200000 4 0.2 ny4.csv 94 -0.0019930496964783
1 SCZM_h_0.200000 4 0.2 ny4.csv 95 -0.0019930512214807
1 SCZM_h_0.200000 4 0.2 ny4.csv 96 -0.0019930527651348
1 SCZM_h_0.200000 4 0.2 ny4.csv 97 -0.0019930542890269
1 SCZM_h_0.200000 4 0.2 ny4.csv 98 -0.0019930557969319
1 SCZM_h_0.200000 4 0.2 ny4.csv 99 -0.0019930573430285
1 SCZM_h_0.200000 4 0.2 ny4.csv 100 -0.0019930588349462
1 SCZM_h_0.200000 4 0.2 ny4.csv 101 -0.0019930602589183
1 SCZM_h_0.200000 4 0.2 ny4.csv 102 -0.0019930616815581
1 SCZM_h_0.200000 4 0.2 ny4.csv 103 -0.0019930630884327
1 SCZM_h_0.200000 4 0.2 ny4.csv 104 -0.0019930644913105
1 SCZM_h_0.200000 4 0.2 ny4.csv 105 -0.0019930659312698
1 SCZM_h_0.200000 4 0.2 ny4.csv 106 -0.0019930673563521
1 SCZM_h_0.200000 4 0.2 ny4.csv 107 -0.0019930687867635
1 SCZM_h_0.200000 4 0.2 ny4.csv 108 -0.0019930701911956
1 SCZM_h_0.200000 4 0.2 ny4.csv 109 -0.0019930716049536
1 SCZM_h_0.200000 4 0.2 ny4.csv 110 -0.0019930730207101
1 SCZM_h_0.200000 4 0.2 ny4.csv 111 -0.0019930744233658
1 SCZM_h_0.200000 4 0.2 ny4.csv 112 -0.0019930758464497
1 SCZM_h_0.200000 4 0.2 ny4.csv 113 -0.001993077281302
1 SCZM_h_0.200000 4 0.2 ny4.csv 114 -0.0019930787121574
1 SCZM_h_0.200000 4 0.2 ny4.csv 115 -0.0019930801074858
1 SCZM_h_0.200000 4 0.2 ny4.csv 116 -0.0019930815390073
1 SCZM_h_0.200000 4 0.2 ny4.csv 117 -0.0019930829403309
1 SCZM_h_0.200000 4 0.2 ny4.csv 118 -0.0019930843383237
1 SCZM_h_0.200000 4 0.2 ny4.csv 119 -0.0019930857727319
1 SCZM_h_0.200000 4 0.2 ny4.csv 120 -0.0019930871838254
1 SCZM_h_0.200000 4 0.2 ny4.csv 121 -0.0019930886266712
1 SCZM_h_0.200000 4 0.2 ny4.csv 122 -0.0019930900317695
1 SCZM_h_0.200000 4 0.2 ny4.csv 123 -0.0019930914719508
1 SCZM_h_0.200000 4 0.2 ny4.csv 124 -0.0019930928670571
1 SCZM_h_0.200000 4 0.2 ny4.csv 125 -0.0019930942859222
1 SCZM_h_0.200000 4 0.2 ny4.csv 126 -0.0019930956808064
1 SCZM_h_0.200000 4 0.2 ny4.csv 127 -0.0019930971167689
1 SCZM_h_0.200000 4 0.2 ny4.csv 128 -0.0019930985571722
1 SCZM_h_0.200000 4 0.2 ny4.csv 129 -0.0019930999651571
1 SCZM_h_0.200000 4 0.2 ny4.csv 130 -0.0019931013869087
1 SCZM_h_0.200000 4 0.2 ny4.csv 131 -0.0019931027973361
1 SCZM_h_0.200000 4 0.2 ny4.csv 132 -0.0019931042062091
1 SCZM_h_0.200000 4 0.2 ny4.csv 133 -0.0019931056279607
1 SCZM_h_0.200000 4 0.2 ny4.csv 134 -0.0019931070490462
1 SCZM_h_0.200000 4 0.2 ny4.csv 135 -0.0019931084754608
1 SCZM_h_0.200000 4 0.2 ny4.csv 136 -0.0019931098981006
1 SCZM_h_0.200000 4 0.2 ny4.csv 137 -0.0019931113182979
1 SCZM_h_0.200000 4 0.2 ny4.csv 138 -0.001993112732278
1 SCZM_h_0.200000 4 0.2 ny4.csv 139 -0.0019931141318251
1 SCZM_h_0.200000 4 0.2 ny4.csv 140 -0.0019931155484697
1 SCZM_h_0.200000 4 0.2 ny4.csv 141 -0.0019931169779929
1 SCZM_h_0.200000 4 0.2 ny4.csv 142 -0.0019931184059618
1 SCZM_h_0.200000 4 0.2 ny4.csv 143 -0.0019931198341527
1 SCZM_h_0.200000 4 0.2 ny4.csv 144 -0.0019931212483548
1 SCZM_h_0.200000 4 0.2 ny4.csv 145 -0.0019931226485681
1 SCZM_h_0.200000 4 0.2 ny4.csv 146 -0.001993124066767
1 SCZM_h_0.200000 4 0.2 ny4.csv 147 -0.0019931254887407
1 SCZM_h_0.200000 4 0.2 ny4.csv 148 -0.0019931268920626
1 SCZM_h_0.200000 4 0.2 ny4.csv 149 -0.0019931283246944
1 SCZM_h_0.200000 4 0.2 ny4.csv 150 -0.0019931297360099
1 SCZM_h_0.200000 4 0.2 ny4.csv 151 -0.0019931311642009
1 SCZM_h_0.200000 4 0.2 ny4.csv 152 -0.0019931325775148
1 SCZM_h_0.200000 4 0.2 ny4.csv 153 -0.0019931340063718
1 SCZM_h_0.200000 4 0.2 ny4.csv 154 -0.0019931354192417
1 SCZM_h_0.200000 4 0.2 ny4.csv 155 -0.0019931368190109
1 SCZM_h_0.200000 4 0.2 ny4.csv 156 -0.0019931382469798
1 SCZM_h_0.200000 4 0.2 ny4.csv 157 -0.0019931396727282
1 SCZM_h_0.200000 4 0.2 ny4.csv 158 -0.0019931411082466
1 SCZM_h_0.200000 4 0.2 ny4.csv 159 -0.0019931424944711
1 SCZM_h_0.200000 4 0.2 ny4.csv 160 -0.0019930098359185
1 SCZM_h_0.200000 4 0.2 ny4.csv 161 -0.0019928771844714
1 SCZM_h_0.200000 4 0.2 ny4.csv 162 -0.0019930098841022
1 SCZM_h_0.200000 4 0.2 ny4.csv 163 -0.0019931425228928
1 SCZM_h_0.200000 4 0.2 ny4.csv 164 -0.0019930098705575
1 SCZM_h_0.200000 4 0.2 ny4.csv 165 -0.0019928772239953
1 SCZM_h_0.200000 4 0.2 ny4.csv 166 -0.0019930099107476
1 SCZM_h_0.200000 4 0.2 ny4.csv 167 -0.0019931425459854
1 SCZM_h_0.200000 4 0.2 ny4.csv 168 -0.0019930098308115
1 SCZM_h_0.200000 4 0.2 ny4.csv 169 -0.0019928771069778
1 SCZM_h_0.200000 4 0.2 ny4.csv 170 -0.0019930098148243
1 SCZM_h_0.200000 4 0.2 ny4.csv 171 -0.001993142518896
1 SCZM_h_0.200000 4 0.2 ny4.csv 172 -0.0019930098570128
1 SCZM_h_0.200000 4 0.2 ny4.csv 173 -0.0019928771833612
1 SCZM_h_0.200000 4 0.2 ny4.csv 174 -0.0019930098501294
1 SCZM_h_0.200000 4 0.2 ny4.csv 175 -0.0019931425051292
1 SCZM_h_0.200000 4 0.2 ny4.csv 176 -0.0019930098492412
1 SCZM_h_0.200000 4 0.2 ny4.csv 177 -0.0019928772133372
1 SCZM_h_0.200000 4 0.2 ny4.csv 178 -0.0019930098470208
1 SCZM_h_0.200000 4 0.2 ny4.csv 179 -0.0019931424953593
1 SCZM_h_0.200000 4 0.2 ny4.csv 180 -0.0019930098272588
1 SCZM_h_0.200000 4 0.2 ny4.csv 181 -0.0019928771917989
1 SCZM_h_0.200000 4 0.2 ny4.csv 182 -0.0019930098583451
1 SCZM_h_0.200000 4 0.2 ny4.csv 183 -0.0019931425757394
1 SCZM_h_0.200000 4 0.2 ny4.csv 184 -0.0019930098832141
1 SCZM_h_0.200000 4 0.2 ny4.csv 185 -0.0019928771855817
1 SCZM_h_0.200000 4 0.2 ny4.csv 186 -0.0019930098299234
1 SCZM_h_0.200000 4 0.2 ny4.csv 187 -0.0019931425266676
1 SCZM_h_0.200000 4 0.2 ny4.csv 188 -0.0019930098101614
1 SCZM_h_0.200000 4 0.2 ny4.csv 189 -0.0019928771040913
1 SCZM_h_0.200000 4 0.2 ny4.csv 190 -0.0019930098454665
1 SCZM_h_0.200000 4 0.2 ny4.csv 191 -0.0019931426261436
1 SCZM_h_0.200000 4 0.2 ny4.csv 192 -0.0019930098290352
1 SCZM_h_0.200000 4 0.2 ny4.csv 193 -0.0019928770339252
1 SCZM_h_0.200000 4 0.2 ny4.csv 194 -0.0019930098443563
1 SCZM_h_0.200000 4 0.2 ny4.csv 195 -0.0019931426590062
1 SCZM_h_0.200000 4 0.2 ny4.csv 196 -0.0019930098097173
1 SCZM_h_0.200000 4 0.2 ny4.csv 197 -0.0019928769280099
1 SCZM_h_0.200000 4 0.2 ny4.csv 198 -0.0019930098574569
1 SCZM_h_0.200000 4 0.2 ny4.csv 199 -0.0019931427920109
1 SCZM_h_0.200000 4 0.2 ny4.csv 200 -0.0019930098610096
2 SCZM_h_0.100000 8 0.1 ny8.csv 0 0.0
2 SCZM_h_0.100000 8 0.1 ny8.csv 1 0.378036784530859
2 SCZM_h_0.100000 8 0.1 ny8.csv 2 0.756038538677922
2 SCZM_h_0.100000 8 0.1 ny8.csv 3 1.13400521047182
2 SCZM_h_0.100000 8 0.1 ny8.csv 4 1.51193674386014
2 SCZM_h_0.100000 8 0.1 ny8.csv 5 1.88983306304727
2 SCZM_h_0.100000 8 0.1 ny8.csv 6 2.26769402836955
2 SCZM_h_0.100000 8 0.1 ny8.csv 7 2.64551933280479
2 SCZM_h_0.100000 8 0.1 ny8.csv 8 2.68727389293778
2 SCZM_h_0.100000 8 0.1 ny8.csv 9 2.73790148035324
2 SCZM_h_0.100000 8 0.1 ny8.csv 10 2.78490241454611
2 SCZM_h_0.100000 8 0.1 ny8.csv 11 2.76130472295972
2 SCZM_h_0.100000 8 0.1 ny8.csv 12 2.70084370811162
2 SCZM_h_0.100000 8 0.1 ny8.csv 13 2.62914627784553
2 SCZM_h_0.100000 8 0.1 ny8.csv 14 2.55764158304302
2 SCZM_h_0.100000 8 0.1 ny8.csv 15 2.48965435461425
2 SCZM_h_0.100000 8 0.1 ny8.csv 16 2.42539940019942
2 SCZM_h_0.100000 8 0.1 ny8.csv 17 2.36427743207431
2 SCZM_h_0.100000 8 0.1 ny8.csv 18 2.30564576214692
2 SCZM_h_0.100000 8 0.1 ny8.csv 19 2.24899170639025
2 SCZM_h_0.100000 8 0.1 ny8.csv 20 2.19393158226059
2 SCZM_h_0.100000 8 0.1 ny8.csv 21 2.14017827186724
2 SCZM_h_0.100000 8 0.1 ny8.csv 22 2.08751293905353
2 SCZM_h_0.100000 8 0.1 ny8.csv 23 2.03576526027065
2 SCZM_h_0.100000 8 0.1 ny8.csv 24 1.98480014840692
2 SCZM_h_0.100000 8 0.1 ny8.csv 25 1.93450873103148
2 SCZM_h_0.100000 8 0.1 ny8.csv 26 1.88480206049118
2 SCZM_h_0.100000 8 0.1 ny8.csv 27 1.83560661178517
2 SCZM_h_0.100000 8 0.1 ny8.csv 28 1.78686098501191
2 SCZM_h_0.100000 8 0.1 ny8.csv 29 1.73851344147598
2 SCZM_h_0.100000 8 0.1 ny8.csv 30 1.69052003165846
2 SCZM_h_0.100000 8 0.1 ny8.csv 31 1.64284315133226
2 SCZM_h_0.100000 8 0.1 ny8.csv 32 1.5954504140193
2 SCZM_h_0.100000 8 0.1 ny8.csv 33 1.54831375958854
2 SCZM_h_0.100000 8 0.1 ny8.csv 34 1.50140874300919
2 SCZM_h_0.100000 8 0.1 ny8.csv 35 1.45471396094069
2 SCZM_h_0.100000 8 0.1 ny8.csv 36 1.40821058545973
2 SCZM_h_0.100000 8 0.1 ny8.csv 37 1.36188198273038
2 SCZM_h_0.100000 8 0.1 ny8.csv 38 1.31571339784424
2 SCZM_h_0.100000 8 0.1 ny8.csv 39 1.26969169352149
2 SCZM_h_0.100000 8 0.1 ny8.csv 40 1.22380513146122
2 SCZM_h_0.100000 8 0.1 ny8.csv 41 1.17804318881601
2 SCZM_h_0.100000 8 0.1 ny8.csv 42 1.13239640288056
2 SCZM_h_0.100000 8 0.1 ny8.csv 43 1.0868562396067
2 SCZM_h_0.100000 8 0.1 ny8.csv 44 1.04141498098103
2 SCZM_h_0.100000 8 0.1 ny8.csv 45 0.996065628939763
2 SCZM_h_0.100000 8 0.1 ny8.csv 46 0.950801822402722
2 SCZM_h_0.100000 8 0.1 ny8.csv 47 0.905617765852691
2 SCZM_h_0.100000 8 0.1 ny8.csv 48 0.86050816707578
2 SCZM_h_0.100000 8 0.1 ny8.csv 49 0.81546818332393
2 SCZM_h_0.100000 8 0.1 ny8.csv 50 0.770493374146408
2 SCZM_h_0.100000 8 0.1 ny8.csv 51 0.725579660138214
2 SCZM_h_0.100000 8 0.1 ny8.csv 52 0.680723286583754
2 SCZM_h_0.100000 8 0.1 ny8.csv 53 0.63592079167136
2 SCZM_h_0.100000 8 0.1 ny8.csv 54 0.591168978153992
2 SCZM_h_0.100000 8 0.1 ny8.csv 55 0.546464888318117
2 SCZM_h_0.100000 8 0.1 ny8.csv 56 0.501805781971638
2 SCZM_h_0.100000 8 0.1 ny8.csv 57 0.457189116424819
2 SCZM_h_0.100000 8 0.1 ny8.csv 58 0.412612529118557
2 SCZM_h_0.100000 8 0.1 ny8.csv 59 0.36807382167586
2 SCZM_h_0.100000 8 0.1 ny8.csv 60 0.323570945912664
2 SCZM_h_0.100000 8 0.1 ny8.csv 61 0.279101990929788
2 SCZM_h_0.100000 8 0.1 ny8.csv 62 0.234665172021116
2 SCZM_h_0.100000 8 0.1 ny8.csv 63 0.19025882013323
2 SCZM_h_0.100000 8 0.1 ny8.csv 64 0.14588137266619
2 SCZM_h_0.100000 8 0.1 ny8.csv 65 0.101531365096226
2 SCZM_h_0.100000 8 0.1 ny8.csv 66 0.0572074232191461
2 SCZM_h_0.100000 8 0.1 ny8.csv 67 0.017540558755337
2 SCZM_h_0.100000 8 0.1 ny8.csv 68 -0.0009585325064354
2 SCZM_h_0.100000 8 0.1 ny8.csv 69 -0.0009585260750244
2 SCZM_h_0.100000 8 0.1 ny8.csv 70 -0.0009585196239625
2 SCZM_h_0.100000 8 0.1 ny8.csv 71 -0.0009585131629086
2 SCZM_h_0.100000 8 0.1 ny8.csv 72 -0.0009585067253914
2 SCZM_h_0.100000 8 0.1 ny8.csv 73 -0.0009585002781042
2 SCZM_h_0.100000 8 0.1 ny8.csv 74 -0.000958493820492
2 SCZM_h_0.100000 8 0.1 ny8.csv 75 -0.0009584873766465
2 SCZM_h_0.100000 8 0.1 ny8.csv 76 -0.0009584809246964
2 SCZM_h_0.100000 8 0.1 ny8.csv 77 -0.0009584744675283
2 SCZM_h_0.100000 8 0.1 ny8.csv 78 -0.0009584680270135
2 SCZM_h_0.100000 8 0.1 ny8.csv 79 -0.0009584615656265
2 SCZM_h_0.100000 8 0.1 ny8.csv 80 -0.0009584551143425
2 SCZM_h_0.100000 8 0.1 ny8.csv 81 -0.0009584486739388
2 SCZM_h_0.100000 8 0.1 ny8.csv 82 -0.0009584422254304
2 SCZM_h_0.100000 8 0.1 ny8.csv 83 -0.0009584357842494
2 SCZM_h_0.100000 8 0.1 ny8.csv 84 -0.0009584293209751
2 SCZM_h_0.100000 8 0.1 ny8.csv 85 -0.0009584228784619
2 SCZM_h_0.100000 8 0.1 ny8.csv 86 -0.0009584164142993
2 SCZM_h_0.100000 8 0.1 ny8.csv 87 -0.0009584099778923
2 SCZM_h_0.100000 8 0.1 ny8.csv 88 -0.0009584035330477
2 SCZM_h_0.100000 8 0.1 ny8.csv 89 -0.0009583970642222
2 SCZM_h_0.100000 8 0.1 ny8.csv 90 -0.000958390631923
2 SCZM_h_0.100000 8 0.1 ny8.csv 91 -0.0009583841828595
2 SCZM_h_0.100000 8 0.1 ny8.csv 92 -0.0009583777219166
2 SCZM_h_0.100000 8 0.1 ny8.csv 93 -0.0009583712856207
2 SCZM_h_0.100000 8 0.1 ny8.csv 94 -0.0009583648318942
2 SCZM_h_0.100000 8 0.1 ny8.csv 95 -0.0009583583856063
2 SCZM_h_0.100000 8 0.1 ny8.csv 96 -0.0009583519446474
2 SCZM_h_0.100000 8 0.1 ny8.csv 97 -0.0009583454769321
2 SCZM_h_0.100000 8 0.1 ny8.csv 98 -0.0009583390254261
2 SCZM_h_0.100000 8 0.1 ny8.csv 99 -0.0009583325758075
2 SCZM_h_0.100000 8 0.1 ny8.csv 100 -0.0009583260630172
2 SCZM_h_0.100000 8 0.1 ny8.csv 101 -0.0009583193925752
2 SCZM_h_0.100000 8 0.1 ny8.csv 102 -0.0009583127464471
2 SCZM_h_0.100000 8 0.1 ny8.csv 103 -0.0009583060317072
2 SCZM_h_0.100000 8 0.1 ny8.csv 104 -0.0009582993960152
2 SCZM_h_0.100000 8 0.1 ny8.csv 105 -0.0009582927262393
2 SCZM_h_0.100000 8 0.1 ny8.csv 106 -0.0009582860712295
2 SCZM_h_0.100000 8 0.1 ny8.csv 107 -0.0009582794225479
2 SCZM_h_0.100000 8 0.1 ny8.csv 108 -0.0009582727178
2 SCZM_h_0.100000 8 0.1 ny8.csv 109 -0.0009582660797765
2 SCZM_h_0.100000 8 0.1 ny8.csv 110 -0.0009582594171061
2 SCZM_h_0.100000 8 0.1 ny8.csv 111 -0.0009582527566561
2 SCZM_h_0.100000 8 0.1 ny8.csv 112 -0.0009582460796638
2 SCZM_h_0.100000 8 0.1 ny8.csv 113 -0.000958239419991
2 SCZM_h_0.100000 8 0.1 ny8.csv 114 -0.0009582327650921
2 SCZM_h_0.100000 8 0.1 ny8.csv 115 -0.0009582261159664
2 SCZM_h_0.100000 8 0.1 ny8.csv 116 -0.0009582194578479
2 SCZM_h_0.100000 8 0.1 ny8.csv 117 -0.0009582127906256
2 SCZM_h_0.100000 8 0.1 ny8.csv 118 -0.0009582061094144
2 SCZM_h_0.100000 8 0.1 ny8.csv 119 -0.0009581994692815
2 SCZM_h_0.100000 8 0.1 ny8.csv 120 -0.000958192786294
2 SCZM_h_0.100000 8 0.1 ny8.csv 121 -0.000958186120959
2 SCZM_h_0.100000 8 0.1 ny8.csv 122 -0.0009581794487407
2 SCZM_h_0.100000 8 0.1 ny8.csv 123 -0.0009581727935088
2 SCZM_h_0.100000 8 0.1 ny8.csv 124 -0.0009581661471586
2 SCZM_h_0.100000 8 0.1 ny8.csv 125 -0.0009581594695002
2 SCZM_h_0.100000 8 0.1 ny8.csv 126 -0.0009581528063857
2 SCZM_h_0.100000 8 0.1 ny8.csv 127 -0.0009581461442704
2 SCZM_h_0.100000 8 0.1 ny8.csv 128 -0.0009581394994745
2 SCZM_h_0.100000 8 0.1 ny8.csv 129 -0.0009581328383584
2 SCZM_h_0.100000 8 0.1 ny8.csv 130 -0.0009581261628094
2 SCZM_h_0.100000 8 0.1 ny8.csv 131 -0.0009581195062452
2 SCZM_h_0.100000 8 0.1 ny8.csv 132 -0.0009581128101571
2 SCZM_h_0.100000 8 0.1 ny8.csv 133 -0.0009581061814595
2 SCZM_h_0.100000 8 0.1 ny8.csv 134 -0.0009580995089081
2 SCZM_h_0.100000 8 0.1 ny8.csv 135 -0.0009580928372448
2 SCZM_h_0.100000 8 0.1 ny8.csv 136 -0.0009580862019969
2 SCZM_h_0.100000 8 0.1 ny8.csv 137 -0.0009580795198976
2 SCZM_h_0.100000 8 0.1 ny8.csv 138 -0.0009580728799867
2 SCZM_h_0.100000 8 0.1 ny8.csv 139 -0.0009580661974433
2 SCZM_h_0.100000 8 0.1 ny8.csv 140 -0.0009580595428775
2 SCZM_h_0.100000 8 0.1 ny8.csv 141 -0.0009580528592239
2 SCZM_h_0.100000 8 0.1 ny8.csv 142 -0.0009580462059904
2 SCZM_h_0.100000 8 0.1 ny8.csv 143 -0.000958039528665
2 SCZM_h_0.100000 8 0.1 ny8.csv 144 -0.0009580328968588
2 SCZM_h_0.100000 8 0.1 ny8.csv 145 -0.0009580262186452
2 SCZM_h_0.100000 8 0.1 ny8.csv 146 -0.0009580195677432
2 SCZM_h_0.100000 8 0.1 ny8.csv 147 -0.0009580129046286
2 SCZM_h_0.100000 8 0.1 ny8.csv 148 -0.000958006220975
2 SCZM_h_0.100000 8 0.1 ny8.csv 149 -0.0009579995609691
2 SCZM_h_0.100000 8 0.1 ny8.csv 150 -0.0009579929178386
2 SCZM_h_0.100000 8 0.1 ny8.csv 151 -0.0009579862623846
2 SCZM_h_0.100000 8 0.1 ny8.csv 152 -0.0009579795674067
2 SCZM_h_0.100000 8 0.1 ny8.csv 153 -0.0009579729058465
2 SCZM_h_0.100000 8 0.1 ny8.csv 154 -0.0009579662538342
2 SCZM_h_0.100000 8 0.1 ny8.csv 155 -0.0009579596064849
2 SCZM_h_0.100000 8 0.1 ny8.csv 156 -0.0009579529341555
2 SCZM_h_0.100000 8 0.1 ny8.csv 157 -0.0009579462601608
2 SCZM_h_0.100000 8 0.1 ny8.csv 158 -0.000957939600377
2 SCZM_h_0.100000 8 0.1 ny8.csv 159 -0.0009579329441459
2 SCZM_h_0.100000 8 0.1 ny8.csv 160 -0.0009579262884698
2 SCZM_h_0.100000 8 0.1 ny8.csv 161 -0.0009579196027068
2 SCZM_h_0.100000 8 0.1 ny8.csv 162 -0.0009579129619077
2 SCZM_h_0.100000 8 0.1 ny8.csv 163 -0.000957906282917
2 SCZM_h_0.100000 8 0.1 ny8.csv 164 -0.0009578996346795
2 SCZM_h_0.100000 8 0.1 ny8.csv 165 -0.0009578929853318
2 SCZM_h_0.100000 8 0.1 ny8.csv 166 -0.0009578862982364
2 SCZM_h_0.100000 8 0.1 ny8.csv 167 -0.0009578796385636
2 SCZM_h_0.100000 8 0.1 ny8.csv 168 -0.0009578729905481
2 SCZM_h_0.100000 8 0.1 ny8.csv 169 -0.0009578663337619
2 SCZM_h_0.100000 8 0.1 ny8.csv 170 -0.0009578596647632
2 SCZM_h_0.100000 8 0.1 ny8.csv 171 -0.0009578529745592
2 SCZM_h_0.100000 8 0.1 ny8.csv 172 -0.0009578463152195
2 SCZM_h_0.100000 8 0.1 ny8.csv 173 -0.0009578396625411
2 SCZM_h_0.100000 8 0.1 ny8.csv 174 -0.0009578330134154
2 SCZM_h_0.100000 8 0.1 ny8.csv 175 -0.0009578263288735
2 SCZM_h_0.100000 8 0.1 ny8.csv 176 -0.000957819685521
2 SCZM_h_0.100000 8 0.1 ny8.csv 177 -0.0009578130108602
2 SCZM_h_0.100000 8 0.1 ny8.csv 178 -0.0009578063406402
2 SCZM_h_0.100000 8 0.1 ny8.csv 179 -0.0009577996926248
2 SCZM_h_0.100000 8 0.1 ny8.csv 180 -0.000957793023293
2 SCZM_h_0.100000 8 0.1 ny8.csv 181 -0.0009577863657296
2 SCZM_h_0.100000 8 0.1 ny8.csv 182 -0.0009577797075001
2 SCZM_h_0.100000 8 0.1 ny8.csv 183 -0.0009577730341715
2 SCZM_h_0.100000 8 0.1 ny8.csv 184 -0.0009577663720562
2 SCZM_h_0.100000 8 0.1 ny8.csv 185 -0.0009577597190447
2 SCZM_h_0.100000 8 0.1 ny8.csv 186 -0.0009577530518224
2 SCZM_h_0.100000 8 0.1 ny8.csv 187 -0.0009577463770505
2 SCZM_h_0.100000 8 0.1 ny8.csv 188 -0.000957739723928
2 SCZM_h_0.100000 8 0.1 ny8.csv 189 -0.0009577330806865
2 SCZM_h_0.100000 8 0.1 ny8.csv 190 -0.0009577264036942
2 SCZM_h_0.100000 8 0.1 ny8.csv 191 -0.0009577197527921
2 SCZM_h_0.100000 8 0.1 ny8.csv 192 -0.0009577130710259
2 SCZM_h_0.100000 8 0.1 ny8.csv 193 -0.0009577063922572
2 SCZM_h_0.100000 8 0.1 ny8.csv 194 -0.0009576997840987
2 SCZM_h_0.100000 8 0.1 ny8.csv 195 -0.00095769308035
2 SCZM_h_0.100000 8 0.1 ny8.csv 196 -0.0009576864067994
2 SCZM_h_0.100000 8 0.1 ny8.csv 197 -0.0009576797417975
2 SCZM_h_0.100000 8 0.1 ny8.csv 198 -0.0009576730693572
2 SCZM_h_0.100000 8 0.1 ny8.csv 199 -0.0009576664069088
2 SCZM_h_0.100000 8 0.1 ny8.csv 200 -0.00095765968795
3 SCZM_h_0.050000 16 0.05 ny16.csv 0 0.0
3 SCZM_h_0.050000 16 0.05 ny16.csv 1 0.349960861585445
3 SCZM_h_0.050000 16 0.05 ny16.csv 2 0.699895153681037
3 SCZM_h_0.050000 16 0.05 ny16.csv 3 1.0498028875154
3 SCZM_h_0.050000 16 0.05 ny16.csv 4 1.39968405898555
3 SCZM_h_0.050000 16 0.05 ny16.csv 5 1.74953859247037
3 SCZM_h_0.050000 16 0.05 ny16.csv 6 2.09936617791056
3 SCZM_h_0.050000 16 0.05 ny16.csv 7 2.44916588935289
3 SCZM_h_0.050000 16 0.05 ny16.csv 8 2.50477475576622
3 SCZM_h_0.050000 16 0.05 ny16.csv 9 2.56813338347171
3 SCZM_h_0.050000 16 0.05 ny16.csv 10 2.63041488152409
3 SCZM_h_0.050000 16 0.05 ny16.csv 11 2.62118645631721
3 SCZM_h_0.050000 16 0.05 ny16.csv 12 2.56840363571655
3 SCZM_h_0.050000 16 0.05 ny16.csv 13 2.50198120370983
3 SCZM_h_0.050000 16 0.05 ny16.csv 14 2.43473305876383
3 SCZM_h_0.050000 16 0.05 ny16.csv 15 2.37054179069546
3 SCZM_h_0.050000 16 0.05 ny16.csv 16 2.30983677527551
3 SCZM_h_0.050000 16 0.05 ny16.csv 17 2.2520969597214
3 SCZM_h_0.050000 16 0.05 ny16.csv 18 2.19671100486181
3 SCZM_h_0.050000 16 0.05 ny16.csv 19 2.14318317534564
3 SCZM_h_0.050000 16 0.05 ny16.csv 20 2.09114234568008
3 SCZM_h_0.050000 16 0.05 ny16.csv 21 2.04031216973334
3 SCZM_h_0.050000 16 0.05 ny16.csv 22 1.9904833753848
3 SCZM_h_0.050000 16 0.05 ny16.csv 23 1.94149413754768
3 SCZM_h_0.050000 16 0.05 ny16.csv 24 1.89321689104471
3 SCZM_h_0.050000 16 0.05 ny16.csv 25 1.84554940594832
3 SCZM_h_0.050000 16 0.05 ny16.csv 26 1.79840859911299
3 SCZM_h_0.050000 16 0.05 ny16.csv 27 1.75172612928428
3 SCZM_h_0.050000 16 0.05 ny16.csv 28 1.70544518761965
3 SCZM_h_0.050000 16 0.05 ny16.csv 29 1.6595181117109
3 SCZM_h_0.050000 16 0.05 ny16.csv 30 1.61390458076684
3 SCZM_h_0.050000 16 0.05 ny16.csv 31 1.5685702301196
3 SCZM_h_0.050000 16 0.05 ny16.csv 32 1.52348557304556
3 SCZM_h_0.050000 16 0.05 ny16.csv 33 1.47862515255132
3 SCZM_h_0.050000 16 0.05 ny16.csv 34 1.43396686621993
3 SCZM_h_0.050000 16 0.05 ny16.csv 35 1.38949142469253
3 SCZM_h_0.050000 16 0.05 ny16.csv 36 1.34518191234156
3 SCZM_h_0.050000 16 0.05 ny16.csv 37 1.30102342919028
3 SCZM_h_0.050000 16 0.05 ny16.csv 38 1.25700279629283
3 SCZM_h_0.050000 16 0.05 ny16.csv 39 1.21310831156122
3 SCZM_h_0.050000 16 0.05 ny16.csv 40 1.16932954670884
3 SCZM_h_0.050000 16 0.05 ny16.csv 41 1.12565717699175
3 SCZM_h_0.050000 16 0.05 ny16.csv 42 1.08208283755592
3 SCZM_h_0.050000 16 0.05 ny16.csv 43 1.03859900223258
3 SCZM_h_0.050000 16 0.05 ny16.csv 44 0.995198879867783
3 SCZM_h_0.050000 16 0.05 ny16.csv 45 0.951876326097707
3 SCZM_h_0.050000 16 0.05 ny16.csv 46 0.90862576780497
3 SCZM_h_0.050000 16 0.05 ny16.csv 47 0.865442137460573
3 SCZM_h_0.050000 16 0.05 ny16.csv 48 0.822320816639777
3 SCZM_h_0.050000 16 0.05 ny16.csv 49 0.779257587177187
3 SCZM_h_0.050000 16 0.05 ny16.csv 50 0.736248588285513
3 SCZM_h_0.050000 16 0.05 ny16.csv 51 0.69329027924044
3 SCZM_h_0.050000 16 0.05 ny16.csv 52 0.650379406734039
3 SCZM_h_0.050000 16 0.05 ny16.csv 53 0.6075129759389
3 SCZM_h_0.050000 16 0.05 ny16.csv 54 0.564688225302496
3 SCZM_h_0.050000 16 0.05 ny16.csv 55 0.521902604070152
3 SCZM_h_0.050000 16 0.05 ny16.csv 56 0.47915375246066
3 SCZM_h_0.050000 16 0.05 ny16.csv 57 0.436439483761103
3 SCZM_h_0.050000 16 0.05 ny16.csv 58 0.393757769003898
3 SCZM_h_0.050000 16 0.05 ny16.csv 59 0.351106722650023
3 SCZM_h_0.050000 16 0.05 ny16.csv 60 0.308484590120692
3 SCZM_h_0.050000 16 0.05 ny16.csv 61 0.265889736488402
3 SCZM_h_0.050000 16 0.05 ny16.csv 62 0.223320636461741
3 SCZM_h_0.050000 16 0.05 ny16.csv 63 0.180775865330164
3 SCZM_h_0.050000 16 0.05 ny16.csv 64 0.138254090461996
3 SCZM_h_0.050000 16 0.05 ny16.csv 65 0.0957540642950869
3 SCZM_h_0.050000 16 0.05 ny16.csv 66 0.0532746173728671
3 SCZM_h_0.050000 16 0.05 ny16.csv 67 0.0153839456078235
3 SCZM_h_0.050000 16 0.05 ny16.csv 68 -0.0010253639652026
3 SCZM_h_0.050000 16 0.05 ny16.csv 69 -0.0010273673442194
3 SCZM_h_0.050000 16 0.05 ny16.csv 70 -0.001029370721793
3 SCZM_h_0.050000 16 0.05 ny16.csv 71 -0.0010273766695932
3 SCZM_h_0.050000 16 0.05 ny16.csv 72 -0.0010253826313268
3 SCZM_h_0.050000 16 0.05 ny16.csv 73 -0.0010273766858025
3 SCZM_h_0.050000 16 0.05 ny16.csv 74 -0.001029370754267
3 SCZM_h_0.050000 16 0.05 ny16.csv 75 -0.0010273767177769
3 SCZM_h_0.050000 16 0.05 ny16.csv 76 -0.0010253826782892
3 SCZM_h_0.050000 16 0.05 ny16.csv 77 -0.0010273767344303
3 SCZM_h_0.050000 16 0.05 ny16.csv 78 -0.0010293707786919
3 SCZM_h_0.050000 16 0.05 ny16.csv 79 -0.0010273766866907
3 SCZM_h_0.050000 16 0.05 ny16.csv 80 -0.0010253825674889
3 SCZM_h_0.050000 16 0.05 ny16.csv 81 -0.0010273766518297
3 SCZM_h_0.050000 16 0.05 ny16.csv 82 -0.0010293707305638
3 SCZM_h_0.050000 16 0.05 ny16.csv 83 -0.0010273766997358
3 SCZM_h_0.050000 16 0.05 ny16.csv 84 -0.0010253826464813
3 SCZM_h_0.050000 16 0.05 ny16.csv 85 -0.0010273766617662
3 SCZM_h_0.050000 16 0.05 ny16.csv 86 -0.0010293706932603
3 SCZM_h_0.050000 16 0.05 ny16.csv 87 -0.0010273766225753
3 SCZM_h_0.050000 16 0.05 ny16.csv 88 -0.0010253825723184
3 SCZM_h_0.050000 16 0.05 ny16.csv 89 -0.0010273767158895
3 SCZM_h_0.050000 16 0.05 ny16.csv 90 -0.0010293708440285
3 SCZM_h_0.050000 16 0.05 ny16.csv 91 -0.0010273766866351
3 SCZM_h_0.050000 16 0.05 ny16.csv 92 -0.0010253825486707
3 SCZM_h_0.050000 16 0.05 ny16.csv 93 -0.0010273766608225
3 SCZM_h_0.050000 16 0.05 ny16.csv 94 -0.0010293707532123
3 SCZM_h_0.050000 16 0.05 ny16.csv 95 -0.0010273767141132
3 SCZM_h_0.050000 16 0.05 ny16.csv 96 -0.0010253826720164
3 SCZM_h_0.050000 16 0.05 ny16.csv 97 -0.0010273767277689
3 SCZM_h_0.050000 16 0.05 ny16.csv 98 -0.0010293707402227
3 SCZM_h_0.050000 16 0.05 ny16.csv 99 -0.0010273766771982
3 SCZM_h_0.050000 16 0.05 ny16.csv 100 -0.0010253828452112
3 SCZM_h_0.050000 16 0.05 ny16.csv 101 -0.0010273766529399
3 SCZM_h_0.050000 16 0.05 ny16.csv 102 -0.0010293703934445
3 SCZM_h_0.050000 16 0.05 ny16.csv 103 -0.0010273766070321
3 SCZM_h_0.050000 16 0.05 ny16.csv 104 -0.0010253828258933
3 SCZM_h_0.050000 16 0.05 ny16.csv 105 -0.0010273766970712
3 SCZM_h_0.050000 16 0.05 ny16.csv 106 -0.001029370572579
3 SCZM_h_0.050000 16 0.05 ny16.csv 107 -0.0010273766081979
3 SCZM_h_0.050000 16 0.05 ny16.csv 108 -0.0010253825893048
3 SCZM_h_0.050000 16 0.05 ny16.csv 109 -0.0010273766455569
3 SCZM_h_0.050000 16 0.05 ny16.csv 110 -0.0010293707344495
3 SCZM_h_0.050000 16 0.05 ny16.csv 111 -0.0010273767227174
3 SCZM_h_0.050000 16 0.05 ny16.csv 112 -0.0010253826312157
3 SCZM_h_0.050000 16 0.05 ny16.csv 113 -0.0010273765446931
3 SCZM_h_0.050000 16 0.05 ny16.csv 114 -0.0010293704541737
3 SCZM_h_0.050000 16 0.05 ny16.csv 115 -0.0010273766068101
3 SCZM_h_0.050000 16 0.05 ny16.csv 116 -0.0010253827100971
3 SCZM_h_0.050000 16 0.05 ny16.csv 117 -0.0010273766315125
3 SCZM_h_0.050000 16 0.05 ny16.csv 118 -0.0010293705736892
3 SCZM_h_0.050000 16 0.05 ny16.csv 119 -0.0010273765979838
3 SCZM_h_0.050000 16 0.05 ny16.csv 120 -0.0010253826734042
3 SCZM_h_0.050000 16 0.05 ny16.csv 121 -0.0010273766677058
3 SCZM_h_0.050000 16 0.05 ny16.csv 122 -0.0010293706750526
3 SCZM_h_0.050000 16 0.05 ny16.csv 123 -0.0010273766132494
3 SCZM_h_0.050000 16 0.05 ny16.csv 124 -0.001025382523413
3 SCZM_h_0.050000 16 0.05 ny16.csv 125 -0.001027376604201
3 SCZM_h_0.050000 16 0.05 ny16.csv 126 -0.0010293706781057
3 SCZM_h_0.050000 16 0.05 ny16.csv 127 -0.0010273767728439
3 SCZM_h_0.050000 16 0.05 ny16.csv 128 -0.0010253827890894
3 SCZM_h_0.050000 16 0.05 ny16.csv 129 -0.0010273765775002
3 SCZM_h_0.050000 16 0.05 ny16.csv 130 -0.0010293703697967
3 SCZM_h_0.050000 16 0.05 ny16.csv 131 -0.0010273765957633
3 SCZM_h_0.050000 16 0.05 ny16.csv 132 -0.0010253828430462
3 SCZM_h_0.050000 16 0.05 ny16.csv 133 -0.001027376609197
3 SCZM_h_0.050000 16 0.05 ny16.csv 134 -0.001029370420756
3 SCZM_h_0.050000 16 0.05 ny16.csv 135 -0.0010273766282374
3 SCZM_h_0.050000 16 0.05 ny16.csv 136 -0.0010253828718565
3 SCZM_h_0.050000 16 0.05 ny16.csv 137 -0.0010273766124722
3 SCZM_h_0.050000 16 0.05 ny16.csv 138 -0.0010293703125092
3 SCZM_h_0.050000 16 0.05 ny16.csv 139 -0.001027376611473
3 SCZM_h_0.050000 16 0.05 ny16.csv 140 -0.0010253829033313
3 SCZM_h_0.050000 16 0.05 ny16.csv 141 -0.0010273766272382
3 SCZM_h_0.050000 16 0.05 ny16.csv 142 -0.0010293703415971
3 SCZM_h_0.050000 16 0.05 ny16.csv 143 -0.0010273765821076
3 SCZM_h_0.050000 16 0.05 ny16.csv 144 -0.0010253827956952
3 SCZM_h_0.050000 16 0.05 ny16.csv 145 -0.0010273766813615
3 SCZM_h_0.050000 16 0.05 ny16.csv 146 -0.0010293705702475
3 SCZM_h_0.050000 16 0.05 ny16.csv 147 -0.001027376678586
3 SCZM_h_0.050000 16 0.05 ny16.csv 148 -0.0010253826852835
3 SCZM_h_0.050000 16 0.05 ny16.csv 149 -0.0010273766494981
3 SCZM_h_0.050000 16 0.05 ny16.csv 150 -0.0010293706529591
3 SCZM_h_0.050000 16 0.05 ny16.csv 151 -0.0010273765948751
3 SCZM_h_0.050000 16 0.05 ny16.csv 152 -0.0010253825248563
3 SCZM_h_0.050000 16 0.05 ny16.csv 153 -0.0010273766657074
3 SCZM_h_0.050000 16 0.05 ny16.csv 154 -0.0010293708958759
3 SCZM_h_0.050000 16 0.05 ny16.csv 155 -0.0010273766486099
3 SCZM_h_0.050000 16 0.05 ny16.csv 156 -0.0010253823699802
3 SCZM_h_0.050000 16 0.05 ny16.csv 157 -0.0010273766581578
3 SCZM_h_0.050000 16 0.05 ny16.csv 158 -0.0010293709407844
3 SCZM_h_0.050000 16 0.05 ny16.csv 159 -0.0010273765989274
3 SCZM_h_0.050000 16 0.05 ny16.csv 160 -0.0010253822662298
3 SCZM_h_0.050000 16 0.05 ny16.csv 161 -0.0010273766899657
3 SCZM_h_0.050000 16 0.05 ny16.csv 162 -0.0010293710862236
3 SCZM_h_0.050000 16 0.05 ny16.csv 163 -0.0010273765880473
3 SCZM_h_0.050000 16 0.05 ny16.csv 164 -0.0010253820921469
3 SCZM_h_0.050000 16 0.05 ny16.csv 165 -0.0010273765697841
3 SCZM_h_0.050000 16 0.05 ny16.csv 166 -0.0010293710418702
3 SCZM_h_0.050000 16 0.05 ny16.csv 167 -0.0010273767245492
3 SCZM_h_0.050000 16 0.05 ny16.csv 168 -0.0010253823634854
3 SCZM_h_0.050000 16 0.05 ny16.csv 169 -0.0010273765910449
3 SCZM_h_0.050000 16 0.05 ny16.csv 170 -0.0010293708529657
3 SCZM_h_0.050000 16 0.05 ny16.csv 171 -0.0010273766354538
3 SCZM_h_0.050000 16 0.05 ny16.csv 172 -0.0010253824326523
3 SCZM_h_0.050000 16 0.05 ny16.csv 173 -0.0010273766563815
3 SCZM_h_0.050000 16 0.05 ny16.csv 174 -0.0010293709093096
3 SCZM_h_0.050000 16 0.05 ny16.csv 175 -0.0010273766091415
3 SCZM_h_0.050000 16 0.05 ny16.csv 176 -0.0010253823374506
3 SCZM_h_0.050000 16 0.05 ny16.csv 177 -0.0010273765794985
3 SCZM_h_0.050000 16 0.05 ny16.csv 178 -0.0010293707835213
3 SCZM_h_0.050000 16 0.05 ny16.csv 179 -0.0010273765810528
3 SCZM_h_0.050000 16 0.05 ny16.csv 180 -0.0010253823582673
3 SCZM_h_0.050000 16 0.05 ny16.csv 181 -0.0010273766501642
3 SCZM_h_0.050000 16 0.05 ny16.csv 182 -0.0010293709321801
3 SCZM_h_0.050000 16 0.05 ny16.csv 183 -0.001027376552187
3 SCZM_h_0.050000 16 0.05 ny16.csv 184 -0.0010253821713057
3 SCZM_h_0.050000 16 0.05 ny16.csv 185 -0.001027376576834
3 SCZM_h_0.050000 16 0.05 ny16.csv 186 -0.0010293709999037
3 SCZM_h_0.050000 16 0.05 ny16.csv 187 -0.0010273767716781
3 SCZM_h_0.050000 16 0.05 ny16.csv 188 -0.0010253824652928
3 SCZM_h_0.050000 16 0.05 ny16.csv 189 -0.0010273765266519
3 SCZM_h_0.050000 16 0.05 ny16.csv 190 -0.0010293706305325
3 SCZM_h_0.050000 16 0.05 ny16.csv 191 -0.0010273766133048
3 SCZM_h_0.050000 16 0.05 ny16.csv 192 -0.0010253826157835
3 SCZM_h_0.050000 16 0.05 ny16.csv 193 -0.0010273766138044
3 SCZM_h_0.050000 16 0.05 ny16.csv 194 -0.0010293706758851
3 SCZM_h_0.050000 16 0.05 ny16.csv 195 -0.0010273765476906
3 SCZM_h_0.050000 16 0.05 ny16.csv 196 -0.0010253825446182
3 SCZM_h_0.050000 16 0.05 ny16.csv 197 -0.0010273766554933
3 SCZM_h_0.050000 16 0.05 ny16.csv 198 -0.0010293705978365
3 SCZM_h_0.050000 16 0.05 ny16.csv 199 -0.0010273766333443
3 SCZM_h_0.050000 16 0.05 ny16.csv 200 -0.0010253826361561
4 SCZM_h_0.025000 32 0.025 ny32.csv 0 0.0
4 SCZM_h_0.025000 32 0.025 ny32.csv 1 0.34420029801217
4 SCZM_h_0.025000 32 0.025 ny32.csv 2 0.688384771716244
4 SCZM_h_0.025000 32 0.025 ny32.csv 3 1.03255341094427
4 SCZM_h_0.025000 32 0.025 ny32.csv 4 1.37670615656289
4 SCZM_h_0.025000 32 0.025 ny32.csv 5 1.72084272519694
4 SCZM_h_0.025000 32 0.025 ny32.csv 6 2.06496210094849
4 SCZM_h_0.025000 32 0.025 ny32.csv 7 2.40906135118048
4 SCZM_h_0.025000 32 0.025 ny32.csv 8 2.46136473894316
4 SCZM_h_0.025000 32 0.025 ny32.csv 9 2.52137421266777
4 SCZM_h_0.025000 32 0.025 ny32.csv 10 2.58386735233156
4 SCZM_h_0.025000 32 0.025 ny32.csv 11 2.57973296421386
4 SCZM_h_0.025000 32 0.025 ny32.csv 12 2.53046727955157
4 SCZM_h_0.025000 32 0.025 ny32.csv 13 2.46603349636965
4 SCZM_h_0.025000 32 0.025 ny32.csv 14 2.39997788330461
4 SCZM_h_0.025000 32 0.025 ny32.csv 15 2.33669295331702
4 SCZM_h_0.025000 32 0.025 ny32.csv 16 2.27682886027023
4 SCZM_h_0.025000 32 0.025 ny32.csv 17 2.21992796648554
4 SCZM_h_0.025000 32 0.025 ny32.csv 18 2.16538541446356
4 SCZM_h_0.025000 32 0.025 ny32.csv 19 2.11269888681004
4 SCZM_h_0.025000 32 0.025 ny32.csv 20 2.06149087383549
4 SCZM_h_0.025000 32 0.025 ny32.csv 21 2.01148110104226
4 SCZM_h_0.025000 32 0.025 ny32.csv 22 1.96245834077695
4 SCZM_h_0.025000 32 0.025 ny32.csv 23 1.91426003995967
4 SCZM_h_0.025000 32 0.025 ny32.csv 24 1.8667586099916
4 SCZM_h_0.025000 32 0.025 ny32.csv 25 1.81985218841583
4 SCZM_h_0.025000 32 0.025 ny32.csv 26 1.77345826951268
4 SCZM_h_0.025000 32 0.025 ny32.csv 27 1.72750919490787
4 SCZM_h_0.025000 32 0.025 ny32.csv 28 1.68194888292498
4 SCZM_h_0.025000 32 0.025 ny32.csv 29 1.63673040644412
4 SCZM_h_0.025000 32 0.025 ny32.csv 30 1.59181416714415
4 SCZM_h_0.025000 32 0.025 ny32.csv 31 1.54716649757736
4 SCZM_h_0.025000 32 0.025 ny32.csv 32 1.50275857674666
4 SCZM_h_0.025000 32 0.025 ny32.csv 33 1.45856557832828
4 SCZM_h_0.025000 32 0.025 ny32.csv 34 1.41456599500709
4 SCZM_h_0.025000 32 0.025 ny32.csv 35 1.37074109661612
4 SCZM_h_0.025000 32 0.025 ny32.csv 36 1.32707449240519
4 SCZM_h_0.025000 32 0.025 ny32.csv 37 1.28355177418733
4 SCZM_h_0.025000 32 0.025 ny32.csv 38 1.24016022362314
4 SCZM_h_0.025000 32 0.025 ny32.csv 39 1.1968885698427
4 SCZM_h_0.025000 32 0.025 ny32.csv 40 1.15372678833465
4 SCZM_h_0.025000 32 0.025 ny32.csv 41 1.1106659324153
4 SCZM_h_0.025000 32 0.025 ny32.csv 42 1.0676979915308
4 SCZM_h_0.025000 32 0.025 ny32.csv 43 1.02481577154114
4 SCZM_h_0.025000 32 0.025 ny32.csv 44 0.98201279272507
4 SCZM_h_0.025000 32 0.025 ny32.csv 45 0.939283203270069
4 SCZM_h_0.025000 32 0.025 ny32.csv 46 0.89662170446297
4 SCZM_h_0.025000 32 0.025 ny32.csv 47 0.854023486904104
4 SCZM_h_0.025000 32 0.025 ny32.csv 48 0.811484174996376
4 SCZM_h_0.025000 32 0.025 ny32.csv 49 0.768999779271385
4 SCZM_h_0.025000 32 0.025 ny32.csv 50 0.726566654172771
4 SCZM_h_0.025000 32 0.025 ny32.csv 51 0.684181462165365
4 SCZM_h_0.025000 32 0.025 ny32.csv 52 0.641841141533241
4 SCZM_h_0.025000 32 0.025 ny32.csv 53 0.599542878497835
4 SCZM_h_0.025000 32 0.025 ny32.csv 54 0.557284082718452
4 SCZM_h_0.025000 32 0.025 ny32.csv 55 0.515062365073444
4 SCZM_h_0.025000 32 0.025 ny32.csv 56 0.472875519158816
4 SCZM_h_0.025000 32 0.025 ny32.csv 57 0.430721503547994
4 SCZM_h_0.025000 32 0.025 ny32.csv 58 0.388598426730644
4 SCZM_h_0.025000 32 0.025 ny32.csv 59 0.346504533864502
4 SCZM_h_0.025000 32 0.025 ny32.csv 60 0.30441064166309
4 SCZM_h_0.025000 32 0.025 ny32.csv 61 0.262398409344417
4 SCZM_h_0.025000 32 0.025 ny32.csv 62 0.220386177727031
4 SCZM_h_0.025000 32 0.025 ny32.csv 63 0.178373946753006
4 SCZM_h_0.025000 32 0.025 ny32.csv 64 0.136420126960551
4 SCZM_h_0.025000 32 0.025 ny32.csv 65 0.0944663078454577
4 SCZM_h_0.025000 32 0.025 ny32.csv 66 0.052512489410396
4 SCZM_h_0.025000 32 0.025 ny32.csv 67 0.015581708167911
4 SCZM_h_0.025000 32 0.025 ny32.csv 68 -0.0006477025364483
4 SCZM_h_0.025000 32 0.025 ny32.csv 69 -0.0006490215683866
4 SCZM_h_0.025000 32 0.025 ny32.csv 70 -0.0006503405759277
4 SCZM_h_0.025000 32 0.025 ny32.csv 71 -0.0006490278545804
4 SCZM_h_0.025000 32 0.025 ny32.csv 72 -0.0006477151357311
4 SCZM_h_0.025000 32 0.025 ny32.csv 73 -0.0006490278851948
4 SCZM_h_0.025000 32 0.025 ny32.csv 74 -0.0006503406477869
4 SCZM_h_0.025000 32 0.025 ny32.csv 75 -0.0006490278941321
4 SCZM_h_0.025000 32 0.025 ny32.csv 76 -0.0006477151199104
4 SCZM_h_0.025000 32 0.025 ny32.csv 77 -0.0006490278657104
4 SCZM_h_0.025000 32 0.025 ny32.csv 78 -0.00065034057998
4 SCZM_h_0.025000 32 0.025 ny32.csv 79 -0.0006490278894969
4 SCZM_h_0.025000 32 0.025 ny32.csv 80 -0.0006477152341801
4 SCZM_h_0.025000 32 0.025 ny32.csv 81 -0.0006490278041485
4 SCZM_h_0.025000 32 0.025 ny32.csv 82 -0.0006503404340412
4 SCZM_h_0.025000 32 0.025 ny32.csv 83 -0.0006490278594654
4 SCZM_h_0.025000 32 0.025 ny32.csv 84 -0.0006477153040409
4 SCZM_h_0.025000 32 0.025 ny32.csv 85 -0.0006490278679031
4 SCZM_h_0.025000 32 0.025 ny32.csv 86 -0.0006503404150286
4 SCZM_h_0.025000 32 0.025 ny32.csv 87 -0.0006490279382912
4 SCZM_h_0.025000 32 0.025 ny32.csv 88 -0.000647715472656
4 SCZM_h_0.025000 32 0.025 ny32.csv 89 -0.000649027879838
4 SCZM_h_0.025000 32 0.025 ny32.csv 90 -0.0006503403146922
4 SCZM_h_0.025000 32 0.025 ny32.csv 91 -0.0006490278689578
4 SCZM_h_0.025000 32 0.025 ny32.csv 92 -0.0006477154147301
4 SCZM_h_0.025000 32 0.025 ny32.csv 93 -0.0006490279043739
4 SCZM_h_0.025000 32 0.025 ny32.csv 94 -0.0006503403515239
4 SCZM_h_0.025000 32 0.025 ny32.csv 95 -0.0006490278951313
4 SCZM_h_0.025000 32 0.025 ny32.csv 96 -0.0006477154442065
4 SCZM_h_0.025000 32 0.025 ny32.csv 97 -0.0006490278993501
4 SCZM_h_0.025000 32 0.025 ny32.csv 98 -0.000650340348332
4 SCZM_h_0.025000 32 0.025 ny32.csv 99 -0.0006490278611584
4 SCZM_h_0.025000 32 0.025 ny32.csv 100 -0.0006477157753583
4 SCZM_h_0.025000 32 0.025 ny32.csv 101 -0.0006490278211627
4 SCZM_h_0.025000 32 0.025 ny32.csv 102 -0.0006503398371298
4 SCZM_h_0.025000 32 0.025 ny32.csv 103 -0.0006490277890495
4 SCZM_h_0.025000 32 0.025 ny32.csv 104 -0.0006477158058061
4 SCZM_h_0.025000 32 0.025 ny32.csv 105 -0.0006490277946006
4 SCZM_h_0.025000 32 0.025 ny32.csv 106 -0.0006503397963013
4 SCZM_h_0.025000 32 0.025 ny32.csv 107 -0.0006490277775309
4 SCZM_h_0.025000 32 0.025 ny32.csv 108 -0.0006477157370278
4 SCZM_h_0.025000 32 0.025 ny32.csv 109 -0.0006490278456708
4 SCZM_h_0.025000 32 0.025 ny32.csv 110 -0.0006503399342465
4 SCZM_h_0.025000 32 0.025 ny32.csv 111 -0.0006490279055674
4 SCZM_h_0.025000 32 0.025 ny32.csv 112 -0.000647715854878
4 SCZM_h_0.025000 32 0.025 ny32.csv 113 -0.0006490277519958
4 SCZM_h_0.025000 32 0.025 ny32.csv 114 -0.0006503396684314
4 SCZM_h_0.025000 32 0.025 ny32.csv 115 -0.0006490278437279
4 SCZM_h_0.025000 32 0.025 ny32.csv 116 -0.0006477160434771
4 SCZM_h_0.025000 32 0.025 ny32.csv 117 -0.0006490278002627
4 SCZM_h_0.025000 32 0.025 ny32.csv 118 -0.0006503395396178
4 SCZM_h_0.025000 32 0.025 ny32.csv 119 -0.0006490278871654
4 SCZM_h_0.025000 32 0.025 ny32.csv 120 -0.0006477162017394
4 SCZM_h_0.025000 32 0.025 ny32.csv 121 -0.000649027791714
4 SCZM_h_0.025000 32 0.025 ny32.csv 122 -0.0006503393624262
4 SCZM_h_0.025000 32 0.025 ny32.csv 123 -0.0006490278433116
4 SCZM_h_0.025000 32 0.025 ny32.csv 124 -0.0006477163068775
4 SCZM_h_0.025000 32 0.025 ny32.csv 125 -0.0006490277877449
4 SCZM_h_0.025000 32 0.025 ny32.csv 126 -0.0006503392682793
4 SCZM_h_0.025000 32 0.025 ny32.csv 127 -0.0006490278753693
4 SCZM_h_0.025000 32 0.025 ny32.csv 128 -0.0006477163385467
4 SCZM_h_0.025000 32 0.025 ny32.csv 129 -0.0006490277426699
4 SCZM_h_0.025000 32 0.025 ny32.csv 130 -0.0006503390799299
4 SCZM_h_0.025000 32 0.025 ny32.csv 131 -0.0006490279592744
4 SCZM_h_0.025000 32 0.025 ny32.csv 132 -0.0006477168801134
4 SCZM_h_0.025000 32 0.025 ny32.csv 133 -0.0006490278327922
4 SCZM_h_0.025000 32 0.025 ny32.csv 134 -0.0006503388053163
4 SCZM_h_0.025000 32 0.025 ny32.csv 135 -0.0006490279014318
4 SCZM_h_0.025000 32 0.025 ny32.csv 136 -0.0006477169986575
4 SCZM_h_0.025000 32 0.025 ny32.csv 137 -0.0006490277819163
4 SCZM_h_0.025000 32 0.025 ny32.csv 138 -0.0006503385971217
4 SCZM_h_0.025000 32 0.025 ny32.csv 139 -0.0006490278292673
4 SCZM_h_0.025000 32 0.025 ny32.csv 140 -0.0006477170352394
4 SCZM_h_0.025000 32 0.025 ny32.csv 141 -0.00064902781897
4 SCZM_h_0.025000 32 0.025 ny32.csv 142 -0.0006503385866856
4 SCZM_h_0.025000 32 0.025 ny32.csv 143 -0.0006490278677643
4 SCZM_h_0.025000 32 0.025 ny32.csv 144 -0.0006477172134024
4 SCZM_h_0.025000 32 0.025 ny32.csv 145 -0.0006490278400364
4 SCZM_h_0.025000 32 0.025 ny32.csv 146 -0.0006503384678362
4 SCZM_h_0.025000 32 0.025 ny32.csv 147 -0.0006490278697349
4 SCZM_h_0.025000 32 0.025 ny32.csv 148 -0.0006477171669396
4 SCZM_h_0.025000 32 0.025 ny32.csv 149 -0.0006490277631535
4 SCZM_h_0.025000 32 0.025 ny32.csv 150 -0.0006503384459648
4 SCZM_h_0.025000 32 0.025 ny32.csv 151 -0.0006490277663176
4 SCZM_h_0.025000 32 0.025 ny32.csv 152 -0.0006477170391251
4 SCZM_h_0.025000 32 0.025 ny32.csv 153 -0.00064902781056
4 SCZM_h_0.025000 32 0.025 ny32.csv 154 -0.0006503386228788
4 SCZM_h_0.025000 32 0.025 ny32.csv 155 -0.0006490279111462
4 SCZM_h_0.025000 32 0.025 ny32.csv 156 -0.0006477171935294
4 SCZM_h_0.025000 32 0.025 ny32.csv 157 -0.0006490279318519
4 SCZM_h_0.025000 32 0.025 ny32.csv 158 -0.0006503385844096
4 SCZM_h_0.025000 32 0.025 ny32.csv 159 -0.0006490279041518
4 SCZM_h_0.025000 32 0.025 ny32.csv 160 -0.0006477173397735
4 SCZM_h_0.025000 32 0.025 ny32.csv 161 -0.0006490278788387
4 SCZM_h_0.025000 32 0.025 ny32.csv 162 -0.0006503384607585
4 SCZM_h_0.025000 32 0.025 ny32.csv 163 -0.0006490277991247
4 SCZM_h_0.025000 32 0.025 ny32.csv 164 -0.0006477170761788
4 SCZM_h_0.025000 32 0.025 ny32.csv 165 -0.0006490278286289
4 SCZM_h_0.025000 32 0.025 ny32.csv 166 -0.0006503386476923
4 SCZM_h_0.025000 32 0.025 ny32.csv 167 -0.0006490278558849
4 SCZM_h_0.025000 32 0.025 ny32.csv 168 -0.0006477170342679
4 SCZM_h_0.025000 32 0.025 ny32.csv 169 -0.0006490278151952
4 SCZM_h_0.025000 32 0.025 ny32.csv 170 -0.0006503386000915
4 SCZM_h_0.025000 32 0.025 ny32.csv 171 -0.0006490278455043
4 SCZM_h_0.025000 32 0.025 ny32.csv 172 -0.0006477170655484
4 SCZM_h_0.025000 32 0.025 ny32.csv 173 -0.0006490278236884
4 SCZM_h_0.025000 32 0.025 ny32.csv 174 -0.0006503385558214
4 SCZM_h_0.025000 32 0.025 ny32.csv 175 -0.0006490277551876
4 SCZM_h_0.025000 32 0.025 ny32.csv 176 -0.0006477169732056
4 SCZM_h_0.025000 32 0.025 ny32.csv 177 -0.0006490279285767
4 SCZM_h_0.025000 32 0.025 ny32.csv 178 -0.0006503388742611
4 SCZM_h_0.025000 32 0.025 ny32.csv 179 -0.0006490278916063
4 SCZM_h_0.025000 32 0.025 ny32.csv 180 -0.0006477169707076
4 SCZM_h_0.025000 32 0.025 ny32.csv 181 -0.0006490279306029
4 SCZM_h_0.025000 32 0.025 ny32.csv 182 -0.0006503389480076
4 SCZM_h_0.025000 32 0.025 ny32.csv 183 -0.0006490279209439
4 SCZM_h_0.025000 32 0.025 ny32.csv 184 -0.0006477168709541
4 SCZM_h_0.025000 32 0.025 ny32.csv 185 -0.0006490277469165
4 SCZM_h_0.025000 32 0.025 ny32.csv 186 -0.0006503386655669
4 SCZM_h_0.025000 32 0.025 ny32.csv 187 -0.0006490277441687
4 SCZM_h_0.025000 32 0.025 ny32.csv 188 -0.0006477167691189
4 SCZM_h_0.025000 32 0.025 ny32.csv 189 -0.0006490278973794
4 SCZM_h_0.025000 32 0.025 ny32.csv 190 -0.0006503389737371
4 SCZM_h_0.025000 32 0.025 ny32.csv 191 -0.0006490278720108
4 SCZM_h_0.025000 32 0.025 ny32.csv 192 -0.0006477167794717
4 SCZM_h_0.025000 32 0.025 ny32.csv 193 -0.0006490276659812
4 SCZM_h_0.025000 32 0.025 ny32.csv 194 -0.0006503386168004
4 SCZM_h_0.025000 32 0.025 ny32.csv 195 -0.0006490278734541
4 SCZM_h_0.025000 32 0.025 ny32.csv 196 -0.000647717134521
4 SCZM_h_0.025000 32 0.025 ny32.csv 197 -0.0006490278713725
4 SCZM_h_0.025000 32 0.025 ny32.csv 198 -0.0006503386341198
4 SCZM_h_0.025000 32 0.025 ny32.csv 199 -0.0006490279481999
4 SCZM_h_0.025000 32 0.025 ny32.csv 200 -0.00064771733586
5 SCZM_h_0.012500 64 0.0125 ny64.csv 0 0.0
5 SCZM_h_0.012500 64 0.0125 ny64.csv 1 0.355818053105317
5 SCZM_h_0.012500 64 0.0125 ny64.csv 2 0.711627055299219
5 SCZM_h_0.012500 64 0.0125 ny64.csv 3 1.06742698646327
5 SCZM_h_0.012500 64 0.0125 ny64.csv 4 1.42321748757419
5 SCZM_h_0.012500 64 0.0125 ny64.csv 5 1.77899665080194
5 SCZM_h_0.012500 64 0.0125 ny64.csv 6 2.13475754889957
5 SCZM_h_0.012500 64 0.0125 ny64.csv 7 2.49048046474521
5 SCZM_h_0.012500 64 0.0125 ny64.csv 8 2.54459652836238
5 SCZM_h_0.012500 64 0.0125 ny64.csv 9 2.60667781397041
5 SCZM_h_0.012500 64 0.0125 ny64.csv 10 2.67242668287656
5 SCZM_h_0.012500 64 0.0125 ny64.csv 11 2.67311077951439
5 SCZM_h_0.012500 64 0.0125 ny64.csv 12 2.6243222626669
5 SCZM_h_0.012500 64 0.0125 ny64.csv 13 2.55806186071109
5 SCZM_h_0.012500 64 0.0125 ny64.csv 14 2.48934711580373
5 SCZM_h_0.012500 64 0.0125 ny64.csv 15 2.423293773379
5 SCZM_h_0.012500 64 0.0125 ny64.csv 16 2.36080167831026
5 SCZM_h_0.012500 64 0.0125 ny64.csv 17 2.30145363785211
5 SCZM_h_0.012500 64 0.0125 ny64.csv 18 2.2446207464222
5 SCZM_h_0.012500 64 0.0125 ny64.csv 19 2.18976770130134
5 SCZM_h_0.012500 64 0.0125 ny64.csv 20 2.13648982470269
5 SCZM_h_0.012500 64 0.0125 ny64.csv 21 2.08448678332639
5 SCZM_h_0.012500 64 0.0125 ny64.csv 22 2.03353273385906
5 SCZM_h_0.012500 64 0.0125 ny64.csv 23 1.98345428170046
5 SCZM_h_0.012500 64 0.0125 ny64.csv 24 1.93411559335111
5 SCZM_h_0.012500 64 0.0125 ny64.csv 25 1.88540838742685
5 SCZM_h_0.012500 64 0.0125 ny64.csv 26 1.8372450596794
5 SCZM_h_0.012500 64 0.0125 ny64.csv 27 1.78955383342807
5 SCZM_h_0.012500 64 0.0125 ny64.csv 28 1.74227525316781
5 SCZM_h_0.012500 64 0.0125 ny64.csv 29 1.69535959399404
5 SCZM_h_0.012500 64 0.0125 ny64.csv 30 1.64876491308453
5 SCZM_h_0.012500 64 0.0125 ny64.csv 31 1.6024555600605
5 SCZM_h_0.012500 64 0.0125 ny64.csv 32 1.55640102275509
5 SCZM_h_0.012500 64 0.0125 ny64.csv 33 1.510575022165
5 SCZM_h_0.012500 64 0.0125 ny64.csv 34 1.46495479460751
5 SCZM_h_0.012500 64 0.0125 ny64.csv 35 1.41952051670101
5 SCZM_h_0.012500 64 0.0125 ny64.csv 36 1.37425484150225
5 SCZM_h_0.012500 64 0.0125 ny64.csv 37 1.32914251971747
5 SCZM_h_0.012500 64 0.0125 ny64.csv 38 1.28417008994001
5 SCZM_h_0.012500 64 0.0125 ny64.csv 39 1.23932562207153
5 SCZM_h_0.012500 64 0.0125 ny64.csv 40 1.1945985041663
5 SCZM_h_0.012500 64 0.0125 ny64.csv 41 1.14997926417554
5 SCZM_h_0.012500 64 0.0125 ny64.csv 42 1.10545942004797
5 SCZM_h_0.012500 64 0.0125 ny64.csv 43 1.0610313528946
5 SCZM_h_0.012500 64 0.0125 ny64.csv 44 1.01668819963007
5 SCZM_h_0.012500 64 0.0125 ny64.csv 45 0.97242376072084
5 SCZM_h_0.012500 64 0.0125 ny64.csv 46 0.928232421806619
5 SCZM_h_0.012500 64 0.0125 ny64.csv 47 0.884109085746436
5 SCZM_h_0.012500 64 0.0125 ny64.csv 48 0.840049114401672
5 SCZM_h_0.012500 64 0.0125 ny64.csv 49 0.795989144698711
5 SCZM_h_0.012500 64 0.0125 ny64.csv 50 0.752102982229271
5 SCZM_h_0.012500 64 0.0125 ny64.csv 51 0.708216820466107
5 SCZM_h_0.012500 64 0.0125 ny64.csv 52 0.664330659746269
5 SCZM_h_0.012500 64 0.0125 ny64.csv 53 0.620564272982436
5 SCZM_h_0.012500 64 0.0125 ny64.csv 54 0.576797887083237
5 SCZM_h_0.012500 64 0.0125 ny64.csv 55 0.533031501923605
5 SCZM_h_0.012500 64 0.0125 ny64.csv 56 0.489410725572866
5 SCZM_h_0.012500 64 0.0125 ny64.csv 57 0.445789949991811
5 SCZM_h_0.012500 64 0.0125 ny64.csv 58 0.402169175093004
5 SCZM_h_0.012500 64 0.0125 ny64.csv 59 0.35858063419285
5 SCZM_h_0.012500 64 0.0125 ny64.csv 60 0.314992094000253
5 SCZM_h_0.012500 64 0.0125 ny64.csv 61 0.271512181339236
5 SCZM_h_0.012500 64 0.0125 ny64.csv 62 0.228032269383167
5 SCZM_h_0.012500 64 0.0125 ny64.csv 63 0.184554228299807
5 SCZM_h_0.012500 64 0.0125 ny64.csv 64 0.141076188023903
5 SCZM_h_0.012500 64 0.0125 ny64.csv 65 0.09769124471785
5 SCZM_h_0.012500 64 0.0125 ny64.csv 66 0.0543063020901864
5 SCZM_h_0.012500 64 0.0125 ny64.csv 67 0.0160563298003626
5 SCZM_h_0.012500 64 0.0125 ny64.csv 68 -0.0007328839687175
5 SCZM_h_0.012500 64 0.0125 ny64.csv 69 -0.0007338136733044
5 SCZM_h_0.012500 64 0.0125 ny64.csv 70 -0.0007347433865372
5 SCZM_h_0.012500 64 0.0125 ny64.csv 71 -0.0007356730856285
5 SCZM_h_0.012500 64 0.0125 ny64.csv 72 -0.0007338186355157
5 SCZM_h_0.012500 64 0.0125 ny64.csv 73 -0.0007319641325423
5 SCZM_h_0.012500 64 0.0125 ny64.csv 74 -0.0007338186386382
5 SCZM_h_0.012500 64 0.0125 ny64.csv 75 -0.0007356731666054
5 SCZM_h_0.012500 64 0.0125 ny64.csv 76 -0.0007338185845148
5 SCZM_h_0.012500 64 0.0125 ny64.csv 77 -0.0007319639893236
5 SCZM_h_0.012500 64 0.0125 ny64.csv 78 -0.000733818606414
5 SCZM_h_0.012500 64 0.0125 ny64.csv 79 -0.0007356732573662
5 SCZM_h_0.012500 64 0.0125 ny64.csv 80 -0.0007338186707236
5 SCZM_h_0.012500 64 0.0125 ny64.csv 81 -0.0007319640379791
5 SCZM_h_0.012500 64 0.0125 ny64.csv 82 -0.0007338186143104
5 SCZM_h_0.012500 64 0.0125 ny64.csv 83 -0.0007356731703108
5 SCZM_h_0.012500 64 0.0125 ny64.csv 84 -0.0007338185512775
5 SCZM_h_0.012500 64 0.0125 ny64.csv 85 -0.000731963952256
5 SCZM_h_0.012500 64 0.0125 ny64.csv 86 -0.0007338186437313
5 SCZM_h_0.012500 64 0.0125 ny64.csv 87 -0.0007356733422982
5 SCZM_h_0.012500 64 0.0125 ny64.csv 88 -0.0007338185762991
5 SCZM_h_0.012500 64 0.0125 ny64.csv 89 -0.0007319637794775
5 SCZM_h_0.012500 64 0.0125 ny64.csv 90 -0.0007338185883728
5 SCZM_h_0.012500 64 0.0125 ny64.csv 91 -0.0007356734658105
5 SCZM_h_0.012500 64 0.0125 ny64.csv 92 -0.0007338186388463
5 SCZM_h_0.012500 64 0.0125 ny64.csv 93 -0.0007319638154904
5 SCZM_h_0.012500 64 0.0125 ny64.csv 94 -0.0007338185365254
5 SCZM_h_0.012500 64 0.0125 ny64.csv 95 -0.0007356733128218
5 SCZM_h_0.012500 64 0.0125 ny64.csv 96 -0.0007338186144908
5 SCZM_h_0.012500 64 0.0125 ny64.csv 97 -0.0007319640501638
5 SCZM_h_0.012500 64 0.0125 ny64.csv 98 -0.00073381862798
5 SCZM_h_0.012500 64 0.0125 ny64.csv 99 -0.0007356733572307
5 SCZM_h_0.012500 64 0.0125 ny64.csv 100 -0.0007338186108826
5 SCZM_h_0.012500 64 0.0125 ny64.csv 101 -0.0007319629115052
5 SCZM_h_0.012500 64 0.0125 ny64.csv 102 -0.0007338184415181
5 SCZM_h_0.012500 64 0.0125 ny64.csv 103 -0.0007356738054555
5 SCZM_h_0.012500 64 0.0125 ny64.csv 104 -0.0007338185589519
5 SCZM_h_0.012500 64 0.0125 ny64.csv 105 -0.0007319632249489
5 SCZM_h_0.012500 64 0.0125 ny64.csv 106 -0.000733818657054
5 SCZM_h_0.012500 64 0.0125 ny64.csv 107 -0.0007356740236004
5 SCZM_h_0.012500 64 0.0125 ny64.csv 108 -0.0007338186129781
5 SCZM_h_0.012500 64 0.0125 ny64.csv 109 -0.0007319631985949
5 SCZM_h_0.012500 64 0.0125 ny64.csv 110 -0.0007338185704705
5 SCZM_h_0.012500 64 0.0125 ny64.csv 111 -0.0007356739296201
5 SCZM_h_0.012500 64 0.0125 ny64.csv 112 -0.0007338185630042
5 SCZM_h_0.012500 64 0.0125 ny64.csv 113 -0.0007319632231864
5 SCZM_h_0.012500 64 0.0125 ny64.csv 114 -0.0007338186089536
5 SCZM_h_0.012500 64 0.0125 ny64.csv 115 -0.0007356740183685
5 SCZM_h_0.012500 64 0.0125 ny64.csv 116 -0.0007338185106156
5 SCZM_h_0.012500 64 0.0125 ny64.csv 117 -0.0007319630008087
5 SCZM_h_0.012500 64 0.0125 ny64.csv 118 -0.0007338185383295
5 SCZM_h_0.012500 64 0.0125 ny64.csv 119 -0.0007356740830251
5 SCZM_h_0.012500 64 0.0125 ny64.csv 120 -0.0007338185187341
5 SCZM_h_0.012500 64 0.0125 ny64.csv 121 -0.0007319629122268
5 SCZM_h_0.012500 64 0.0125 ny64.csv 122 -0.0007338184266549
5 SCZM_h_0.012500 64 0.0125 ny64.csv 123 -0.0007356739922644
5 SCZM_h_0.012500 64 0.0125 ny64.csv 124 -0.0007338185954782
5 SCZM_h_0.012500 64 0.0125 ny64.csv 125 -0.000731963284207
5 SCZM_h_0.012500 64 0.0125 ny64.csv 126 -0.0007338186572899
5 SCZM_h_0.012500 64 0.0125 ny64.csv 127 -0.000735674074629
5 SCZM_h_0.012500 64 0.0125 ny64.csv 128 -0.000733818543728
5 SCZM_h_0.012500 64 0.0125 ny64.csv 129 -0.0007319630999516
5 SCZM_h_0.012500 64 0.0125 ny64.csv 130 -0.0007338186251351
5 SCZM_h_0.012500 64 0.0125 ny64.csv 131 -0.0007356740902277
5 SCZM_h_0.012500 64 0.0125 ny64.csv 132 -0.0007338186698909
5 SCZM_h_0.012500 64 0.0125 ny64.csv 133 -0.0007319631549631
5 SCZM_h_0.012500 64 0.0125 ny64.csv 134 -0.0007338184515378
5 SCZM_h_0.012500 64 0.0125 ny64.csv 135 -0.0007356737107396
5 SCZM_h_0.012500 64 0.0125 ny64.csv 136 -0.000733818548946
5 SCZM_h_0.012500 64 0.0125 ny64.csv 137 -0.0007319634423444
5 SCZM_h_0.012500 64 0.0125 ny64.csv 138 -0.0007338185501811
5 SCZM_h_0.012500 64 0.0125 ny64.csv 139 -0.0007356737604637
5 SCZM_h_0.012500 64 0.0125 ny64.csv 140 -0.0007338185493901
5 SCZM_h_0.012500 64 0.0125 ny64.csv 141 -0.0007319634704885
5 SCZM_h_0.012500 64 0.0125 ny64.csv 142 -0.0007338185780616
5 SCZM_h_0.012500 64 0.0125 ny64.csv 143 -0.0007356737427279
5 SCZM_h_0.012500 64 0.0125 ny64.csv 144 -0.0007338186279106
5 SCZM_h_0.012500 64 0.0125 ny64.csv 145 -0.0007319635400856
5 SCZM_h_0.012500 64 0.0125 ny64.csv 146 -0.0007338185016366
5 SCZM_h_0.012500 64 0.0125 ny64.csv 147 -0.0007356735318271
5 SCZM_h_0.012500 64 0.0125 ny64.csv 148 -0.0007338185960888
5 SCZM_h_0.012500 64 0.0125 ny64.csv 149 -0.0007319637772986
5 SCZM_h_0.012500 64 0.0125 ny64.csv 150 -0.0007338185644197
5 SCZM_h_0.012500 64 0.0125 ny64.csv 151 -0.0007356732428638
5 SCZM_h_0.012500 64 0.0125 ny64.csv 152 -0.000733818707583
5 SCZM_h_0.012500 64 0.0125 ny64.csv 153 -0.0007319638815347
5 SCZM_h_0.012500 64 0.0125 ny64.csv 154 -0.0007338185157226
5 SCZM_h_0.012500 64 0.0125 ny64.csv 155 -0.0007356729913289
5 SCZM_h_0.012500 64 0.0125 ny64.csv 156 -0.0007338186313939
5 SCZM_h_0.012500 64 0.0125 ny64.csv 157 -0.0007319641816141
5 SCZM_h_0.012500 64 0.0125 ny64.csv 158 -0.0007338187365043
5 SCZM_h_0.012500 64 0.0125 ny64.csv 159 -0.0007356731907388
5 SCZM_h_0.012500 64 0.0125 ny64.csv 160 -0.0007338185496121
5 SCZM_h_0.012500 64 0.0125 ny64.csv 161 -0.0007319637144184
5 SCZM_h_0.012500 64 0.0125 ny64.csv 162 -0.0007338187099283
5 SCZM_h_0.012500 64 0.0125 ny64.csv 163 -0.000735673504932
5 SCZM_h_0.012500 64 0.0125 ny64.csv 164 -0.0007338186044849
5 SCZM_h_0.012500 64 0.0125 ny64.csv 165 -0.000731963654619
5 SCZM_h_0.012500 64 0.0125 ny64.csv 166 -0.0007338185200108
5 SCZM_h_0.012500 64 0.0125 ny64.csv 167 -0.0007356732761705
5 SCZM_h_0.012500 64 0.0125 ny64.csv 168 -0.0007338185268248
5 SCZM_h_0.012500 64 0.0125 ny64.csv 169 -0.0007319637856531
5 SCZM_h_0.012500 64 0.0125 ny64.csv 170 -0.000733818529864
5 SCZM_h_0.012500 64 0.0125 ny64.csv 171 -0.0007356732375764
5 SCZM_h_0.012500 64 0.0125 ny64.csv 172 -0.0007338185333751
5 SCZM_h_0.012500 64 0.0125 ny64.csv 173 -0.0007319637309746
5 SCZM_h_0.012500 64 0.0125 ny64.csv 174 -0.0007338185087975
5 SCZM_h_0.012500 64 0.0125 ny64.csv 175 -0.000735673179137
5 SCZM_h_0.012500 64 0.0125 ny64.csv 176 -0.0007338185250207
5 SCZM_h_0.012500 64 0.0125 ny64.csv 177 -0.0007319637380106
5 SCZM_h_0.012500 64 0.0125 ny64.csv 178 -0.0007338185891638
5 SCZM_h_0.012500 64 0.0125 ny64.csv 179 -0.0007356734330728
5 SCZM_h_0.012500 64 0.0125 ny64.csv 180 -0.0007338186686419
5 SCZM_h_0.012500 64 0.0125 ny64.csv 181 -0.0007319639658839
5 SCZM_h_0.012500 64 0.0125 ny64.csv 182 -0.0007338184056439
5 SCZM_h_0.012500 64 0.0125 ny64.csv 183 -0.0007356730390962
5 SCZM_h_0.012500 64 0.0125 ny64.csv 184 -0.000733818506133
5 SCZM_h_0.012500 64 0.0125 ny64.csv 185 -0.0007319641052585
5 SCZM_h_0.012500 64 0.0125 ny64.csv 186 -0.0007338184983475
5 SCZM_h_0.012500 64 0.0125 ny64.csv 187 -0.0007356730366121
5 SCZM_h_0.012500 64 0.0125 ny64.csv 188 -0.0007338183554618
5 SCZM_h_0.012500 64 0.0125 ny64.csv 189 -0.0007319639131622
5 SCZM_h_0.012500 64 0.0125 ny64.csv 190 -0.0007338184472079
5 SCZM_h_0.012500 64 0.0125 ny64.csv 191 -0.0007356731789011
5 SCZM_h_0.012500 64 0.0125 ny64.csv 192 -0.0007338184884388
5 SCZM_h_0.012500 64 0.0125 ny64.csv 193 -0.0007319641045646
5 SCZM_h_0.012500 64 0.0125 ny64.csv 194 -0.0007338185031354
5 SCZM_h_0.012500 64 0.0125 ny64.csv 195 -0.000735672882874
5 SCZM_h_0.012500 64 0.0125 ny64.csv 196 -0.0007338184142204
5 SCZM_h_0.012500 64 0.0125 ny64.csv 197 -0.0007319642602734
5 SCZM_h_0.012500 64 0.0125 ny64.csv 198 -0.0007338186147128
5 SCZM_h_0.012500 64 0.0125 ny64.csv 199 -0.0007356730452857
5 SCZM_h_0.012500 64 0.0125 ny64.csv 200 -0.0007338185657519
6 SCZM_h_0.006250 128 0.00625 ny128.csv 0 0.0
6 SCZM_h_0.006250 128 0.00625 ny128.csv 1 0.355239032924638
6 SCZM_h_0.006250 128 0.00625 ny128.csv 2 0.710461928070643
6 SCZM_h_0.006250 128 0.00625 ny128.csv 3 1.06568474380113
6 SCZM_h_0.006250 128 0.00625 ny128.csv 4 1.42090054796125
6 SCZM_h_0.006250 128 0.00625 ny128.csv 5 1.77610186113485
6 SCZM_h_0.006250 128 0.00625 ny128.csv 6 2.13126242946901
6 SCZM_h_0.006250 128 0.00625 ny128.csv 7 2.48631467119748
6 SCZM_h_0.006250 128 0.00625 ny128.csv 8 2.54170517956075
6 SCZM_h_0.006250 128 0.00625 ny128.csv 9 2.60501452059535
6 SCZM_h_0.006250 128 0.00625 ny128.csv 10 2.6723859942638
6 SCZM_h_0.006250 128 0.00625 ny128.csv 11 2.67755947609184
6 SCZM_h_0.006250 128 0.00625 ny128.csv 12 2.63070705506981
6 SCZM_h_0.006250 128 0.00625 ny128.csv 13 2.56493768024174
6 SCZM_h_0.006250 128 0.00625 ny128.csv 14 2.49608426945821
6 SCZM_h_0.006250 128 0.00625 ny128.csv 15 2.42970112059191
6 SCZM_h_0.006250 128 0.00625 ny128.csv 16 2.36686547623343
6 SCZM_h_0.006250 128 0.00625 ny128.csv 17 2.30720976671835
6 SCZM_h_0.006250 128 0.00625 ny128.csv 18 2.25010853802433
6 SCZM_h_0.006250 128 0.00625 ny128.csv 19 2.19501863357267
6 SCZM_h_0.006250 128 0.00625 ny128.csv 20 2.1415272668301
6 SCZM_h_0.006250 128 0.00625 ny128.csv 21 2.08932798418077
6 SCZM_h_0.006250 128 0.00625 ny128.csv 22 2.03819064100656
6 SCZM_h_0.006250 128 0.00625 ny128.csv 23 1.98793882700094
6 SCZM_h_0.006250 128 0.00625 ny128.csv 24 1.9384345520126
6 SCZM_h_0.006250 128 0.00625 ny128.csv 25 1.8895679549409
6 SCZM_h_0.006250 128 0.00625 ny128.csv 26 1.84125024892315
6 SCZM_h_0.006250 128 0.00625 ny128.csv 27 1.79340875506828
6 SCZM_h_0.006250 128 0.00625 ny128.csv 28 1.74598331924287
6 SCZM_h_0.006250 128 0.00625 ny128.csv 29 1.69892366797629
6 SCZM_h_0.006250 128 0.00625 ny128.csv 30 1.65218742326915
6 SCZM_h_0.006250 128 0.00625 ny128.csv 31 1.60573858617422
6 SCZM_h_0.006250 128 0.00625 ny128.csv 32 1.55954636286853
6 SCZM_h_0.006250 128 0.00625 ny128.csv 33 1.51358424524901
6 SCZM_h_0.006250 128 0.00625 ny128.csv 34 1.46782928163458
6 SCZM_h_0.006250 128 0.00625 ny128.csv 35 1.42226149427334
6 SCZM_h_0.006250 128 0.00625 ny128.csv 36 1.37686340774369
6 SCZM_h_0.006250 128 0.00625 ny128.csv 37 1.33161966626194
6 SCZM_h_0.006250 128 0.00625 ny128.csv 38 1.28651671883753
6 SCZM_h_0.006250 128 0.00625 ny128.csv 39 1.24154256016781
6 SCZM_h_0.006250 128 0.00625 ny128.csv 40 1.19668651481201
6 SCZM_h_0.006250 128 0.00625 ny128.csv 41 1.15193905669459
6 SCZM_h_0.006250 128 0.00625 ny128.csv 42 1.10729165775946
6 SCZM_h_0.006250 128 0.00625 ny128.csv 43 1.06264427746328
6 SCZM_h_0.006250 128 0.00625 ny128.csv 44 1.01826712886862
6 SCZM_h_0.006250 128 0.00625 ny128.csv 45 0.973889990329908
6 SCZM_h_0.006250 128 0.00625 ny128.csv 46 0.929512859046189
6 SCZM_h_0.006250 128 0.00625 ny128.csv 47 0.8853130914712
6 SCZM_h_0.006250 128 0.00625 ny128.csv 48 0.841113327724879
6 SCZM_h_0.006250 128 0.00625 ny128.csv 49 0.796913566734044
6 SCZM_h_0.006250 128 0.00625 ny128.csv 50 0.752934585896041
6 SCZM_h_0.006250 128 0.00625 ny128.csv 51 0.708955607441488
6 SCZM_h_0.006250 128 0.00625 ny128.csv 52 0.664976630283557
6 SCZM_h_0.006250 128 0.00625 ny128.csv 53 0.621029842104474
6 SCZM_h_0.006250 128 0.00625 ny128.csv 54 0.577083054699932
6 SCZM_h_0.006250 128 0.00625 ny128.csv 55 0.533310717174652
6 SCZM_h_0.006250 128 0.00625 ny128.csv 56 0.489538380391624
6 SCZM_h_0.006250 128 0.00625 ny128.csv 57 0.445749061884521
6 SCZM_h_0.006250 128 0.00625 ny128.csv 58 0.401959743911181
6 SCZM_h_0.006250 128 0.00625 ny128.csv 59 0.358320305158459
6 SCZM_h_0.006250 128 0.00625 ny128.csv 60 0.314680867020856
6 SCZM_h_0.006250 128 0.00625 ny128.csv 61 0.271016445713305
6 SCZM_h_0.006250 128 0.00625 ny128.csv 62 0.227352025009989
6 SCZM_h_0.006250 128 0.00625 ny128.csv 63 0.183819549651583
6 SCZM_h_0.006250 128 0.00625 ny128.csv 64 0.140287074922076
6 SCZM_h_0.006250 128 0.00625 ny128.csv 65 0.0967232891475826
6 SCZM_h_0.006250 128 0.00625 ny128.csv 66 0.0531595039996161
6 SCZM_h_0.006250 128 0.00625 ny128.csv 67 0.0151756878500696
6 SCZM_h_0.006250 128 0.00625 ny128.csv 68 -0.0014986955143294
6 SCZM_h_0.006250 128 0.00625 ny128.csv 69 -0.0014989087243346
6 SCZM_h_0.006250 128 0.00625 ny128.csv 70 -0.0014991219183803
6 SCZM_h_0.006250 128 0.00625 ny128.csv 71 -0.0014993351539484
6 SCZM_h_0.006250 128 0.00625 ny128.csv 72 -0.0014995483963999
6 SCZM_h_0.006250 128 0.00625 ny128.csv 73 -0.0014996898807103
6 SCZM_h_0.006250 128 0.00625 ny128.csv 74 -0.0014998313714115
6 SCZM_h_0.006250 128 0.00625 ny128.csv 75 -0.0014993298289083
6 SCZM_h_0.006250 128 0.00625 ny128.csv 76 -0.001498828250538
6 SCZM_h_0.006250 128 0.00625 ny128.csv 77 -0.0014993388352703
6 SCZM_h_0.006250 128 0.00625 ny128.csv 78 -0.0014998494501799
6 SCZM_h_0.006250 128 0.00625 ny128.csv 79 -0.0014993382148115
6 SCZM_h_0.006250 128 0.00625 ny128.csv 80 -0.0014988269101444
6 SCZM_h_0.006250 128 0.00625 ny128.csv 81 -0.0014993330081489
6 SCZM_h_0.006250 128 0.00625 ny128.csv 82 -0.0014998391570502
6 SCZM_h_0.006250 128 0.00625 ny128.csv 83 -0.0014993353879221
6 SCZM_h_0.006250 128 0.00625 ny128.csv 84 -0.0014988317057037
6 SCZM_h_0.006250 128 0.00625 ny128.csv 85 -0.0014993351506647
6 SCZM_h_0.006250 128 0.00625 ny128.csv 86 -0.001499838607519
6 SCZM_h_0.006250 128 0.00625 ny128.csv 87 -0.0014993349694387
6 SCZM_h_0.006250 128 0.00625 ny128.csv 88 -0.0014988314967677
6 SCZM_h_0.006250 128 0.00625 ny128.csv 89 -0.0014993349997934
6 SCZM_h_0.006250 128 0.00625 ny128.csv 90 -0.0014998384975246
6 SCZM_h_0.006250 128 0.00625 ny128.csv 91 -0.0014993349035965
6 SCZM_h_0.006250 128 0.00625 ny128.csv 92 -0.0014988314243683
6 SCZM_h_0.006250 128 0.00625 ny128.csv 93 -0.0014993350538206
6 SCZM_h_0.006250 128 0.00625 ny128.csv 94 -0.0014998386489947
6 SCZM_h_0.006250 128 0.00625 ny128.csv 95 -0.0014993350361581
6 SCZM_h_0.006250 128 0.00625 ny128.csv 96 -0.001498831391694
6 SCZM_h_0.006250 128 0.00625 ny128.csv 97 -0.0014993349769109
6 SCZM_h_0.006250 128 0.00625 ny128.csv 98 -0.0014998382248836
6 SCZM_h_0.006250 128 0.00625 ny128.csv 99 -0.0014993349047989
6 SCZM_h_0.006250 128 0.00625 ny128.csv 100 -0.0014988296993751
6 SCZM_h_0.006250 128 0.00625 ny128.csv 101 -0.0014993350541209
6 SCZM_h_0.006250 128 0.00625 ny128.csv 102 -0.0014998404295793
6 SCZM_h_0.006250 128 0.00625 ny128.csv 103 -0.0014993351265184
6 SCZM_h_0.006250 128 0.00625 ny128.csv 104 -0.0014988301453874
6 SCZM_h_0.006250 128 0.00625 ny128.csv 105 -0.001499334932726
6 SCZM_h_0.006250 128 0.00625 ny128.csv 106 -0.0014998397820636
6 SCZM_h_0.006250 128 0.00625 ny128.csv 107 -0.0014993350286532
6 SCZM_h_0.006250 128 0.00625 ny128.csv 108 -0.0014988304133338
6 SCZM_h_0.006250 128 0.00625 ny128.csv 109 -0.0014993350126838
6 SCZM_h_0.006250 128 0.00625 ny128.csv 110 -0.001499839757265
6 SCZM_h_0.006250 128 0.00625 ny128.csv 111 -0.0014993350994726
6 SCZM_h_0.006250 128 0.00625 ny128.csv 112 -0.0014988302014695
6 SCZM_h_0.006250 128 0.00625 ny128.csv 113 -0.0014993351089689
6 SCZM_h_0.006250 128 0.00625 ny128.csv 114 -0.0014998396199522
6 SCZM_h_0.006250 128 0.00625 ny128.csv 115 -0.001499334955436
6 SCZM_h_0.006250 128 0.00625 ny128.csv 116 -0.0014988300718797
6 SCZM_h_0.006250 128 0.00625 ny128.csv 117 -0.0014993351020518
6 SCZM_h_0.006250 128 0.00625 ny128.csv 118 -0.001499840288696
6 SCZM_h_0.006250 128 0.00625 ny128.csv 119 -0.0014993350348734
6 SCZM_h_0.006250 128 0.00625 ny128.csv 120 -0.0014988299040011
6 SCZM_h_0.006250 128 0.00625 ny128.csv 121 -0.0014993350865652
6 SCZM_h_0.006250 128 0.00625 ny128.csv 122 -0.0014998403007638
6 SCZM_h_0.006250 128 0.00625 ny128.csv 123 -0.0014993349933313
6 SCZM_h_0.006250 128 0.00625 ny128.csv 124 -0.0014988296638331
6 SCZM_h_0.006250 128 0.00625 ny128.csv 125 -0.0014993349081881
6 SCZM_h_0.006250 128 0.00625 ny128.csv 126 -0.0014998402496598
6 SCZM_h_0.006250 128 0.00625 ny128.csv 127 -0.0014993350770778
6 SCZM_h_0.006250 128 0.00625 ny128.csv 128 -0.001498829858588
6 SCZM_h_0.006250 128 0.00625 ny128.csv 129 -0.0014993350181359
6 SCZM_h_0.006250 128 0.00625 ny128.csv 130 -0.0014998400988925
6 SCZM_h_0.006250 128 0.00625 ny128.csv 131 -0.0014993350150242
6 SCZM_h_0.006250 128 0.00625 ny128.csv 132 -0.0014988300203555
6 SCZM_h_0.006250 128 0.00625 ny128.csv 133 -0.0014993350982949
6 SCZM_h_0.006250 128 0.00625 ny128.csv 134 -0.001499840192978
6 SCZM_h_0.006250 128 0.00625 ny128.csv 135 -0.0014993349412509
6 SCZM_h_0.006250 128 0.00625 ny128.csv 136 -0.0014988296494309
6 SCZM_h_0.006250 128 0.00625 ny128.csv 137 -0.0014993348810114
6 SCZM_h_0.006250 128 0.00625 ny128.csv 138 -0.0014998404353476
6 SCZM_h_0.006250 128 0.00625 ny128.csv 139 -0.0014993348420951
6 SCZM_h_0.006250 128 0.00625 ny128.csv 140 -0.0014988294963253
6 SCZM_h_0.006250 128 0.00625 ny128.csv 141 -0.0014993349505609
6 SCZM_h_0.006250 128 0.00625 ny128.csv 142 -0.0014998403401052
6 SCZM_h_0.006250 128 0.00625 ny128.csv 143 -0.0014993348685957
6 SCZM_h_0.006250 128 0.00625 ny128.csv 144 -0.0014988292118871
6 SCZM_h_0.006250 128 0.00625 ny128.csv 145 -0.0014993348247459
6 SCZM_h_0.006250 128 0.00625 ny128.csv 146 -0.0014998404904651
6 SCZM_h_0.006250 128 0.00625 ny128.csv 147 -0.0014993349872032
6 SCZM_h_0.006250 128 0.00625 ny128.csv 148 -0.0014988292417947
6 SCZM_h_0.006250 128 0.00625 ny128.csv 149 -0.0014993349010192
6 SCZM_h_0.006250 128 0.00625 ny128.csv 150 -0.0014998403639146
6 SCZM_h_0.006250 128 0.00625 ny128.csv 151 -0.0014993350428264
6 SCZM_h_0.006250 128 0.00625 ny128.csv 152 -0.0014988296949055
6 SCZM_h_0.006250 128 0.00625 ny128.csv 153 -0.0014993349332236
6 SCZM_h_0.006250 128 0.00625 ny128.csv 154 -0.001499840529665
6 SCZM_h_0.006250 128 0.00625 ny128.csv 155 -0.0014993349603031
6 SCZM_h_0.006250 128 0.00625 ny128.csv 156 -0.0014988291961179
6 SCZM_h_0.006250 128 0.00625 ny128.csv 157 -0.0014993350112455
6 SCZM_h_0.006250 128 0.00625 ny128.csv 158 -0.0014998407224007
6 SCZM_h_0.006250 128 0.00625 ny128.csv 159 -0.001499335118157
6 SCZM_h_0.006250 128 0.00625 ny128.csv 160 -0.0014988295294495
6 SCZM_h_0.006250 128 0.00625 ny128.csv 161 -0.0014993352177827
6 SCZM_h_0.006250 128 0.00625 ny128.csv 162 -0.0014998407814934
6 SCZM_h_0.006250 128 0.00625 ny128.csv 163 -0.0014993348962383
6 SCZM_h_0.006250 128 0.00625 ny128.csv 164 -0.0014988288095125
6 SCZM_h_0.006250 128 0.00625 ny128.csv 165 -0.0014993347037019
6 SCZM_h_0.006250 128 0.00625 ny128.csv 166 -0.0014998406454018
6 SCZM_h_0.006250 128 0.00625 ny128.csv 167 -0.0014993350455643
6 SCZM_h_0.006250 128 0.00625 ny128.csv 168 -0.0014988294708178
6 SCZM_h_0.006250 128 0.00625 ny128.csv 169 -0.0014993348650391
6 SCZM_h_0.006250 128 0.00625 ny128.csv 170 -0.0014998401849448
6 SCZM_h_0.006250 128 0.00625 ny128.csv 171 -0.0014993349561854
6 SCZM_h_0.006250 128 0.00625 ny128.csv 172 -0.0014988298189292
6 SCZM_h_0.006250 128 0.00625 ny128.csv 173 -0.001499335038901
6 SCZM_h_0.006250 128 0.00625 ny128.csv 174 -0.0014998403467261
6 SCZM_h_0.006250 128 0.00625 ny128.csv 175 -0.0014993349775998
6 SCZM_h_0.006250 128 0.00625 ny128.csv 176 -0.0014988296549711
6 SCZM_h_0.006250 128 0.00625 ny128.csv 177 -0.0014993347910308
6 SCZM_h_0.006250 128 0.00625 ny128.csv 178 -0.0014998399451039
6 SCZM_h_0.006250 128 0.00625 ny128.csv 179 -0.0014993346693752
6 SCZM_h_0.006250 128 0.00625 ny128.csv 180 -0.0014988292993469
6 SCZM_h_0.006250 128 0.00625 ny128.csv 181 -0.001499335174371
6 SCZM_h_0.006250 128 0.00625 ny128.csv 182 -0.0014998409093822
6 SCZM_h_0.006250 128 0.00625 ny128.csv 183 -0.0014993348693481
6 SCZM_h_0.006250 128 0.00625 ny128.csv 184 -0.0014988287968678
6 SCZM_h_0.006250 128 0.00625 ny128.csv 185 -0.0014993349439313
6 SCZM_h_0.006250 128 0.00625 ny128.csv 186 -0.001499841158767
6 SCZM_h_0.006250 128 0.00625 ny128.csv 187 -0.0014993348255925
6 SCZM_h_0.006250 128 0.00625 ny128.csv 188 -0.0014988289259323
6 SCZM_h_0.006250 128 0.00625 ny128.csv 189 -0.0014993350624209
6 SCZM_h_0.006250 128 0.00625 ny128.csv 190 -0.0014998415828523
6 SCZM_h_0.006250 128 0.00625 ny128.csv 191 -0.0014993347448386
6 SCZM_h_0.006250 128 0.00625 ny128.csv 192 -0.0014988277117656
6 SCZM_h_0.006250 128 0.00625 ny128.csv 193 -0.0014993348534987
6 SCZM_h_0.006250 128 0.00625 ny128.csv 194 -0.0014998420092414
6 SCZM_h_0.006250 128 0.00625 ny128.csv 195 -0.0014993348732993
6 SCZM_h_0.006250 128 0.00625 ny128.csv 196 -0.0014988275803439
6 SCZM_h_0.006250 128 0.00625 ny128.csv 197 -0.0014993348753988
6 SCZM_h_0.006250 128 0.00625 ny128.csv 198 -0.0014998414221218
6 SCZM_h_0.006250 128 0.00625 ny128.csv 199 -0.0014993345131371
6 SCZM_h_0.006250 128 0.00625 ny128.csv 200 -0.0014988280724444
7 SCZM_h_0.003125 256 0.003125 ny256.csv 0 0.0
7 SCZM_h_0.003125 256 0.003125 ny256.csv 1 0.349364444751705
7 SCZM_h_0.003125 256 0.003125 ny256.csv 2 0.698717959188701
7 SCZM_h_0.003125 256 0.003125 ny256.csv 3 1.0480712661501
7 SCZM_h_0.003125 256 0.003125 ny256.csv 4 1.39741656595079
7 SCZM_h_0.003125 256 0.003125 ny256.csv 5 1.74673699694732
7 SCZM_h_0.003125 256 0.003125 ny256.csv 6 2.09597883804667
7 SCZM_h_0.003125 256 0.003125 ny256.csv 7 2.44504567453982
7 SCZM_h_0.003125 256 0.003125 ny256.csv 8 2.49947341105571
7 SCZM_h_0.003125 256 0.003125 ny256.csv 9 2.56172046201866
7 SCZM_h_0.003125 256 0.003125 ny256.csv 10 2.62780885593667
7 SCZM_h_0.003125 256 0.003125 ny256.csv 11 2.63303646186799
7 SCZM_h_0.003125 256 0.003125 ny256.csv 12 2.58709761654916
7 SCZM_h_0.003125 256 0.003125 ny256.csv 13 2.5224660843006
7 SCZM_h_0.003125 256 0.003125 ny256.csv 14 2.45475551337812
7 SCZM_h_0.003125 256 0.003125 ny256.csv 15 2.38945973045014
7 SCZM_h_0.003125 256 0.003125 ny256.csv 16 2.32765165387245
7 SCZM_h_0.003125 256 0.003125 ny256.csv 17 2.26897334837368
7 SCZM_h_0.003125 256 0.003125 ny256.csv 18 2.21280968868702
7 SCZM_h_0.003125 256 0.003125 ny256.csv 19 2.15862572441225
7 SCZM_h_0.003125 256 0.003125 ny256.csv 20 2.10601481306697
7 SCZM_h_0.003125 256 0.003125 ny256.csv 21 2.05467511594584
7 SCZM_h_0.003125 256 0.003125 ny256.csv 22 2.00438002343793
7 SCZM_h_0.003125 256 0.003125 ny256.csv 23 1.95495588990883
7 SCZM_h_0.003125 256 0.003125 ny256.csv 24 1.90626692737347
7 SCZM_h_0.003125 256 0.003125 ny256.csv 25 1.85820505553346
7 SCZM_h_0.003125 256 0.003125 ny256.csv 26 1.81068294629529
7 SCZM_h_0.003125 256 0.003125 ny256.csv 27 1.76362912920175
7 SCZM_h_0.003125 256 0.003125 ny256.csv 28 1.7169844598227
7 SCZM_h_0.003125 256 0.003125 ny256.csv 29 1.67069951621751
7 SCZM_h_0.003125 256 0.003125 ny256.csv 30 1.62473264334909
7 SCZM_h_0.003125 256 0.003125 ny256.csv 31 1.57904845958419
7 SCZM_h_0.003125 256 0.003125 ny256.csv 32 1.53361670214008
7 SCZM_h_0.003125 256 0.003125 ny256.csv 33 1.48841132086746
7 SCZM_h_0.003125 256 0.003125 ny256.csv 34 1.44340976206373
7 SCZM_h_0.003125 256 0.003125 ny256.csv 35 1.39859239440766
7 SCZM_h_0.003125 256 0.003125 ny256.csv 36 1.35394204545075
7 SCZM_h_0.003125 256 0.003125 ny256.csv 37 1.30944362567818
7 SCZM_h_0.003125 256 0.003125 ny256.csv 38 1.26494529466832
7 SCZM_h_0.003125 256 0.003125 ny256.csv 39 1.22084948648638
7 SCZM_h_0.003125 256 0.003125 ny256.csv 40 1.1767537289264
7 SCZM_h_0.003125 256 0.003125 ny256.csv 41 1.1326580093856
7 SCZM_h_0.003125 256 0.003125 ny256.csv 42 1.08881377668483
7 SCZM_h_0.003125 256 0.003125 ny256.csv 43 1.04496956452608
7 SCZM_h_0.003125 256 0.003125 ny256.csv 44 1.00112536731964
7 SCZM_h_0.003125 256 0.003125 ny256.csv 45 0.95759900310566
7 SCZM_h_0.003125 256 0.003125 ny256.csv 46 0.914072646534895
7 SCZM_h_0.003125 256 0.003125 ny256.csv 47 0.870546295375961
7 SCZM_h_0.003125 256 0.003125 ny256.csv 48 0.827044713918893
7 SCZM_h_0.003125 256 0.003125 ny256.csv 49 0.783543135128001
7 SCZM_h_0.003125 256 0.003125 ny256.csv 50 0.740304983017225
7 SCZM_h_0.003125 256 0.003125 ny256.csv 51 0.697066830623914
7 SCZM_h_0.003125 256 0.003125 ny256.csv 52 0.653777576738622
7 SCZM_h_0.003125 256 0.003125 ny256.csv 53 0.610488323654122
7 SCZM_h_0.003125 256 0.003125 ny256.csv 54 0.567426838990992
7 SCZM_h_0.003125 256 0.003125 ny256.csv 55 0.524365354942197
7 SCZM_h_0.003125 256 0.003125 ny256.csv 56 0.481240866078039
7 SCZM_h_0.003125 256 0.003125 ny256.csv 57 0.438116377755107
7 SCZM_h_0.003125 256 0.003125 ny256.csv 58 0.395194379755872
7 SCZM_h_0.003125 256 0.003125 ny256.csv 59 0.352272382110762
7 SCZM_h_0.003125 256 0.003125 ny256.csv 60 0.309278282652631
7 SCZM_h_0.003125 256 0.003125 ny256.csv 61 0.266284183587528
7 SCZM_h_0.003125 256 0.003125 ny256.csv 62 0.223474116318147
7 SCZM_h_0.003125 256 0.003125 ny256.csv 63 0.180664049592417
7 SCZM_h_0.003125 256 0.003125 ny256.csv 64 0.137774860233526
7 SCZM_h_0.003125 256 0.003125 ny256.csv 65 0.0948856714037359
7 SCZM_h_0.003125 256 0.003125 ny256.csv 66 0.0521666866307254
7 SCZM_h_0.003125 256 0.003125 ny256.csv 67 0.0147756674186598
7 SCZM_h_0.003125 256 0.003125 ny256.csv 68 -0.001625039208129
7 SCZM_h_0.003125 256 0.003125 ny256.csv 69 -0.0016254245263887
7 SCZM_h_0.003125 256 0.003125 ny256.csv 70 -0.0016258098708948
7 SCZM_h_0.003125 256 0.003125 ny256.csv 71 -0.0016261952823993
7 SCZM_h_0.003125 256 0.003125 ny256.csv 72 -0.0016265806591191
7 SCZM_h_0.003125 256 0.003125 ny256.csv 73 -0.0016269661367443
7 SCZM_h_0.003125 256 0.003125 ny256.csv 74 -0.0016254266883125
7 SCZM_h_0.003125 256 0.003125 ny256.csv 75 -0.0016238872075003
7 SCZM_h_0.003125 256 0.003125 ny256.csv 76 -0.0016254250988993
7 SCZM_h_0.003125 256 0.003125 ny256.csv 77 -0.0016269630534041
7 SCZM_h_0.003125 256 0.003125 ny256.csv 78 -0.0016254251828824
7 SCZM_h_0.003125 256 0.003125 ny256.csv 79 -0.0016238872654365
7 SCZM_h_0.003125 256 0.003125 ny256.csv 80 -0.0016254251267658
7 SCZM_h_0.003125 256 0.003125 ny256.csv 81 -0.0016269630440226
7 SCZM_h_0.003125 256 0.003125 ny256.csv 82 -0.0016254249077738
7 SCZM_h_0.003125 256 0.003125 ny256.csv 83 -0.0016238868720558
7 SCZM_h_0.003125 256 0.003125 ny256.csv 84 -0.001625424463077
7 SCZM_h_0.003125 256 0.003125 ny256.csv 85 -0.0016269621417502
7 SCZM_h_0.003125 256 0.003125 ny256.csv 86 -0.0016254244213281
7 SCZM_h_0.003125 256 0.003125 ny256.csv 87 -0.0016238867658437
7 SCZM_h_0.003125 256 0.003125 ny256.csv 88 -0.0016254240088239
7 SCZM_h_0.003125 256 0.003125 ny256.csv 89 -0.0016269613677287
7 SCZM_h_0.003125 256 0.003125 ny256.csv 90 -0.0016254236459848
7 SCZM_h_0.003125 256 0.003125 ny256.csv 91 -0.0016238858247442
7 SCZM_h_0.003125 256 0.003125 ny256.csv 92 -0.0016254234887106
7 SCZM_h_0.003125 256 0.003125 ny256.csv 93 -0.0016269611044551
7 SCZM_h_0.003125 256 0.003125 ny256.csv 94 -0.0016254231219094
7 SCZM_h_0.003125 256 0.003125 ny256.csv 95 -0.0016238852262387
7 SCZM_h_0.003125 256 0.003125 ny256.csv 96 -0.0016254228768477
7 SCZM_h_0.003125 256 0.003125 ny256.csv 97 -0.0016269605567597
7 SCZM_h_0.003125 256 0.003125 ny256.csv 98 -0.0016254225740821
7 SCZM_h_0.003125 256 0.003125 ny256.csv 99 -0.0016238846617233
7 SCZM_h_0.003125 256 0.003125 ny256.csv 100 -0.0016254227137717
7 SCZM_h_0.003125 256 0.003125 ny256.csv 101 -0.0016269639502345
7 SCZM_h_0.003125 256 0.003125 ny256.csv 102 -0.0016254221371071
7 SCZM_h_0.003125 256 0.003125 ny256.csv 103 -0.0016238802840013
7 SCZM_h_0.003125 256 0.003125 ny256.csv 104 -0.001625421672478
7 SCZM_h_0.003125 256 0.003125 ny256.csv 105 -0.0016269629633487
7 SCZM_h_0.003125 256 0.003125 ny256.csv 106 -0.0016254211477025
7 SCZM_h_0.003125 256 0.003125 ny256.csv 107 -0.0016238792835777
7 SCZM_h_0.003125 256 0.003125 ny256.csv 108 -0.0016254214100405
7 SCZM_h_0.003125 256 0.003125 ny256.csv 109 -0.0016269634925453
7 SCZM_h_0.003125 256 0.003125 ny256.csv 110 -0.0016254205482533
7 SCZM_h_0.003125 256 0.003125 ny256.csv 111 -0.0016238778479537
7 SCZM_h_0.003125 256 0.003125 ny256.csv 112 -0.0016254206516733
7 SCZM_h_0.003125 256 0.003125 ny256.csv 113 -0.0016269631484925
7 SCZM_h_0.003125 256 0.003125 ny256.csv 114 -0.0016254204280665
7 SCZM_h_0.003125 256 0.003125 ny256.csv 115 -0.0016238778569865
7 SCZM_h_0.003125 256 0.003125 ny256.csv 116 -0.0016254200579348
7 SCZM_h_0.003125 256 0.003125 ny256.csv 117 -0.0016269622934354
7 SCZM_h_0.003125 256 0.003125 ny256.csv 118 -0.0016254197328884
7 SCZM_h_0.003125 256 0.003125 ny256.csv 119 -0.0016238773630882
7 SCZM_h_0.003125 256 0.003125 ny256.csv 120 -0.0016254195868725
7 SCZM_h_0.003125 256 0.003125 ny256.csv 121 -0.0016269617511557
7 SCZM_h_0.003125 256 0.003125 ny256.csv 122 -0.001625419089634
7 SCZM_h_0.003125 256 0.003125 ny256.csv 123 -0.0016238764584491
7 SCZM_h_0.003125 256 0.003125 ny256.csv 124 -0.0016254189043925
7 SCZM_h_0.003125 256 0.003125 ny256.csv 125 -0.0016269614940994
7 SCZM_h_0.003125 256 0.003125 ny256.csv 126 -0.0016254187227626
7 SCZM_h_0.003125 256 0.003125 ny256.csv 127 -0.0016238764194543
7 SCZM_h_0.003125 256 0.003125 ny256.csv 128 -0.0016254184520791
7 SCZM_h_0.003125 256 0.003125 ny256.csv 129 -0.0016269607698091
7 SCZM_h_0.003125 256 0.003125 ny256.csv 130 -0.0016254179904752
7 SCZM_h_0.003125 256 0.003125 ny256.csv 131 -0.0016238751541003
7 SCZM_h_0.003125 256 0.003125 ny256.csv 132 -0.0016254179632081
7 SCZM_h_0.003125 256 0.003125 ny256.csv 133 -0.0016269608763716
7 SCZM_h_0.003125 256 0.003125 ny256.csv 134 -0.0016254177824144
7 SCZM_h_0.003125 256 0.003125 ny256.csv 135 -0.0016238744825873
7 SCZM_h_0.003125 256 0.003125 ny256.csv 136 -0.0016254173391467
7 SCZM_h_0.003125 256 0.003125 ny256.csv 137 -0.0016269603393689
7 SCZM_h_0.003125 256 0.003125 ny256.csv 138 -0.0016254172495543
7 SCZM_h_0.003125 256 0.003125 ny256.csv 139 -0.0016238741515241
7 SCZM_h_0.003125 256 0.003125 ny256.csv 140 -0.0016254166176216
7 SCZM_h_0.003125 256 0.003125 ny256.csv 141 -0.0016269588230144
7 SCZM_h_0.003125 256 0.003125 ny256.csv 142 -0.0016254165956418
7 SCZM_h_0.003125 256 0.003125 ny256.csv 143 -0.0016238743527747
7 SCZM_h_0.003125 256 0.003125 ny256.csv 144 -0.0016254160280847
7 SCZM_h_0.003125 256 0.003125 ny256.csv 145 -0.0016269576344393
7 SCZM_h_0.003125 256 0.003125 ny256.csv 146 -0.0016254159858849
7 SCZM_h_0.003125 256 0.003125 ny256.csv 147 -0.0016238741983098
7 SCZM_h_0.003125 256 0.003125 ny256.csv 148 -0.0016254154705707
7 SCZM_h_0.003125 256 0.003125 ny256.csv 149 -0.0016269567221398
7 SCZM_h_0.003125 256 0.003125 ny256.csv 150 -0.0016254150017677
7 SCZM_h_0.003125 256 0.003125 ny256.csv 151 -0.0016238732274944
7 SCZM_h_0.003125 256 0.003125 ny256.csv 152 -0.0016254150662015
7 SCZM_h_0.003125 256 0.003125 ny256.csv 153 -0.0016269569175374
7 SCZM_h_0.003125 256 0.003125 ny256.csv 154 -0.0016254147757837
7 SCZM_h_0.003125 256 0.003125 ny256.csv 155 -0.0016238726318201
7 SCZM_h_0.003125 256 0.003125 ny256.csv 156 -0.0016254146539464
7 SCZM_h_0.003125 256 0.003125 ny256.csv 157 -0.0016269565365731
7 SCZM_h_0.003125 256 0.003125 ny256.csv 158 -0.0016254142056687
7 SCZM_h_0.003125 256 0.003125 ny256.csv 159 -0.0016238720715376
7 SCZM_h_0.003125 256 0.003125 ny256.csv 160 -0.0016254137185681
7 SCZM_h_0.003125 256 0.003125 ny256.csv 161 -0.0016269555288638
7 SCZM_h_0.003125 256 0.003125 ny256.csv 162 -0.0016254136387249
7 SCZM_h_0.003125 256 0.003125 ny256.csv 163 -0.0016238715535163
7 SCZM_h_0.003125 256 0.003125 ny256.csv 164 -0.0016254132241598
7 SCZM_h_0.003125 256 0.003125 ny256.csv 165 -0.0016269549591442
7 SCZM_h_0.003125 256 0.003125 ny256.csv 166 -0.0016254132225388
7 SCZM_h_0.003125 256 0.003125 ny256.csv 167 -0.0016238713728017
7 SCZM_h_0.003125 256 0.003125 ny256.csv 168 -0.0016254129176292
7 SCZM_h_0.003125 256 0.003125 ny256.csv 169 -0.001626954568535
7 SCZM_h_0.003125 256 0.003125 ny256.csv 170 -0.0016254127651357
7 SCZM_h_0.003125 256 0.003125 ny256.csv 171 -0.0016238709838057
7 SCZM_h_0.003125 256 0.003125 ny256.csv 172 -0.0016254122302261
7 SCZM_h_0.003125 256 0.003125 ny256.csv 173 -0.0016269535313423
7 SCZM_h_0.003125 256 0.003125 ny256.csv 174 -0.0016254117089304
7 SCZM_h_0.003125 256 0.003125 ny256.csv 175 -0.0016238698037689
7 SCZM_h_0.003125 256 0.003125 ny256.csv 176 -0.0016254114468165
7 SCZM_h_0.003125 256 0.003125 ny256.csv 177 -0.0016269529811697
7 SCZM_h_0.003125 256 0.003125 ny256.csv 178 -0.0016254110755397
7 SCZM_h_0.003125 256 0.003125 ny256.csv 179 -0.0016238691438022
7 SCZM_h_0.003125 256 0.003125 ny256.csv 180 -0.0016254112350155
7 SCZM_h_0.003125 256 0.003125 ny256.csv 181 -0.0016269531287411
7 SCZM_h_0.003125 256 0.003125 ny256.csv 182 -0.0016254106829598
7 SCZM_h_0.003125 256 0.003125 ny256.csv 183 -0.0016238684190608
7 SCZM_h_0.003125 256 0.003125 ny256.csv 184 -0.0016254110510293
7 SCZM_h_0.003125 256 0.003125 ny256.csv 185 -0.0016269537112527
7 SCZM_h_0.003125 256 0.003125 ny256.csv 186 -0.0016254102989598
7 SCZM_h_0.003125 256 0.003125 ny256.csv 187 -0.0016238669672171
7 SCZM_h_0.003125 256 0.003125 ny256.csv 188 -0.0016254099874757
7 SCZM_h_0.003125 256 0.003125 ny256.csv 189 -0.0016269532519139
7 SCZM_h_0.003125 256 0.003125 ny256.csv 190 -0.0016254097072753
7 SCZM_h_0.003125 256 0.003125 ny256.csv 191 -0.0016238659067443
7 SCZM_h_0.003125 256 0.003125 ny256.csv 192 -0.0016254092217984
7 SCZM_h_0.003125 256 0.003125 ny256.csv 193 -0.0016269526190921
7 SCZM_h_0.003125 256 0.003125 ny256.csv 194 -0.0016254087887238
7 SCZM_h_0.003125 256 0.003125 ny256.csv 195 -0.0016238649715602
7 SCZM_h_0.003125 256 0.003125 ny256.csv 196 -0.0016254086694956
7 SCZM_h_0.003125 256 0.003125 ny256.csv 197 -0.0016269525090675
7 SCZM_h_0.003125 256 0.003125 ny256.csv 198 -0.0016254083784602
7 SCZM_h_0.003125 256 0.003125 ny256.csv 199 -0.0016238642058588
7 SCZM_h_0.003125 256 0.003125 ny256.csv 200 -0.001625408638661
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 0 0.0
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 1 0.347721145732897
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 2 0.695442260983762
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 3 1.04316324566588
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 4 1.39088452243735
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 5 1.7386056530034
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 6 2.08632678196703
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 7 2.43404788874792
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 8 2.48881442030412
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 9 2.55133070848054
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 10 2.61763673578774
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 11 2.62403233123075
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 12 2.57893985542282
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 13 2.51482505165234
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 14 2.44744407160856
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 15 2.38239650707532
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 16 2.32080639453828
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 17 2.26233472900827
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 18 2.20637194887557
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 19 2.15238443415295
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 20 2.09996590363336
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 21 2.04881478662997
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 22 1.99870478882655
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 23 1.9494626054956
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 24 1.90095278328446
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 25 1.85306755235463
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 26 1.80571986342947
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 27 1.75883849265377
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 28 1.7123645122399
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 29 1.66589120544265
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 30 1.62043655969
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 31 1.57498234825207
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 32 1.529528486397
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 33 1.48462147266838
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 34 1.43971467943475
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 35 1.39480806068217
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 36 1.35063673755642
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 37 1.30646552023214
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 38 1.2622943849236
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 39 1.21812331263846
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 40 1.17408167687993
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 41 1.13004007710138
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 42 1.08646815600473
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 43 1.04289625474062
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 44 0.99923648921604
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 45 0.955576734140342
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 46 0.912302787306491
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 47 0.869028845707453
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 48 0.825649561559292
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 49 0.782270279864997
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 50 0.73922302071836
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 51 0.696175761252322
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 52 0.653008685316909
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 53 0.609841609990449
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 54 0.566970718721988
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 55 0.524099827822247
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 56 0.481097242924572
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 57 0.438094658344384
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 58 0.395092073876575
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 59 0.352546419642444
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 60 0.310000765555983
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 61 0.267001503100671
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 62 0.224002240857615
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 63 0.18156393514986
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 64 0.13912562973852
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 65 0.0962256094842625
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 66 0.0533255894774904
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 67 0.0163200624477543
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 68 -4.46024859163422e-11
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 69 1.23385843359689e-09
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 70 2.4768820376067504e-09
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 71 3.6805670859695905e-09
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 72 4.93687832978031e-09
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 73 6.175233973056511e-09
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 74 7.39837358698203e-09
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 75 8.617518763233041e-09
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 76 9.924208905375981e-09
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 77 1.11601899971555e-08
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 78 1.23646959993104e-08
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 79 1.36438195900491e-08
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 80 -3.31762076849224e-11
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 81 -1.37504440594075e-08
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 82 -8.685471533203791e-10
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 83 1.19897942325479e-08
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 84 7.6781592784909e-10
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 85 -1.04147622166184e-08
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 86 2.5384549837300104e-09
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 87 1.54326245542963e-08
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 88 2.5499786508281504e-09
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 89 -1.04292493260336e-08
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 90 1.5468939965085e-09
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 91 1.3506542362676e-08
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 92 4.11140961878963e-10
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 93 -1.27550803717219e-08
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 94 2.92073303341306e-11
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 95 1.2717940925432e-08
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 96 2.63881858137099e-10
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 97 -1.22720348542097e-08
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 98 5.56653209421096e-10
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 99 1.34901024595127e-08
8 IFM_h_0.00255 -1 0.00255 grain_bfm_corner_GIsmall_quad_csv.csv 100 9.854087776745841e-10


==> react_x_vs_time_mesh_study_theta30_neml2_2D_few.txt <==
curve_id curve_name source_file time disp_xplus react_x
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 0.0 0.0 0.0
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 2.0 0.02 7.44594595241981
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 4.0 0.04 14.8918902166346
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 6.0 0.06 22.3377875185801
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 8.0 0.08 29.7832038385496
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 10.0 0.1 37.225794692025
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 12.0 0.12 44.6567365951144
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 14.0 0.14 52.0505727215259
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 16.0 0.16 59.350213118021
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 18.0 0.18 66.4626389448859
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 20.0 0.2 73.2946348922135
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 22.0 0.22 79.8132046157093
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 24.0 0.24 86.0572863423231
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 26.0 0.26 92.0947016293555
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 28.0 0.28 97.9844433559066
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 30.0 0.3 103.765920432578
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 32.0 0.32 109.46212684789
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 34.0 0.34 115.085216220747
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 36.0 0.36 120.640739981052
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 38.0 0.38 126.130270985055
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 40.0 0.4 131.552902265004
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 42.0 0.42 136.906070421704
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 44.0 0.44 142.185994140847
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 46.0 0.46 147.387897078382
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 48.0 0.48 152.506111073323
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 50.0 0.5 157.534115014459
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 52.0 0.52 162.464543340629
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 54.0 0.54 167.289187742236
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 56.0 0.56 171.999011327784
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 58.0 0.58 176.592783464753
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 60.0 0.6 175.219707796195
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 62.0 0.62 167.461589897398
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 64.0 0.64 156.42429085156
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 66.0 0.66 144.19328533805
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 68.0 0.68 131.287159115659
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 70.0 0.7000000000000001 118.008031434644
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 72.0 0.72 104.515711812586
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 74.0 0.74 90.8766269619363
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 76.0 0.76 77.0982028937797
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 78.0 0.78 63.1461079999517
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 80.0 0.8 48.9435014338646
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 82.0 0.8200000000000001 34.3437107965291
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 84.0 0.84 19.0334567116017
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 86.0 0.86 6.63571422182064
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 88.0 0.88 3.6015716640361
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 90.0 0.9 2.15686315145008
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 92.0 0.92 1.13471644012322
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 94.0 0.9400000000000001 0.927120324954861
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 96.0 0.96 0.927123854075974
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 98.0 0.98 0.927158843846659
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 100.0 1.0 0.927193833597914
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 102.0 1.02 0.927228823328268
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 104.0 1.04 0.927263839398441
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 106.0 1.06 0.927298772363426
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 108.0 1.08 0.927333680052078
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 110.0 1.1 0.927368562510091
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 112.0 1.12 0.927403419769754
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 114.0 1.1400000000000001 0.927438251875421
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 116.0 1.16 0.927473058859587
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 118.0 1.18 0.927507840767156
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 120.0 1.2 0.927542597629777
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 122.0 1.22 0.927577329492254
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 124.0 1.24 0.92761203638582
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 126.0 1.26 0.927646718355907
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 128.0 1.28 0.927681375433191
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 130.0 1.3 0.927716007662385
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 132.0 1.32 0.927750615074427
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 134.0 1.34 0.9277851977138
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 136.0 1.36 0.927819755611989
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 138.0 1.3800000000000001 0.927854288812062
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 140.0 1.4000000000000001 0.927888797346022
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 142.0 1.42 0.927923281257175
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 144.0 1.44 0.927957740576067
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 146.0 1.46 0.927992175346954
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 148.0 1.48 0.92802658559994
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 150.0 1.5 0.928060971379276
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 152.0 1.52 0.928095332714613
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 154.0 1.54 0.928129669649621
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 156.0 1.56 0.928163982214649
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 158.0 1.58 0.928198270452895
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 160.0 1.6 0.928232534394429
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 162.0 1.62 0.928266774082108
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 164.0 1.6400000000000001 0.928300989546268
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 166.0 1.6600000000000001 0.928335180829222
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 168.0 1.68 0.928369347961416
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 170.0 1.7 0.928403490985406
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 172.0 1.72 0.928437609930363
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 174.0 1.74 0.928471704838768
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 176.0 1.76 0.928505775741109
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 178.0 1.78 0.928539822678926
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 180.0 1.8 0.928573845681339
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 182.0 1.82 0.928607844791532
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 184.0 1.84 0.928641820037897
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 186.0 1.86 0.928675771462401
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 188.0 1.8800000000000001 0.928709699095074
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 190.0 1.9000000000000001 0.928743602976521
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 192.0 1.92 0.928777483135719
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 194.0 1.94 0.928811339615429
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 196.0 1.96 0.928845172443755
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 198.0 1.98 0.928878981662034
1 SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_csv.csv 200.0 2.0 0.928912767298747
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 0.0 0.0 0.0
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 2.0 0.02 7.34609777509253
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 4.0 0.04 14.6924998279929
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 6.0 0.06 22.0391582701584
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 8.0 0.08 29.3856155905296
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 10.0 0.1 36.7294065391441
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 12.0 0.12 44.0613341877567
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 14.0 0.14 51.3555676573868
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 16.0 0.16 58.5572975640991
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 18.0 0.18 65.5830119002191
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 20.0 0.2 72.3511921958934
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 22.0 0.22 78.8277267748898
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 24.0 0.24 85.0379188783972
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 26.0 0.26 91.0372795801448
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 28.0 0.28 96.8797869726672
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 30.0 0.3 102.604723093754
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 32.0 0.32 108.236621349079
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 34.0 0.34 113.789247562407
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 36.0 0.36 119.269374304863
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 38.0 0.38 124.679385428328
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 40.0 0.4 130.018868652357
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 42.0 0.42 135.285533901119
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 44.0 0.44 140.475722491763
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 46.0 0.46 145.584677284553
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 48.0 0.48 150.464569773227
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 50.0 0.5 154.2779074365
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 52.0 0.52 157.415726480125
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 54.0 0.54 159.557763770446
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 56.0 0.56 159.835978328758
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 58.0 0.58 159.608928860405
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 60.0 0.6 156.563394641418
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 62.0 0.62 149.458460313541
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 64.0 0.64 139.469848354681
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 66.0 0.66 127.654205011839
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 68.0 0.68 115.438178584032
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 70.0 0.7000000000000001 102.982140482737
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 72.0 0.72 90.3905783861779
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 74.0 0.74 77.7053130674076
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 76.0 0.76 64.9336421438042
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 78.0 0.78 52.0626326527203
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 80.0 0.8 39.0631372150879
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 82.0 0.8200000000000001 25.8843441709602
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 84.0 0.84 13.0153826632094
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 86.0 0.86 5.5041823790495
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 88.0 0.88 2.41482904691257
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 90.0 0.9 0.723342074935722
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 92.0 0.92 0.0249508822452514
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 94.0 0.9400000000000001 2.55646914193441e-08
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 96.0 0.96 -2.55126753334611e-08
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 98.0 0.98 -7.65889805187658e-08
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 100.0 1.0 -1.2766489945748e-07
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 102.0 1.02 5.82311976415895e-14
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 104.0 1.04 7.09432512735475e-14
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 106.0 1.06 1.86545223712642e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 108.0 1.08 -2.8332891588434e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 110.0 1.1 1.44273482050039e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 112.0 1.12 1.78329573330416e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 114.0 1.1400000000000001 -1.8693380177126098e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 116.0 1.16 1.5151768728571799e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 118.0 1.18 -5.41233724504764e-14
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 120.0 1.2 2.5729418595688e-14
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 122.0 1.22 1.35197408823728e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 124.0 1.24 7.03326286100037e-14
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 126.0 1.26 -1.6237011735142902e-14
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 128.0 1.28 -3.02285974029814e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 130.0 1.3 3.51108031537706e-14
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 132.0 1.32 -3.08086889333481e-15
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 134.0 1.34 -2.3411828031783e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 136.0 1.36 -1.2578826869002998e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 138.0 1.3800000000000001 1.9370616222147399e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 140.0 1.4000000000000001 -1.22124532708767e-15
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 142.0 1.42 1.68753899743024e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 144.0 1.44 -1.59455781911788e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 146.0 1.46 -2.33146835171283e-14
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 148.0 1.48 -2.13079554001183e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 150.0 1.5 7.319145289841341e-14
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 152.0 1.52 2.18547402397462e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 154.0 1.54 -7.21644966006352e-14
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 156.0 1.56 -6.15618667154649e-14
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 158.0 1.58 1.28008714739281e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 160.0 1.6 8.7957419125928e-14
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 162.0 1.62 -3.01259017732036e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 164.0 1.6400000000000001 -2.06168415672892e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 166.0 1.6600000000000001 8.52373727155964e-14
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 168.0 1.68 1.94011473553246e-14
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 170.0 1.7 -1.05054853705155e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 172.0 1.72 2.85188539450587e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 174.0 1.74 -2.88213897192691e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 176.0 1.76 1.76164638432397e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 178.0 1.78 3.9476755198109e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 180.0 1.8 -2.49078535574654e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 182.0 1.82 -5.14865927669916e-14
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 184.0 1.84 3.01203506580805e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 186.0 1.86 -1.50907064622174e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 188.0 1.8800000000000001 -2.52353693497298e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 190.0 1.9000000000000001 -7.78543896018391e-14
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 192.0 1.92 -7.14706072102445e-14
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 194.0 1.94 -2.14855910840583e-13
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 196.0 1.96 7.169265181516951e-14
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 198.0 1.98 -2.08999484385686e-14
2 SCZM_wo_direction_correction rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_consist_csv.csv 200.0 2.0 -1.25205401602102e-13
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 0.0 0.0 0.0
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 2.0 0.02 7.85864828755348
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 4.0 0.04 15.7172824640507
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 6.0 0.06 23.5757904527525
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 8.0 0.08 31.4331585499889
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 10.0 0.1 39.2839969719418
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 12.0 0.12 47.1088622039923
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 14.0 0.14 54.8578355121953
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 16.0 0.16 62.4412489204672
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 18.0 0.18 69.7530649925659
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 20.0 0.2 76.7271794893968
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 22.0 0.22 83.3726941050074
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 24.0 0.24 89.7500133207382
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 26.0 0.26 95.9267365510681
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 28.0 0.28 101.95439394058
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 30.0 0.3 107.865579335604
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 32.0 0.32 113.678551106953
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 34.0 0.34 119.402237824996
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 36.0 0.36 125.039796329472
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 38.0 0.38 130.590794959956
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 40.0 0.4 136.052465444692
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 42.0 0.42 141.420393716381
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 44.0 0.44 146.68888997835
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 46.0 0.46 151.851182081139
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 48.0 0.48 156.899517938078
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 50.0 0.5 161.825230412167
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 52.0 0.52 166.618801226438
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 54.0 0.54 171.26995184752
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 56.0 0.56 175.76778431861
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 58.0 0.58 180.10099047543
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 60.0 0.6 184.258141608979
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 62.0 0.62 188.228061092711
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 64.0 0.64 192.000269583091
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 66.0 0.66 195.559283862253
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 68.0 0.68 198.847052522745
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 70.0 0.7000000000000001 201.929435541904
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 72.0 0.72 204.799069404218
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 74.0 0.74 207.253526307311
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 76.0 0.76 207.656772359882
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 78.0 0.78 207.241738486538
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 80.0 0.8 206.625983466542
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 82.0 0.8200000000000001 205.813605600537
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 84.0 0.84 204.810221295904
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 86.0 0.86 203.563027045081
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 88.0 0.88 201.992213527494
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 90.0 0.9 199.989251286118
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 92.0 0.92 197.457349583341
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 94.0 0.9400000000000001 194.271332456029
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 95.0 0.9500000000000001 188.787532139533
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 95.09375 0.9509375 186.365576345807
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 95.140625 0.95140625 180.383667251548
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 95.171875 0.9517187500000001 122.775176782163
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 95.265625 0.95265625 93.3311682555211
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 95.3125 0.953125 64.3787748770196
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 95.5 0.9550000000000001 60.0144763649518
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 96.25 0.9625 56.5498676284802
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 97.75 0.9775 48.0754467937407
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 98.5 0.985 19.8683565898089
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 100.5 1.0050000000000001 6.26065278035064
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 102.5 1.025 2.11148895759712
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 104.5 1.045 0.78080907788037
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 106.5 1.065 0.0003368548963367
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 108.5 1.085 3.56656204569816e-10
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 110.5 1.105 -3.8413716652030404e-14
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 112.5 1.125 -1.21624932347686e-13
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 114.5 1.145 -1.62980740014973e-13
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 116.5 1.165 -7.82152120848423e-14
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 118.5 1.185 1.80966353013901e-13
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 120.5 1.205 -3.37507799486048e-14
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 122.5 1.225 9.137135492665041e-14
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 124.5 1.245 9.048317650695031e-14
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 126.5 1.2650000000000001 -3.54660745216506e-13
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 128.5 1.285 -7.86593012946923e-14
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 130.5 1.305 -1.3594680936535e-13
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 132.5 1.325 5.12923037376822e-14
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 134.5 1.345 -2.89213097914853e-14
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 136.5 1.365 8.326672684688671e-15
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 138.5 1.385 -5.80091530366644e-14
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 140.5 1.405 -2.20712337295481e-13
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 142.5 1.425 -3.37507799486048e-14
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 144.5 1.445 1.81965553736063e-13
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 146.5 1.465 -9.3647312127132e-14
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 148.5 1.485 2.57016630200724e-13
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 150.5 1.5050000000000001 7.84927678409986e-14
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 152.5 1.5250000000000001 -3.17523785042795e-14
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 154.5 1.545 1.4299672557171999e-13
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 156.5 1.565 2.0450308113595399e-13
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 158.5 1.585 1.59983137848485e-13
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 160.5 1.605 -1.8307577676068799e-13
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 162.5 1.625 2.3314683517128303e-15
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 164.5 1.645 -9.54236689665322e-14
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 166.5 1.665 -2.66064947851419e-13
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 168.5 1.685 2.25375273998907e-14
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 170.5 1.705 -2.7144952952085103e-14
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 172.5 1.725 4.6074255521944004e-15
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 174.5 1.745 -1.3183898417423699e-13
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 176.5 1.7650000000000001 -2.15882867138362e-13
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 178.5 1.7850000000000001 3.2029934260435804e-14
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 180.5 1.805 -4.32431868091498e-14
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 182.5 1.825 6.65578703262781e-14
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 184.5 1.845 -1.1385337117531e-13
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 186.5 1.865 -1.84574577843932e-13
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 188.5 1.885 4.88498130835069e-14
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 190.5 1.905 1.5487611193520902e-14
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 192.5 1.925 -2.3608892618654e-13
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 194.5 1.945 -2.46469511466785e-14
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 196.5 1.965 -1.13575815419154e-13
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 198.5 1.985 -2.21822560320106e-13
3 wo_SCZM rectangle_sczm_tri_material_BiLinearMixedModeTraction_neml2_theta30_crystal_no_sczm_csv.csv 200.0 2.0 -1.68753899743024e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 0.0 0.0 0.0
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 2.0 0.02 7.44594595249837
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 4.0 0.04 14.8918902004945
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 6.0 0.06 22.3377870406952
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 8.0 0.08 29.7831983327674
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 10.0 0.1 37.2257572469802
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 12.0 0.12 44.6565547164977
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 14.0 0.14 52.0498723987973
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 16.0 0.16 59.3479470576948
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 18.0 0.18 66.4563493549968
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 20.0 0.2 73.2798063762154
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 22.0 0.22 79.7837270088541
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 24.0 0.24 86.0069647826137
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 26.0 0.26 92.0184155166011
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 28.0 0.28 97.8783825034843
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 30.0 0.3 103.627322211122
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 32.0 0.32 109.288932578886
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 34.0 0.34 114.875796565591
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 36.0 0.36 120.393700757347
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 38.0 0.38 125.844315487992
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 40.0 0.4 131.226726546112
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 42.0 0.42 136.538275066731
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 44.0 0.44 141.775002100185
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 46.0 0.46 146.931871052465
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 48.0 0.48 152.002866367359
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 50.0 0.5 156.981025260071
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 52.0 0.52 161.858437461927
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 54.0 0.54 166.626237276632
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 56.0 0.56 171.274607848219
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 58.0 0.58 175.575328384488
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 60.0 0.6 173.961887552492
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 62.0 0.62 167.211494663129
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 64.0 0.64 156.769635914325
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 66.0 0.66 144.818722740602
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 68.0 0.68 132.13410393
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 70.0 0.7000000000000001 119.046379498286
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 72.0 0.72 105.738527905937
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 74.0 0.74 92.2946320259176
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 76.0 0.76 78.7370309899783
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 78.0 0.78 65.0478307308032
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 80.0 0.8 51.1745702710614
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 82.0 0.8200000000000001 37.0167583251536
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 84.0 0.84 22.3728420757917
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 86.0 0.86 8.76889278270845
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 88.0 0.88 3.90999763998271
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 90.0 0.9 1.8814010051444
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 92.0 0.92 0.649739435291334
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 94.0 0.9400000000000001 0.0598112072175631
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 96.0 0.96 6.13247123359972e-08
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 98.0 0.98 -1.89494253621802e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 100.0 1.0 -4.56037985152591e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 102.0 1.02 -5.89729653999171e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 104.0 1.04 2.57890930832616e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 106.0 1.06 -3.06546454886814e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 108.0 1.08 -1.70259639720172e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 110.0 1.1 -3.04915814819395e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 112.0 1.12 3.37757599666588e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 114.0 1.1400000000000001 -3.8318653805546897e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 116.0 1.16 6.47829012656587e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 118.0 1.18 6.52880527418631e-14
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 120.0 1.2 -6.958184028960089e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 122.0 1.22 -2.75370004576558e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 124.0 1.24 6.70630218024826e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 126.0 1.26 -4.55226134565834e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 128.0 1.28 1.40228106904061e-12
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 130.0 1.3 4.58050264384724e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 132.0 1.32 -7.77433672993766e-14
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 134.0 1.34 -5.50649803532366e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 136.0 1.36 1.8401946633162e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 138.0 1.3800000000000001 -3.89861753991028e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 140.0 1.4000000000000001 1.56610835411186e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 142.0 1.42 -3.01841884819964e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 144.0 1.44 -1.24358856545825e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 146.0 1.46 -8.731140810347429e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 148.0 1.48 -4.46365167050544e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 150.0 1.5 -1.05672415262603e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 152.0 1.52 4.08756362091367e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 154.0 1.54 2.29261054585095e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 156.0 1.56 -3.87606613472258e-14
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 158.0 1.58 6.09429173792364e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 160.0 1.6 1.59254553988575e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 162.0 1.62 -1.17426901535822e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 164.0 1.6400000000000001 -1.84977033690359e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 166.0 1.6600000000000001 2.70269917557187e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 168.0 1.68 -4.67209604337882e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 170.0 1.7 6.18394224716212e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 172.0 1.72 -1.6701917626704699e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 174.0 1.74 -1.69440850239511e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 176.0 1.76 3.19182180685829e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 178.0 1.78 -2.22252771742149e-14
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 180.0 1.8 -1.7027768084432198e-12
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 182.0 1.82 -2.25285068378156e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 184.0 1.84 -6.932232565759479e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 186.0 1.86 -8.85819195772797e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 188.0 1.8800000000000001 -7.394015955064499e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 190.0 1.9000000000000001 1.03300007436857e-12
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 192.0 1.92 -9.53744028198145e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 194.0 1.94 -2.19296802939084e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 196.0 1.96 -5.40852085340049e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 198.0 1.98 -3.38173933300823e-13
4 IFM rectangle_bfm_BiLinearMixedModeTraction_theta30_neml2_csv.csv 200.0 2.0 -4.45039838314898e-13


==> react_x_vs_time_sczm_vs_bfm_data_Bilinear.txt <==
curve_id time react_x
1 0.000000000000e+00 0.000000000000e+00
1 1.000000000000e+00 7.092198581560e+00
1 2.000000000000e+00 1.418439716312e+01
1 3.000000000000e+00 2.127659574468e+01
1 4.000000000000e+00 2.836879432624e+01
1 5.000000000000e+00 3.546099290780e+01
1 6.000000000000e+00 4.255319148936e+01
1 7.000000000000e+00 4.964539007092e+01
1 8.000000000000e+00 5.673758865248e+01
1 9.000000000000e+00 6.382978723404e+01
1 1.000000000000e+01 7.092198581560e+01
1 1.100000000000e+01 7.801418439716e+01
1 1.200000000000e+01 8.510638297872e+01
1 1.300000000000e+01 9.219858156028e+01
1 1.400000000000e+01 9.929078014184e+01
1 1.500000000000e+01 1.063829787234e+02
1 1.600000000000e+01 1.134751773050e+02
1 1.700000000000e+01 1.205673758865e+02
1 1.800000000000e+01 1.276595744681e+02
1 1.900000000000e+01 1.347517730496e+02
1 2.000000000000e+01 1.418439716312e+02
1 2.100000000000e+01 1.489361702128e+02
1 2.200000000000e+01 1.560283687943e+02
1 2.300000000000e+01 1.631205673759e+02
1 2.400000000000e+01 1.702127659574e+02
1 2.500000000000e+01 1.773049645390e+02
1 2.600000000000e+01 1.843971631206e+02
1 2.700000000000e+01 1.914893617021e+02
1 2.800000000000e+01 1.985815602837e+02
1 2.900000000000e+01 2.056737588652e+02
1 3.000000000000e+01 2.127659574468e+02
1 3.100000000000e+01 2.198581560284e+02
1 3.200000000000e+01 2.269503546099e+02
1 3.300000000000e+01 2.340425531915e+02
1 3.400000000000e+01 2.411347517730e+02
1 3.500000000000e+01 2.482269503546e+02
1 3.600000000000e+01 2.553191489362e+02
1 3.700000000000e+01 2.624113475177e+02
1 3.800000000000e+01 2.695035460993e+02
1 3.900000000000e+01 2.765957446809e+02
1 4.000000000000e+01 2.836879432624e+02
1 4.100000000000e+01 2.907801418440e+02
1 4.200000000000e+01 2.978723404255e+02
1 4.300000000000e+01 3.049645390071e+02
1 4.400000000000e+01 3.120567375887e+02
1 4.500000000000e+01 3.191489361702e+02
1 4.600000000000e+01 3.262411347518e+02
1 4.700000000000e+01 3.333333333333e+02
1 4.800000000000e+01 3.404255319149e+02
1 4.900000000000e+01 3.475177304965e+02
1 5.000000000000e+01 3.546099290780e+02
1 5.100000000000e+01 3.617021276596e+02
1 5.200000000000e+01 3.687943262411e+02
1 5.300000000000e+01 3.758865248227e+02
1 5.400000000000e+01 3.829787234043e+02
1 5.500000000000e+01 3.900709219858e+02
1 5.600000000000e+01 3.971631205674e+02
1 5.700000000000e+01 4.042553191489e+02
1 5.800000000000e+01 4.113475177305e+02
1 5.900000000000e+01 4.184397163121e+02
1 6.000000000000e+01 4.255319148936e+02
1 6.100000000000e+01 4.326241134752e+02
1 6.200000000000e+01 4.397163120567e+02
1 6.300000000000e+01 4.468085106383e+02
1 6.400000000000e+01 4.539007092199e+02
1 6.500000000000e+01 4.609929078014e+02
1 6.600000000000e+01 4.680851063830e+02
1 6.700000000000e+01 4.751773049645e+02
1 6.800000000000e+01 4.822695035461e+02
1 6.900000000000e+01 4.893617021277e+02
1 7.000000000000e+01 4.964539007092e+02
1 7.100000000000e+01 4.992550463989e+02
1 7.200000000000e+01 4.977508011049e+02
1 7.300000000000e+01 4.962322458463e+02
1 7.400000000000e+01 4.947137373797e+02
1 7.500000000000e+01 4.931953118954e+02
1 7.600000000000e+01 4.916769601142e+02
1 7.700000000000e+01 4.901586739807e+02
1 7.800000000000e+01 4.886404465722e+02
1 7.900000000000e+01 4.871222719063e+02
1 8.000000000000e+01 4.856041447866e+02
1 8.100000000000e+01 4.840860606779e+02
1 8.200000000000e+01 4.825680156038e+02
1 8.300000000000e+01 4.810500060635e+02
1 8.400000000000e+01 4.795320289629e+02
1 8.500000000000e+01 4.780140815568e+02
1 8.600000000000e+01 4.764961614015e+02
1 8.700000000000e+01 4.749782663140e+02
1 8.800000000000e+01 4.734603943388e+02
1 8.900000000000e+01 4.719425437184e+02
1 9.000000000000e+01 4.704247128690e+02
1 9.100000000000e+01 4.689069003600e+02
1 9.200000000000e+01 4.673891048953e+02
1 9.300000000000e+01 4.658713252982e+02
1 9.400000000000e+01 4.643535604978e+02
1 9.500000000000e+01 4.628358095178e+02
1 9.600000000000e+01 4.613180714654e+02
1 9.700000000000e+01 4.598003455235e+02
1 9.800000000000e+01 4.582826309423e+02
1 9.900000000000e+01 4.567649270327e+02
1 1.000000000000e+02 4.552472331601e+02
1 1.010000000000e+02 4.537295487394e+02
1 1.020000000000e+02 4.522118732300e+02
1 1.030000000000e+02 4.506942061319e+02
1 1.040000000000e+02 4.491765469815e+02
1 1.050000000000e+02 4.476588953491e+02
1 1.060000000000e+02 4.461412508350e+02
1 1.070000000000e+02 4.446236130678e+02
1 1.080000000000e+02 4.431059817010e+02
1 1.090000000000e+02 4.415883564117e+02
1 1.100000000000e+02 4.400707368985e+02
1 1.110000000000e+02 4.385531228793e+02
1 1.120000000000e+02 4.370355140902e+02
1 1.130000000000e+02 4.355179102840e+02
1 1.140000000000e+02 4.340003112288e+02
1 1.150000000000e+02 4.324827167067e+02
1 1.160000000000e+02 4.309651265133e+02
1 1.170000000000e+02 4.294475404560e+02
1 1.180000000000e+02 4.279299583536e+02
1 1.190000000000e+02 4.264123800351e+02
1 1.200000000000e+02 4.248948053396e+02
1 1.210000000000e+02 4.233772341148e+02
1 1.220000000000e+02 4.218596662172e+02
1 1.230000000000e+02 4.203421015109e+02
1 1.240000000000e+02 4.188245398671e+02
1 1.250000000000e+02 4.173069811643e+02
1 1.260000000000e+02 4.157894252870e+02
1 1.270000000000e+02 4.142718721258e+02
1 1.280000000000e+02 4.127543215767e+02
1 1.290000000000e+02 4.112367735413e+02
1 1.300000000000e+02 4.097192279257e+02
1 1.310000000000e+02 4.082016846410e+02
1 1.320000000000e+02 4.066841436021e+02
1 1.330000000000e+02 4.051666047285e+02
1 1.340000000000e+02 4.036490679432e+02
1 1.350000000000e+02 4.021315331729e+02
1 1.360000000000e+02 4.006140003477e+02
1 1.370000000000e+02 3.990964694009e+02
1 1.380000000000e+02 3.975789402688e+02
1 1.390000000000e+02 3.960614128905e+02
1 1.400000000000e+02 3.945438872078e+02
1 1.410000000000e+02 3.930263631651e+02
1 1.420000000000e+02 3.915088407093e+02
1 1.430000000000e+02 3.899913197894e+02
1 1.440000000000e+02 3.884738003566e+02
1 1.450000000000e+02 3.869562823641e+02
1 1.460000000000e+02 3.854387657672e+02
1 1.470000000000e+02 3.839212505230e+02
1 1.480000000000e+02 3.824037365901e+02
1 1.490000000000e+02 3.808862239291e+02
1 1.500000000000e+02 3.793687125019e+02
1 1.510000000000e+02 3.778512022722e+02
1 1.520000000000e+02 3.763336932047e+02
1 1.530000000000e+02 3.748161852659e+02
1 1.540000000000e+02 3.732986784233e+02
1 1.550000000000e+02 3.717811726457e+02
1 1.560000000000e+02 3.702636679032e+02
1 1.570000000000e+02 3.687461641667e+02
1 1.580000000000e+02 3.672286614086e+02
1 1.590000000000e+02 3.657111596019e+02
1 1.600000000000e+02 3.641936587208e+02
1 1.610000000000e+02 3.626761587405e+02
1 1.620000000000e+02 3.611586596369e+02
1 1.630000000000e+02 3.596411613868e+02
1 1.640000000000e+02 3.581236639678e+02
1 1.650000000000e+02 3.566061673584e+02
1 1.660000000000e+02 3.550886715377e+02
1 1.670000000000e+02 3.535711764856e+02
1 1.680000000000e+02 3.520536821825e+02
1 1.690000000000e+02 3.505361886097e+02
1 1.700000000000e+02 3.490186957490e+02
1 1.710000000000e+02 3.475012035828e+02
1 1.720000000000e+02 3.459837120940e+02
1 1.730000000000e+02 3.444662212664e+02
1 1.740000000000e+02 3.429487310838e+02
1 1.750000000000e+02 3.414312415308e+02
1 1.760000000000e+02 3.399137525926e+02
1 1.770000000000e+02 3.383962642547e+02
1 1.780000000000e+02 3.368787765030e+02
1 1.790000000000e+02 3.353612893240e+02
1 1.800000000000e+02 3.338438027044e+02
1 1.810000000000e+02 3.323263166316e+02
1 1.820000000000e+02 3.308088310931e+02
1 1.830000000000e+02 3.292913460769e+02
1 1.840000000000e+02 3.277738615715e+02
1 1.850000000000e+02 3.262563775653e+02
1 1.860000000000e+02 3.247388940476e+02
1 1.870000000000e+02 3.232214110076e+02
1 1.880000000000e+02 3.217039284350e+02
1 1.890000000000e+02 3.201864463197e+02
1 1.900000000000e+02 3.186689646520e+02
1 1.910000000000e+02 3.171514834223e+02
1 1.920000000000e+02 3.156340026214e+02
1 1.930000000000e+02 3.141165222405e+02
1 1.940000000000e+02 3.125990422707e+02
1 1.950000000000e+02 3.110815627035e+02
1 1.960000000000e+02 3.095640835308e+02
1 1.970000000000e+02 3.080466047445e+02
1 1.980000000000e+02 3.065291263368e+02
1 1.990000000000e+02 3.050116483001e+02
1 2.000000000000e+02 3.034941706269e+02
2 0.000000000000e+00 0.000000000000e+00
2 2.000000000000e+00 1.418439716312e+01
2 4.000000000000e+00 2.836879432624e+01
2 6.000000000000e+00 4.255319148936e+01
2 8.000000000000e+00 5.673758865248e+01
2 1.000000000000e+01 7.092198581560e+01
2 1.200000000000e+01 8.510638297872e+01
2 1.400000000000e+01 9.929078014184e+01
2 1.600000000000e+01 1.134751773050e+02
2 1.800000000000e+01 1.276595744681e+02
2 2.000000000000e+01 1.418439716312e+02
2 2.200000000000e+01 1.560283687943e+02
2 2.400000000000e+01 1.702127659574e+02
2 2.600000000000e+01 1.843971631206e+02
2 2.800000000000e+01 1.985815602837e+02
2 3.000000000000e+01 2.127659574468e+02
2 3.200000000000e+01 2.269503546099e+02
2 3.400000000000e+01 2.411347517730e+02
2 3.600000000000e+01 2.553191489362e+02
2 3.800000000000e+01 2.695035460993e+02
2 4.000000000000e+01 2.836879432624e+02
2 4.200000000000e+01 2.978723404255e+02
2 4.400000000000e+01 3.120567375887e+02
2 4.600000000000e+01 3.262411347518e+02
2 4.800000000000e+01 3.404255319149e+02
2 5.000000000000e+01 3.546099290780e+02
2 5.200000000000e+01 3.687943262411e+02
2 5.400000000000e+01 3.829787234043e+02
2 5.600000000000e+01 3.971631205674e+02
2 5.800000000000e+01 4.113475177305e+02
2 6.000000000000e+01 4.255319148936e+02
2 6.200000000000e+01 4.397163120567e+02
2 6.400000000000e+01 4.539007092199e+02
2 6.600000000000e+01 4.680851063830e+02
2 6.800000000000e+01 4.822695035461e+02
2 7.000000000000e+01 4.964539007092e+02
2 7.200000000000e+01 4.977508011049e+02
2 7.400000000000e+01 4.947137373797e+02
2 7.600000000000e+01 4.916769601142e+02
2 7.800000000000e+01 4.886404465722e+02
2 8.000000000000e+01 4.856041447866e+02
2 8.200000000000e+01 4.825680156038e+02
2 8.400000000000e+01 4.795320289629e+02
2 8.600000000000e+01 4.764961614015e+02
2 8.800000000000e+01 4.734603943388e+02
2 9.000000000000e+01 4.704247128690e+02
2 9.200000000000e+01 4.673891048953e+02
2 9.400000000000e+01 4.643535604978e+02
2 9.600000000000e+01 4.613180714654e+02
2 9.800000000000e+01 4.582826309423e+02
2 1.000000000000e+02 4.552472331601e+02
2 1.020000000000e+02 4.522118732300e+02
2 1.040000000000e+02 4.491765469815e+02
2 1.060000000000e+02 4.461412508350e+02
2 1.080000000000e+02 4.431059817010e+02
2 1.100000000000e+02 4.400707368985e+02
2 1.120000000000e+02 4.370355140902e+02
2 1.140000000000e+02 4.340003112288e+02
2 1.160000000000e+02 4.309651265133e+02
2 1.180000000000e+02 4.279299583536e+02
2 1.200000000000e+02 4.248948053396e+02
2 1.220000000000e+02 4.218596662172e+02
2 1.240000000000e+02 4.188245398671e+02
2 1.260000000000e+02 4.157894252870e+02
2 1.280000000000e+02 4.127543215767e+02
2 1.300000000000e+02 4.097192279257e+02
2 1.320000000000e+02 4.066841436021e+02
2 1.340000000000e+02 4.036490679432e+02
2 1.360000000000e+02 4.006140003477e+02
2 1.380000000000e+02 3.975789402688e+02
2 1.400000000000e+02 3.945438872078e+02
2 1.420000000000e+02 3.915088407093e+02
2 1.440000000000e+02 3.884738003566e+02
2 1.460000000000e+02 3.854387657672e+02
2 1.480000000000e+02 3.824037365901e+02
2 1.500000000000e+02 3.793687125019e+02
2 1.520000000000e+02 3.763336932047e+02
2 1.540000000000e+02 3.732986784233e+02
2 1.560000000000e+02 3.702636679032e+02
2 1.580000000000e+02 3.672286614086e+02
2 1.600000000000e+02 3.641936587208e+02
2 1.620000000000e+02 3.611586596369e+02
2 1.640000000000e+02 3.581236639678e+02
2 1.660000000000e+02 3.550886715377e+02
2 1.680000000000e+02 3.520536821825e+02
2 1.700000000000e+02 3.490186957490e+02
2 1.720000000000e+02 3.459837120940e+02
2 1.740000000000e+02 3.429487310838e+02
2 1.760000000000e+02 3.399137525926e+02
2 1.780000000000e+02 3.368787765030e+02
2 1.800000000000e+02 3.338438027044e+02
2 1.820000000000e+02 3.308088310931e+02
2 1.840000000000e+02 3.277738615715e+02
2 1.860000000000e+02 3.247388940476e+02
2 1.880000000000e+02 3.217039284350e+02
2 1.900000000000e+02 3.186689646519e+02
2 1.920000000000e+02 3.156340026214e+02
2 1.940000000000e+02 3.125990422707e+02
2 1.960000000000e+02 3.095640835308e+02
2 1.980000000000e+02 3.065291263368e+02
2 2.000000000000e+02 3.034941706269e+02


==> react_x_vs_time_sczm_vs_bfm_data_SI.txt <==
curve_id time react_x
1 0.000000000000e+00 0.000000000000e+00
1 1.000000000000e+00 6.064046963194e+00
1 2.000000000000e+00 1.210360689773e+01
1 3.000000000000e+00 1.811847968828e+01
1 4.000000000000e+00 2.410846337527e+01
1 5.000000000000e+00 3.007335414490e+01
1 6.000000000000e+00 3.601294631957e+01
1 7.000000000000e+00 4.192703234861e+01
1 8.000000000000e+00 4.781540279950e+01
1 9.000000000000e+00 5.367784634943e+01
1 1.000000000000e+01 5.951414977732e+01
1 1.100000000000e+01 6.532409795633e+01
1 1.200000000000e+01 7.110747384689e+01
1 1.300000000000e+01 7.686405849013e+01
1 1.400000000000e+01 8.259363100203e+01
1 1.500000000000e+01 8.829596856805e+01
1 1.600000000000e+01 9.397084643834e+01
1 1.700000000000e+01 9.961803792373e+01
1 1.800000000000e+01 1.052373143922e+02
1 1.900000000000e+01 1.108284452663e+02
1 2.000000000000e+01 1.163911980211e+02
1 2.100000000000e+01 1.219253381830e+02
1 2.200000000000e+01 1.274306293293e+02
1 2.300000000000e+01 1.329068330889e+02
1 2.400000000000e+01 1.383537091436e+02
1 2.500000000000e+01 1.437710152302e+02
1 2.600000000000e+01 1.491585071441e+02
1 2.700000000000e+01 1.545159387436e+02
1 2.800000000000e+01 1.598430619551e+02
1 2.900000000000e+01 1.651396267800e+02
1 3.000000000000e+01 1.704053813019e+02
1 3.100000000000e+01 1.756400716958e+02
1 3.200000000000e+01 1.808434422386e+02
1 3.300000000000e+01 1.860152353197e+02
1 3.400000000000e+01 1.911551914549e+02
1 3.500000000000e+01 1.962630493000e+02
1 3.600000000000e+01 2.013385456668e+02
1 3.700000000000e+01 2.063814155405e+02
1 3.800000000000e+01 2.113913920986e+02
1 3.900000000000e+01 2.163682067316e+02
1 4.000000000000e+01 2.213115890651e+02
1 4.100000000000e+01 2.262212669844e+02
1 4.200000000000e+01 2.310969666600e+02
1 4.300000000000e+01 2.359384125758e+02
1 4.400000000000e+01 2.407453275592e+02
1 4.500000000000e+01 2.455174328128e+02
1 4.600000000000e+01 2.502544479489e+02
1 4.700000000000e+01 2.549560910257e+02
1 4.800000000000e+01 2.596220785859e+02
1 4.900000000000e+01 2.642521256981e+02
1 5.000000000000e+01 2.688459460001e+02
1 5.100000000000e+01 2.734032517449e+02
1 5.200000000000e+01 2.779237538495e+02
1 5.300000000000e+01 2.824071619463e+02
1 5.400000000000e+01 2.868531844372e+02
1 5.500000000000e+01 2.912615285507e+02
1 5.600000000000e+01 2.956319004016e+02
1 5.700000000000e+01 2.999640050542e+02
1 5.800000000000e+01 3.042575465888e+02
1 5.900000000000e+01 3.085122281701e+02
1 6.000000000000e+01 3.127277521210e+02
1 6.100000000000e+01 3.169038199977e+02
1 6.200000000000e+01 3.210401326697e+02
1 6.300000000000e+01 3.251363904028e+02
1 6.400000000000e+01 3.291922929458e+02
1 6.500000000000e+01 3.332075396209e+02
1 6.600000000000e+01 3.371818294184e+02
1 6.700000000000e+01 3.411148610942e+02
1 6.800000000000e+01 3.450063332730e+02
1 6.900000000000e+01 3.488559445537e+02
1 7.000000000000e+01 3.526633936207e+02
1 7.100000000000e+01 3.564283793582e+02
1 7.200000000000e+01 3.601506009693e+02
1 7.300000000000e+01 3.638297580999e+02
1 7.400000000000e+01 3.674655509662e+02
1 7.500000000000e+01 3.710576804879e+02
1 7.600000000000e+01 3.746058484245e+02
1 7.700000000000e+01 3.781097575183e+02
1 7.800000000000e+01 3.815691116400e+02
1 7.900000000000e+01 3.849836159410e+02
1 8.000000000000e+01 3.883529770091e+02
1 8.100000000000e+01 3.916769030299e+02
1 8.200000000000e+01 3.949551039533e+02
1 8.300000000000e+01 3.981872916640e+02
1 8.400000000000e+01 4.013731801583e+02
1 8.500000000000e+01 4.045124857248e+02
1 8.600000000000e+01 4.076049271307e+02
1 8.700000000000e+01 4.106502258131e+02
1 8.800000000000e+01 4.136481060751e+02
1 8.900000000000e+01 4.165982952872e+02
1 9.000000000000e+01 4.195005240936e+02
1 9.100000000000e+01 4.223545266228e+02
1 9.200000000000e+01 4.251600407046e+02
1 9.300000000000e+01 4.279168080900e+02
1 9.400000000000e+01 4.306245746775e+02
1 9.500000000000e+01 4.332830907432e+02
1 9.600000000000e+01 4.358921111755e+02
1 9.700000000000e+01 4.384513957148e+02
1 9.800000000000e+01 4.409607091968e+02
1 9.900000000000e+01 4.434198218001e+02
1 1.000000000000e+02 4.458285092988e+02
1 1.010000000000e+02 4.481865533172e+02
1 1.020000000000e+02 4.504937415899e+02
1 1.030000000000e+02 4.527498682237e+02
1 1.040000000000e+02 4.549547339642e+02
1 1.050000000000e+02 4.571081464641e+02
1 1.060000000000e+02 4.592099205548e+02
1 1.070000000000e+02 4.612598785205e+02
1 1.080000000000e+02 4.632578503738e+02
1 1.090000000000e+02 4.652036741335e+02
1 1.100000000000e+02 4.670971961038e+02
1 1.110000000000e+02 4.689382711540e+02
1 1.120000000000e+02 4.707267629999e+02
1 1.130000000000e+02 4.724625444840e+02
1 1.140000000000e+02 4.741454978569e+02
1 1.150000000000e+02 4.757755150572e+02
1 1.160000000000e+02 4.773524979905e+02
1 1.170000000000e+02 4.788763588072e+02
1 1.180000000000e+02 4.803470201774e+02
1 1.190000000000e+02 4.817644155642e+02
1 1.200000000000e+02 4.831284894933e+02
1 1.210000000000e+02 4.844391978186e+02
1 1.220000000000e+02 4.856965079846e+02
1 1.230000000000e+02 4.869003992826e+02
1 1.240000000000e+02 4.880508631031e+02
1 1.250000000000e+02 4.891479031806e+02
1 1.260000000000e+02 4.901915358329e+02
1 1.270000000000e+02 4.911817901926e+02
1 1.280000000000e+02 4.921187084312e+02
1 1.290000000000e+02 4.930023459741e+02
1 1.300000000000e+02 4.938327717068e+02
1 1.310000000000e+02 4.946100681719e+02
1 1.320000000000e+02 4.953343317545e+02
1 1.330000000000e+02 4.960056728578e+02
1 1.340000000000e+02 4.966242160662e+02
1 1.350000000000e+02 4.971901002971e+02
1 1.360000000000e+02 4.977034789386e+02
1 1.370000000000e+02 4.981645199751e+02
1 1.380000000000e+02 4.985734060981e+02
1 1.390000000000e+02 4.989303348025e+02
1 1.400000000000e+02 4.992355184686e+02
1 1.410000000000e+02 4.994891844275e+02
1 1.420000000000e+02 4.996915750111e+02
1 1.430000000000e+02 4.998429475856e+02
1 1.440000000000e+02 4.999435745678e+02
1 1.450000000000e+02 4.999937434244e+02
1 1.460000000000e+02 4.999937566536e+02
1 1.470000000000e+02 4.999439317484e+02
1 1.480000000000e+02 4.998446011426e+02
1 1.490000000000e+02 4.996961121374e+02
1 1.500000000000e+02 4.994988268100e+02
1 1.510000000000e+02 4.992531219030e+02
1 1.520000000000e+02 4.989593886957e+02
1 1.530000000000e+02 4.986180328559e+02
1 1.540000000000e+02 4.982294742732e+02
1 1.550000000000e+02 4.977941468733e+02
1 1.560000000000e+02 4.973124984140e+02
1 1.570000000000e+02 4.967849902625e+02
1 1.580000000000e+02 4.962120971544e+02
1 1.590000000000e+02 4.955943069353e+02
1 1.600000000000e+02 4.949321202839e+02
1 1.610000000000e+02 4.942260504183e+02
1 1.620000000000e+02 4.934766227861e+02
1 1.630000000000e+02 4.926843747370e+02
1 1.640000000000e+02 4.918498551807e+02
1 1.650000000000e+02 4.909736242288e+02
1 1.660000000000e+02 4.900562528226e+02
1 1.670000000000e+02 4.890983223470e+02
1 1.680000000000e+02 4.881004242311e+02
1 1.690000000000e+02 4.870631595360e+02
1 1.700000000000e+02 4.859871385318e+02
1 1.710000000000e+02 4.848729802628e+02
1 1.720000000000e+02 4.837213121037e+02
1 1.730000000000e+02 4.825327693055e+02
1 1.740000000000e+02 4.813079945343e+02
1 1.750000000000e+02 4.800476374023e+02
1 1.760000000000e+02 4.787523539920e+02
1 1.770000000000e+02 4.774228063761e+02
1 1.780000000000e+02 4.760596621313e+02
1 1.790000000000e+02 4.746635938506e+02
1 1.800000000000e+02 4.732352786508e+02
1 1.810000000000e+02 4.717753976804e+02
1 1.820000000000e+02 4.702846356252e+02
1 1.830000000000e+02 4.687636802156e+02
1 1.840000000000e+02 4.672132217339e+02
1 1.850000000000e+02 4.656339525244e+02
1 1.860000000000e+02 4.640265665064e+02
1 1.870000000000e+02 4.623917586911e+02
1 1.880000000000e+02 4.607302247030e+02
1 1.890000000000e+02 4.590426603070e+02
1 1.900000000000e+02 4.573297609541e+02
1 1.910000000000e+02 4.555922212727e+02
1 1.920000000000e+02 4.538307346923e+02
1 1.930000000000e+02 4.520459929490e+02
1 1.940000000000e+02 4.502386856649e+02
1 1.950000000000e+02 4.484094999238e+02
1 1.960000000000e+02 4.465591198572e+02
1 1.970000000000e+02 4.446882262419e+02
1 1.980000000000e+02 4.427974961081e+02
1 1.990000000000e+02 4.408876023596e+02
1 2.000000000000e+02 4.389592134064e+02
2 0.000000000000e+00 0.000000000000e+00
2 2.000000000000e+00 1.210360689773e+01
2 4.000000000000e+00 2.410846337527e+01
2 6.000000000000e+00 3.601294631957e+01
2 8.000000000000e+00 4.781540279950e+01
2 1.000000000000e+01 5.951414977732e+01
2 1.200000000000e+01 7.110747384689e+01
2 1.400000000000e+01 8.259363100203e+01
2 1.600000000000e+01 9.397084643834e+01
2 1.800000000000e+01 1.052373143922e+02
2 2.000000000000e+01 1.163911980211e+02
2 2.200000000000e+01 1.274306293293e+02
2 2.400000000000e+01 1.383537091436e+02
2 2.600000000000e+01 1.491585071441e+02
2 2.800000000000e+01 1.598430619551e+02
2 3.000000000000e+01 1.704053813019e+02
2 3.200000000000e+01 1.808434422386e+02
2 3.400000000000e+01 1.911551914549e+02
2 3.600000000000e+01 2.013385456668e+02
2 3.800000000000e+01 2.113913920986e+02
2 4.000000000000e+01 2.213115890651e+02
2 4.200000000000e+01 2.310969666600e+02
2 4.400000000000e+01 2.407453275592e+02
2 4.600000000000e+01 2.502544479489e+02
2 4.800000000000e+01 2.596220785859e+02
2 5.000000000000e+01 2.688459460001e+02
2 5.200000000000e+01 2.779237538495e+02
2 5.400000000000e+01 2.868531844372e+02
2 5.600000000000e+01 2.956319004016e+02
2 5.800000000000e+01 3.042575465888e+02
2 6.000000000000e+01 3.127277521210e+02
2 6.200000000000e+01 3.210401326697e+02
2 6.400000000000e+01 3.291922929458e+02
2 6.600000000000e+01 3.371818294184e+02
2 6.800000000000e+01 3.450063332730e+02
2 7.000000000000e+01 3.526633936207e+02
2 7.200000000000e+01 3.601506009693e+02
2 7.400000000000e+01 3.674655509662e+02
2 7.600000000000e+01 3.746058484245e+02
2 7.800000000000e+01 3.815691116400e+02
2 8.000000000000e+01 3.883529770091e+02
2 8.200000000000e+01 3.949551039533e+02
2 8.400000000000e+01 4.013731801583e+02
2 8.600000000000e+01 4.076049271307e+02
2 8.800000000000e+01 4.136481060751e+02
2 9.000000000000e+01 4.195005240936e+02
2 9.200000000000e+01 4.251600407046e+02
2 9.400000000000e+01 4.306245746775e+02
2 9.600000000000e+01 4.358921111755e+02
2 9.800000000000e+01 4.409607091968e+02
2 1.000000000000e+02 4.458285092988e+02
2 1.020000000000e+02 4.504937415899e+02
2 1.040000000000e+02 4.549547339642e+02
2 1.060000000000e+02 4.592099205548e+02
2 1.080000000000e+02 4.632578503738e+02
2 1.100000000000e+02 4.670971961038e+02
2 1.120000000000e+02 4.707267629999e+02
2 1.140000000000e+02 4.741454978569e+02
2 1.160000000000e+02 4.773524979905e+02
2 1.180000000000e+02 4.803470201774e+02
2 1.200000000000e+02 4.831284894933e+02
2 1.220000000000e+02 4.856965079846e+02
2 1.240000000000e+02 4.880508631031e+02
2 1.260000000000e+02 4.901915358329e+02
2 1.280000000000e+02 4.921187084312e+02
2 1.300000000000e+02 4.938327717068e+02
2 1.320000000000e+02 4.953343317545e+02
2 1.340000000000e+02 4.966242160662e+02
2 1.360000000000e+02 4.977034789386e+02
2 1.380000000000e+02 4.985734060981e+02
2 1.400000000000e+02 4.992355184686e+02
2 1.420000000000e+02 4.996915750111e+02
2 1.440000000000e+02 4.999435745678e+02
2 1.460000000000e+02 4.999937566536e+02
2 1.480000000000e+02 4.998446011426e+02
2 1.500000000000e+02 4.994988268100e+02
2 1.520000000000e+02 4.989593886957e+02
2 1.540000000000e+02 4.982294742732e+02
2 1.560000000000e+02 4.973124984140e+02
2 1.580000000000e+02 4.962120971544e+02
2 1.600000000000e+02 4.949321202839e+02
2 1.620000000000e+02 4.934766227861e+02
2 1.640000000000e+02 4.918498551807e+02
2 1.660000000000e+02 4.900562528226e+02
2 1.680000000000e+02 4.881004242311e+02
2 1.700000000000e+02 4.859871385318e+02
2 1.720000000000e+02 4.837213121037e+02
2 1.740000000000e+02 4.813079945343e+02
2 1.760000000000e+02 4.787523539920e+02
2 1.780000000000e+02 4.760596621313e+02
2 1.800000000000e+02 4.732352786508e+02
2 1.820000000000e+02 4.702846356252e+02
2 1.840000000000e+02 4.672132217339e+02
2 1.860000000000e+02 4.640265665064e+02
2 1.880000000000e+02 4.607302247030e+02
2 1.900000000000e+02 4.573297609421e+02
2 1.920000000000e+02 4.538307346823e+02
2 1.940000000000e+02 4.502386856566e+02
2 1.960000000000e+02 4.465591198572e+02
2 1.980000000000e+02 4.427974961081e+02
2 2.000000000000e+02 4.389592134064e+02


==> runtime_auto_false.txt <==
# angle  avg_time
0   0.1479
5   0.1457
10  0.1436
15  0.1444
20  0.1490
25  0.1546
30  0.1572
35  0.1637
40  0.1671
45  0.1694

==> runtime_auto_true.txt <==
# angle  avg_time
0   0.1412
5   0.1421
10  0.1416
15  0.1431
20  0.1422
25  0.1430
30  0.1446
35  0.1450
40  0.1426
45  0.1429

==> runtime_data_2D.txt <==
N_T brute_force brute_force_err pca_method pca_method_err
100 0.3884 0.0200 0.2032 0.0030
200 0.4502 0.0200 0.2030 0.0030
400 0.7536 0.0250 0.2012 0.0030
800 1.1832 0.0300 0.2020 0.0030
1600 2.0800 0.0350 0.2048 0.0030

==> sczm_damage_K1e2_GI30_GII200_N10_S20.txt <==
time max_damage
0.0 0.0
0.25 0.0
0.5 0.0
0.75 0.0
1.0 0.0
1.25 0.246634013817665
1.5 0.440566609422013
1.75 0.557254444143609
2.0 0.629565482508954
2.25 0.702680249788244
2.5 0.752233427772575
2.75 0.783926061857625
3.0 0.805485343624715
3.25 0.821514586650645
3.5 0.84052566588861
3.75 0.858749800693699
4.0 0.873432231248909
4.25 0.885615686000589
4.5 0.895988881125676
4.75 0.905006421335072
5.0 0.912945665029949
5.25 0.919946252253231
5.5 0.926097240819689
5.75 0.931504644303987
6.0 0.936308556083625
6.25 0.940617657931332
6.5 0.944516869786383
6.75 0.948075051435296
7.0 0.951350034332742
7.25 0.954392101169135
7.5 0.957246685517751
7.75 0.959956661474245
8.0 0.96256439877124
8.25 0.965113634211992
8.5 0.967651052090239
8.75 0.970227188811133
9.0 0.972895776384215
9.25 0.975709805914995
9.5 0.978494324381898
9.75 0.981123036120636
10.0 0.98353523445939
10.25 0.985710411605175
10.5 0.987652765060015
10.75 0.989380070130891
11.0 0.990916039510209
11.25 0.99228553832346
11.5 0.993511935731243
11.75 0.99461590129501
12.0 0.995615080277488
12.25 0.996524240158515
12.5 0.997355625043732
12.75 0.998119365489738
13.0 0.998823866363733
13.25 0.999476141018843
13.5 1.0
13.75 1.0
14.0 1.0
14.25 1.0
14.5 1.0
14.75 1.0
15.0 1.0
15.25 1.0
15.5 1.0
15.75 1.0
16.0 1.0
16.25 1.0
16.5 1.0
16.75 1.0
17.0 1.0
17.25 1.0
17.5 1.0
17.75 1.0
18.0 1.0
18.25 1.0
18.5 1.0
18.75 1.0
19.0 1.0
19.25 1.0
19.5 1.0
19.75 1.0
20.0 1.0
20.25 1.0
20.5 1.0
20.75 1.0
21.0 1.0
21.25 1.0
21.5 1.0
21.75 1.0
22.0 1.0
22.25 1.0
22.5 1.0
22.75 1.0
23.0 1.0
23.25 1.0
23.5 1.0
23.75 1.0
24.0 1.0
24.25 1.0
24.5 1.0
24.75 1.0
25.0 1.0
25.25 1.0
25.5 1.0
25.75 1.0
26.0 1.0
26.25 1.0
26.5 1.0
26.75 1.0
27.0 1.0
27.25 1.0
27.5 1.0
27.75 1.0
28.0 1.0
28.25 1.0
28.5 1.0
28.75 1.0
29.0 1.0
29.25 1.0
29.5 1.0
29.75 1.0
30.0 1.0
30.25 1.0
30.5 1.0
30.75 1.0
31.0 1.0
31.25 1.0
31.5 1.0
31.75 1.0
32.0 1.0
32.25 1.0
32.5 1.0
32.75 1.0
33.0 1.0
33.25 1.0
33.5 1.0
33.75 1.0
34.0 1.0
34.25 1.0
34.5 1.0
34.75 1.0
35.0 1.0
35.25 1.0
35.5 1.0
35.75 1.0
36.0 1.0
36.25 1.0
36.5 1.0
36.75 1.0
37.0 1.0
37.25 1.0
37.5 1.0
37.75 1.0
38.0 1.0
38.25 1.0
38.5 1.0
38.75 1.0
39.0 1.0
39.25 1.0
39.5 1.0
39.75 1.0
40.0 1.0
40.25 1.0
40.5 1.0
40.75 1.0
41.0 1.0
41.25 1.0
41.5 1.0
41.75 1.0
42.0 1.0
42.25 1.0
42.5 1.0
42.75 1.0
43.0 1.0
43.25 1.0
43.5 1.0
43.75 1.0
44.0 1.0
44.25 1.0
44.5 1.0
44.75 1.0
45.0 1.0
45.25 1.0
45.5 1.0
45.75 1.0
46.0 1.0
46.25 1.0
46.5 1.0
46.75 1.0
47.0 1.0
47.25 1.0
47.5 1.0
47.75 1.0
48.0 1.0
48.25 1.0
48.5 1.0
48.75 1.0
49.0 1.0
49.25 1.0
49.5 1.0
49.75 1.0
50.0 1.0
50.25 1.0
50.5 1.0
50.75 1.0
51.0 1.0
51.25 1.0
51.5 1.0
51.75 1.0
52.0 1.0
52.25 1.0
52.5 1.0
52.75 1.0
53.0 1.0
53.25 1.0
53.5 1.0
53.75 1.0
54.0 1.0
54.25 1.0
54.5 1.0
54.75 1.0
55.0 1.0
55.25 1.0
55.5 1.0
55.75 1.0
56.0 1.0
56.25 1.0
56.5 1.0
56.75 1.0
57.0 1.0
57.25 1.0
57.5 1.0
57.75 1.0
58.0 1.0
58.25 1.0
58.5 1.0
58.75 1.0
59.0 1.0
59.25 1.0
59.5 1.0
59.75 1.0
60.0 1.0


==> sczm_damage_K50_GI30_GII25_N3_S5.txt <==
time max_damage
0.0 0.0
0.25 0.0
0.5 0.0
0.75 0.243633294361929
1.0 0.522379252403549
1.25 0.650020789920315
1.5 0.725154895435693
1.75 0.775797051061735
2.0 0.811168202796434
2.25 0.837173362053504
2.5 0.857206810822373
2.75 0.873227955167141
3.0 0.886444837827566
3.25 0.897607332132122
3.5 0.907231255391857
3.75 0.915630997869218
4.0 0.923006024674738
4.25 0.929467628156854
4.5 0.935167510074615
4.75 0.940233196417843
5.0 0.944765191054195
5.25 0.948831641210885
5.5 0.952461461701646
5.75 0.955717859159794
6.0 0.958661013433505
6.25 0.961341420414032
6.5 0.963800384763285
6.75 0.966071662328288
7.0 0.968182979062613
7.25 0.970157204842459
7.5 0.972013208680571
7.75 0.9737664609577
8.0 0.97542944079124
8.25 0.977011894810702
8.5 0.978496034884236
8.75 0.979850923866342
9.0 0.981075099246505
9.25 0.982178422059116
9.5 0.983174411081286
9.75 0.984076698335892
10.0 0.984897609315418
10.25 0.98564777251272
10.5 0.986336173709976
10.75 0.986970366457901
11.0 0.987556709857664
11.25 0.9881005841248
11.5 0.988606570374906
11.75 0.989078595457116
12.0 0.989520047233809
12.25 0.989933866279074
12.5 0.990322619183848
12.75 0.99068855759405
13.0 0.991033666149492
13.25 0.991359701727015
13.5 0.991668225812631
13.75 0.991960631396128
14.0 0.992238165461842
14.25 0.992501947910521
14.5 0.992752987567582
14.75 0.992992195796507
15.0 0.993220398131449
15.25 0.993438344261995
15.5 0.993646716639606
15.75 0.993846137925408
16.0 0.994037177459334
16.25 0.994220356899032
16.5 0.994396155151474
16.75 0.994565012699597
17.0 0.994727335409603
17.25 0.994883497890827
17.5 0.995033846468832
17.75 0.995178701823075
18.0 0.995318361332817
18.25 0.995453101168476
18.5 0.995583178160326
18.75 0.995708831471851
19.0 0.995830284101341
19.25 0.995947744232037
19.5 0.996061406448506
19.75 0.996171452834473
20.0 0.996278053965484
20.25 0.996381369808021
20.5 0.99649366997612
20.75 0.996604375392005
21.0 0.996711794061651
21.25 0.996816070755769
21.5 0.99691734183458
21.75 0.997015735852079
22.0 0.997111374108727
22.25 0.997204371157692
22.5 0.997294835269133
22.75 0.997382868856529
23.0 0.99746856886865
23.25 0.997552027150365
23.5 0.997633330775155
23.75 0.997713604973451
24.0 0.997792684366123
24.25 0.997869786888043
24.5 0.99794498594521
24.75 0.998018351344392
25.0 0.998089949511607
25.25 0.998159843694853
25.5 0.998228094152369
25.75 0.998294758327656
26.0 0.998359891012301
26.25 0.998423544497616
26.5 0.998485768715955
26.75 0.998546611372539
27.0 0.998606118068517
27.25 0.998664332415939
27.5 0.998721296145264
27.75 0.998777049205939
28.0 0.998831629860607
28.25 0.998885074773358
28.5 0.998937419092511
28.75 0.998988696528277
29.0 0.9990389394257
29.25 0.999088178833192
29.5 0.999136444566962
29.75 0.999183765271654
30.0 0.999230168477419
30.25 0.999275680653679
30.5 0.99932032725981
30.75 0.999364132792938
31.0 0.999407120833041
31.25 0.999449314085535
31.5 0.999490734421507
31.75 0.999531402915747
32.0 0.9995713398827
32.25 0.999610564910511
32.5 0.999649096893228
32.75 0.999686954061322
33.0 0.999724154010605
33.25 0.999760714100487
33.5 0.999796651385122
33.75 0.999831982637774
34.0 0.999866723172032
34.25 0.999900883766017
34.5 0.999934484008815
34.75 0.999967538211274
35.0 1.0
35.25 1.0
35.5 1.0
35.75 1.0
36.0 1.0
36.25 1.0
36.5 1.0
36.75 1.0
37.0 1.0
37.25 1.0
37.5 1.0
37.75 1.0
38.0 1.0
38.25 1.0
38.5 1.0
38.75 1.0
39.0 1.0
39.25 1.0
39.5 1.0
39.75 1.0
40.0 1.0
40.25 1.0
40.5 1.0
40.75 1.0
41.0 1.0
41.25 1.0
41.5 1.0
41.75 1.0
42.0 1.0
42.25 1.0
42.5 1.0
42.75 1.0
43.0 1.0
43.25 1.0
43.5 1.0
43.75 1.0
44.0 1.0
44.25 1.0
44.5 1.0
44.75 1.0
45.0 1.0
45.25 1.0
45.5 1.0
45.75 1.0
46.0 1.0
46.25 1.0
46.5 1.0
46.75 1.0
47.0 1.0
47.25 1.0
47.5 1.0
47.75 1.0
48.0 1.0
48.25 1.0
48.5 1.0
48.75 1.0
49.0 1.0
49.25 1.0
49.5 1.0
49.75 1.0
50.0 1.0
50.25 1.0
50.5 1.0
50.75 1.0
51.0 1.0
51.25 1.0
51.5 1.0
51.75 1.0
52.0 1.0
52.25 1.0
52.5 1.0
52.75 1.0
53.0 1.0
53.25 1.0
53.5 1.0
53.75 1.0
54.0 1.0
54.25 1.0
54.5 1.0
54.75 1.0
55.0 1.0
55.25 1.0
55.5 1.0
55.75 1.0
56.0 1.0
56.25 1.0
56.5 1.0
56.75 1.0
57.0 1.0
57.25 1.0
57.5 1.0
57.75 1.0
58.0 1.0
58.25 1.0
58.5 1.0
58.75 1.0
59.0 1.0
59.25 1.0
59.5 1.0
59.75 1.0
60.0 1.0


==> sczm_react_K1e2_GI30_GII200_N10_S20.txt <==
time react_y
0.0 0.0
0.25 659985.583655475
0.5 1319966.98062013
0.75 1979839.64272718
1.0 2638912.05908894
1.25 3223793.31692694
1.5 3618639.43334213
1.75 3867732.78687221
2.0 3990420.58888353
2.25 4034342.4644521
2.5 4033864.48021607
2.75 4011338.26728949
3.0 3972443.62645202
3.25 3927462.66122556
3.5 3882506.84852565
3.75 3835426.10311164
4.0 3784978.61433383
4.25 3732053.09295122
4.5 3677775.13281163
4.75 3623279.93525554
5.0 3569284.33218969
5.25 3515067.79948305
5.5 3459527.71487975
5.75 3402686.6348341
6.0 3347503.06264021
6.25 3294841.95201795
6.5 3244678.19194855
6.75 3196679.44001494
7.0 3150458.29532021
7.25 3105657.08752393
7.5 3061957.02106997
7.75 3019054.32018127
8.0 2976615.64095563
8.25 2934205.59739445
8.5 2891161.27334185
8.75 2846362.63076049
9.0 2797804.55346256
9.25 2726489.21868733
9.5 2634115.3522308
9.75 2527017.85444294
10.0 2410581.22240226
10.25 2289087.41102931
10.5 2165666.71230499
10.75 2042392.20714453
11.0 1920474.20023741
11.25 1800492.22221781
11.5 1682612.24088107
11.75 1566760.30162818
12.0 1452745.07041737
12.25 1340335.02400716
12.5 1229301.46899913
12.75 1119438.81761489
13.0 1010571.34025636
13.25 902552.819911913
13.5 797411.290410963
13.75 744369.615650698
14.0 724838.596757904
14.25 710981.914946513
14.5 698134.915119564
14.75 685482.877867384
15.0 672883.589191202
15.25 660311.657889585
15.5 647761.703915619
15.75 635231.787075382
16.0 622720.615307371
16.25 610227.076557653
16.5 597750.15603618
16.75 585288.916886849
17.0 572842.49161518
17.25 560410.075801267
17.5 547990.922672627
17.75 535584.338263786
18.0 523189.677069968
18.25 510806.338130086
18.5 498433.761499694
18.75 486071.425068441
19.0 473718.841677225
19.25 461375.556531131
19.5 449041.144841808
19.75 436715.209702464
20.0 424397.380180232
20.25 412087.309566772
20.5 399784.6362868
20.75 387489.201183953
21.0 375200.646379227
21.25 362918.74643474
21.5 350643.237032591
21.75 338373.977479809
22.0 326110.767378656
22.25 313853.908577597
22.5 301603.090883814
22.75 289357.691153148
23.0 277117.546761273
23.25 264882.535187829
23.5 252652.580454179
23.75 240427.831941729
24.0 228207.823973376
24.25 215992.439524604
24.5 203781.629782582
24.75 191575.297966103
25.0 179373.279126242
25.25 167175.598845974
25.5 154982.272674456
25.75 146451.96222255
26.0 141652.112904737
26.25 136981.748537596
26.5 132320.860936738
26.75 127662.289059862
27.0 123005.700926113
27.25 118351.181438921
27.5 113698.846903823
27.75 109048.824823411
28.0 104401.249875603
28.25 99756.2631055246
28.5 95114.0142392998
28.75 90474.6576705777
29.0 85838.3580020669
29.25 81205.2845145602
29.5 76575.6133270199
29.75 71949.5247475433
30.0 67327.199054985
30.25 62708.8272690448
30.5 58094.5998318659
30.75 53484.6976087611
31.0 48879.3017355213
31.25 44278.6020166575
31.5 39682.7975577085
31.75 35092.0759656791
32.0 30506.6196397221
32.25 25926.5992549693
32.5 21352.1760315294
32.75 16783.512808524
33.0 12220.7448232614
33.25 7663.99784217247
33.5 3113.41365757519
33.75 -1430.87503253458
34.0 -5968.72931387469
34.25 -10499.9133400594
34.5 -15024.2252150995
34.75 -19541.6556801175
35.0 -24051.3485021558
35.25 -28457.4589325558
35.5 -32455.1680545374
35.75 -32298.9497707173
36.0 -32148.1649781323
36.25 -32002.4890078397
36.5 -31861.6246348842
36.75 -31725.2991015279
37.0 -31593.2615320272
37.25 -31465.280681457
37.5 -31341.1429709143
37.75 -31220.6507476669
38.0 -31103.6207573981
38.25 -30989.8828050734
38.5 -30879.2785488102
38.75 -30771.6604477259
39.0 -30666.8908032149
39.25 -30564.8409243425
39.5 -30465.3903590796
39.75 -30368.4262258354
40.0 -30273.8425910352
40.25 -30181.5399225124
40.5 -30091.4245899912
40.75 -30003.4084160901
41.0 -29917.4082630194
41.25 -29833.3456631583
41.5 -29751.1464806896
41.75 -29670.7406045169
42.0 -29592.0616608442
42.25 -29515.0467623872
42.5 -29439.6362726904
42.75 -29365.7735772291
43.0 -29293.4049002154
43.25 -29222.479116027
43.5 -29152.9475765408
43.75 -29084.7639590177
44.0 -29017.8841238405
44.25 -28952.2659799136
44.5 -28887.8693614381
44.75 -28824.6559146569
45.0 -28762.5889929807
45.25 -28701.633555905
45.5 -28641.7560850411
45.75 -28582.9244914118
46.0 -28525.1080343721
46.25 -28468.277262072
46.5 -28412.4039246218
46.75 -28357.4609249868
47.0 -28303.4222453516
47.25 -28250.2629059634
47.5 -28197.9588976075
47.75 -28146.487139149
48.0 -28095.8254348996
48.25 -28045.9524227478
48.5 -27996.8475418621
48.75 -27948.490984223
49.0 -27900.8636720263
49.25 -27853.9472043615
49.5 -27807.7238467458
49.75 -27762.1764872604
50.0 -27717.2886097847
50.25 -27673.0442695095
50.5 -27629.4280666631
50.75 -27586.4251213535
51.0 -27544.0210551629
51.25 -27502.2019601873
51.5 -27460.9543895441
51.75 -27420.2653337262
52.0 -27380.1221935431
52.25 -27340.089767581
52.5 -27301.4260051144
52.75 -27262.869915371
53.0 -27224.7713179143
53.25 -27187.1823380488
53.5 -27149.6975273557
53.75 -27113.4295576705
54.0 -27077.2630335679
54.25 -27041.5097001222
54.5 -27006.213754569
54.75 -26971.0160829922
55.0 -26936.9054541004
55.25 -26902.8906441542
55.5 -26869.2505623865
55.75 -26835.7044474021
56.0 -26803.1852260882
56.25 -26770.7576835876
56.5 -26738.6471240209
56.75 -26706.9327500369
57.0 -26675.3073789381
57.25 -26644.578885861
57.5 -26613.9373392779
57.75 -26583.6130477231
58.0 -26553.374114851
58.25 -26523.9852920139
58.5 -26494.6577472091
58.75 -26465.412981894
59.0 -26436.9470606818
59.25 -26408.5621110545
59.5 -26380.4579597096
59.75 -26352.6583135266
60.0 -26324.9374428713


==> sczm_react_K50_GI30_GII25_N3_S5.txt <==
time react_y
0.0 0.0
0.25 390481.46957374
0.5 780962.223266591
0.75 1140252.69261304
1.0 1318022.50101608
1.25 1356160.08363864
1.5 1333453.41446132
1.75 1301842.39742011
2.0 1274320.68294125
2.25 1248666.31287258
2.5 1225448.63566613
2.75 1205034.94325901
3.0 1187218.78717565
3.25 1171258.26607508
3.5 1156882.49730274
3.75 1143973.87089391
4.0 1131928.19243601
4.25 1120657.91246118
4.5 1110246.55557859
4.75 1100571.81358718
5.0 1091294.18809845
5.25 1081574.46233658
5.5 1072187.92921408
5.75 1063358.12080252
6.0 1055047.75301459
6.25 1047160.09492075
6.5 1039595.1029724
6.75 1032260.53478002
7.0 1025070.35828422
7.25 1017940.24849024
7.5 1010782.7323277
7.75 1003502.4851962
8.0 995991.878733757
8.25 987121.260314361
8.5 976181.269666881
8.75 964396.994304766
9.0 952430.784763844
9.25 940604.631106037
9.5 929049.431365479
9.75 917797.992535822
10.0 906838.325398766
10.25 896141.644285831
10.5 885675.702615308
10.75 875410.34759407
11.0 865319.305833516
11.25 855380.333164175
11.5 845574.767461374
11.75 835886.942785194
12.0 826303.641078342
12.25 816813.632600204
12.5 807407.307281337
12.75 798076.383264276
13.0 788813.67679704
13.25 779612.919501948
13.5 770468.612081102
13.75 761375.906100563
14.0 752330.507621924
14.25 743328.597961531
14.5 734366.7680503
14.75 725441.963643235
15.0 716551.439327076
15.25 707692.71964701
15.5 698863.566085594
15.75 690061.948874604
16.0 681286.022809478
16.25 672534.106404483
16.5 663804.663858191
16.75 655096.289392412
17.0 646407.693601569
17.25 637737.69149698
17.5 629085.192027263
17.75 620449.188838111
18.0 611828.752141363
18.25 603223.021474076
18.5 594631.199306709
18.75 586052.545338075
19.0 577486.371404137
19.25 568932.036932834
19.5 560388.944859815
19.75 551856.537974538
20.0 543334.295620535
20.25 534821.730722958
20.5 526318.38711016
20.75 517823.837072134
21.0 509337.679175099
21.25 500859.536247408
21.5 492389.05356471
21.75 483925.897200084
22.0 475469.752506938
22.25 467020.322737127
22.5 458577.327774278
22.75 450140.502989667
23.0 441709.598169575
23.25 433284.376542062
23.5 424864.613881144
23.75 416450.097684008
24.0 408040.626406627
24.25 399636.00876607
24.5 391236.063082733
24.75 382840.616695985
25.0 374449.505387824
25.25 366062.572897524
25.5 357679.67041176
25.75 349300.656146355
26.0 340925.394924897
26.25 332553.757795483
26.5 324185.621677143
26.75 315820.869023417
27.0 307459.387528052
27.25 299101.069803831
27.5 290745.813144874
27.75 282393.519261067
28.0 274044.094040606
28.25 265697.447334846
28.5 257353.492744202
28.75 249012.147433691
29.0 240673.331937489
29.25 232336.969999759
29.5 224002.988410051
29.75 215671.316848386
30.0 207341.887750111
30.25 199014.636168761
30.5 190689.499643561
30.75 182366.418097882
31.0 174045.333707188
31.25 165726.190805879
31.5 157408.935784269
31.75 149093.516995761
32.0 140779.884661098
32.25 132467.990794903
32.5 124157.789119155
32.75 115849.234983695
33.0 107542.933786097
33.25 99237.0421179971
33.5 90930.542772827
33.75 82627.011400765
34.0 74329.391610177
34.25 66029.4213016848
34.5 57725.2387934787
34.75 49429.4013347875
35.0 41134.8673027899
35.25 35141.0812731793
35.5 30222.6140222299
35.75 26696.8522174573
36.0 23389.0375206685
36.25 21293.4847768834
36.5 19235.9645115465
36.75 17180.031887025
37.0 15123.1264825706
37.25 13068.0580563974
37.5 11013.5603641302
37.75 8959.02547015068
38.0 6906.54508458669
38.25 5870.07402725763
38.5 4849.08642294548
38.75 3828.37381413675
39.0 2807.66120716506
39.25 1786.94860177713
39.5 766.795669650619
39.75 -253.357260350995
40.0 -1273.51018827517
40.25 -2183.86018782085
40.5 -2183.86215970584
40.75 -2183.86413145445
41.0 -2183.86610328998
41.25 -2183.86807492268
41.5 -2183.87004641049
41.75 -2183.87201856327
42.0 -2183.87399039331
42.25 -2183.8759617832
42.5 -2183.87793346386
42.75 -2183.87990546027
43.0 -2183.88187707798
43.25 -2183.88384903492
43.5 -2183.88582069759
43.75 -2183.88779234777
44.0 -2183.88976435517
44.25 -2183.89173611477
44.5 -2183.85968074401
44.75 -2183.85811298365
45.0 -2183.85654522829
45.25 -2183.85497747942
45.5 -2183.85340993189
45.75 -2183.85184216404
46.0 -2183.85027417286
46.25 -2183.84870640651
46.5 -2183.84713872009
46.75 -2183.84557063549
47.0 -2183.84400314542
47.25 -2183.84243541004
47.5 -2183.84086754626
47.75 -2183.83929988033
48.0 -2183.83773201505
48.25 -2183.83616436011
48.5 -2183.83459637993
48.75 -2183.83302875246
49.0 -2183.83146101159
49.25 -2183.82989326721
49.5 -2183.8283255718
49.75 -2183.82675764258
50.0 -2183.85210265421
50.25 -2183.86975264216
50.5 -2183.88740270156
50.75 -2183.90505268701
51.0 -2183.92270273941
51.25 -2183.94035315952
51.5 -2183.95800324589
51.75 -2183.9756532898
52.0 -2183.88969438605
52.25 -2183.80927221105
52.5 -2183.81369336589
52.75 -2183.75382525457
53.0 -2183.71054151765
53.25 -2183.71055011626
53.5 -2183.70233605535
53.75 -2183.84221895819
54.0 -2183.88629882
54.25 -2183.64924575534
54.5 -2183.55851257701
54.75 -2183.72874858445
55.0 -2183.83663105112
55.25 -2183.68177120909
55.5 -2183.68781484652
55.75 -2183.88668199114
56.0 -2183.90470562591
56.25 -2183.70531952844
56.5 -2183.69962755818
56.75 -2183.69438721126
57.0 -2183.98033878346
57.25 -2183.98470981867
57.5 -2183.60925247945
57.75 -2183.67032877638
58.0 -2184.03761017368
58.25 -2184.04602096379
58.5 -2183.7103306837
58.75 -2183.70482144878
59.0 -2183.70436102867
59.25 -2184.10808580582
59.5 -2184.11735117959
59.75 -2183.88952346843
60.0 -2183.87214775222


==> speedup_data_2D.txt <==
N_T speedup
100 1.91
200 2.22
400 3.75
800 5.86
1600 10.16

==> stress_norm_comparison.txt <==
dataset_id dataset_name h source_file arc_length tx ty tz
1 IFM 0.00292 bfm_quad.csv 0.0014422 1.8660000000005958 0.1536800000072338 0.50492
1 IFM 0.00292 bfm_quad.csv 0.0028844 1.8660000000005958 0.1536800000072338 0.50492
1 IFM 0.00292 bfm_quad.csv 0.0043267 1.8660000000005958 0.1536800000072338 0.50492
1 IFM 0.00292 bfm_quad.csv 0.0057689 1.866000000005366 0.1536200000651791 0.50491
1 IFM 0.00292 bfm_quad.csv 0.0072111 1.8661000000483916 0.15362000058783595 0.50492
1 IFM 0.00292 bfm_quad.csv 0.0086533 1.8661000000483916 0.15362000058783595 0.50492
1 IFM 0.00292 bfm_quad.csv 0.010096 1.866100000134249 0.1534900016321697 0.5049
1 IFM 0.00292 bfm_quad.csv 0.011538 1.866100000134249 0.1534900016321697 0.5049
1 IFM 0.00292 bfm_quad.csv 0.01298 1.866100000134249 0.1534900016321697 0.5049
1 IFM 0.00292 bfm_quad.csv 0.014422 1.8662000007297148 0.15331000888261453 0.50488
1 IFM 0.00292 bfm_quad.csv 0.015864 1.8662000007297148 0.15331000888261453 0.50488
1 IFM 0.00292 bfm_quad.csv 0.017307 1.8662000007297148 0.15331000888261453 0.50488
1 IFM 0.00292 bfm_quad.csv 0.018749 1.866200001203717 0.1530500146774014 0.50482
1 IFM 0.00292 bfm_quad.csv 0.020191 1.866400002357313 0.15307002874298425 0.50487
1 IFM 0.00292 bfm_quad.csv 0.021633 1.866400002357313 0.15307002874298425 0.50487
1 IFM 0.00292 bfm_quad.csv 0.023076 1.8664000035127892 0.1527400429243756 0.50479
1 IFM 0.00292 bfm_quad.csv 0.024518 1.8664000035127892 0.1527400429243756 0.50479
1 IFM 0.00292 bfm_quad.csv 0.02596 1.8664000035127892 0.1527400429243756 0.50479
1 IFM 0.00292 bfm_quad.csv 0.027402 1.8667000080796974 0.1523700989851434 0.50476
1 IFM 0.00292 bfm_quad.csv 0.028844 1.8667000080796974 0.1523700989851434 0.50476
1 IFM 0.00292 bfm_quad.csv 0.030287 1.8667000080796974 0.1523700989851434 0.50476
1 IFM 0.00292 bfm_quad.csv 0.031729 1.8667000107290994 0.15192013183255074 0.50466
1 IFM 0.00292 bfm_quad.csv 0.033171 1.8667000107290994 0.15192013183255074 0.50466
1 IFM 0.00292 bfm_quad.csv 0.034613 1.8670000159939968 0.151950196517097 0.50473
1 IFM 0.00292 bfm_quad.csv 0.036055 1.8670000204983275 0.1514302527263149 0.50461
1 IFM 0.00292 bfm_quad.csv 0.037498 1.8670000204983275 0.1514302527263149 0.50461
1 IFM 0.00292 bfm_quad.csv 0.03894 1.8670000204983275 0.1514302527263149 0.50461
1 IFM 0.00292 bfm_quad.csv 0.040382 1.8674000355735911 0.1508804402838552 0.50457
1 IFM 0.00292 bfm_quad.csv 0.041824 1.8674000355735911 0.1508804402838552 0.50457
1 IFM 0.00292 bfm_quad.csv 0.043267 1.8674000355735911 0.1508804402838552 0.50457
1 IFM 0.00292 bfm_quad.csv 0.044709 1.8675000433708562 0.1502305391395185 0.50442
1 IFM 0.00292 bfm_quad.csv 0.046151 1.8675000433708562 0.1502305391395185 0.50442
1 IFM 0.00292 bfm_quad.csv 0.047593 1.867800057511917 0.150270714849967 0.50452
1 IFM 0.00292 bfm_quad.csv 0.049035 1.8679000688395229 0.14956085975513245 0.50436
1 IFM 0.00292 bfm_quad.csv 0.050478 1.8679000688395229 0.14956085975513245 0.50436
1 IFM 0.00292 bfm_quad.csv 0.05192 1.8679000688395229 0.14956085975513245 0.50436
1 IFM 0.00292 bfm_quad.csv 0.053362 1.8684001037066849 0.148831301919826 0.5043
1 IFM 0.00292 bfm_quad.csv 0.054804 1.8684001037066849 0.148831301919826 0.5043
1 IFM 0.00292 bfm_quad.csv 0.056247 1.8684001037066849 0.148831301919826 0.5043
1 IFM 0.00292 bfm_quad.csv 0.057689 1.868500120697497 0.1479915239010667 0.50411
1 IFM 0.00292 bfm_quad.csv 0.059131 1.868500120697497 0.1479915239010667 0.50411
1 IFM 0.00292 bfm_quad.csv 0.060573 1.868900149792125 0.14804189100733484 0.50424
1 IFM 0.00292 bfm_quad.csv 0.062015 1.868900149792125 0.14804189100733484 0.50424
1 IFM 0.00292 bfm_quad.csv 0.063458 1.8690001724795808 0.14714219085191882 0.50404
1 IFM 0.00292 bfm_quad.csv 0.0649 1.8690001724795808 0.14714219085191882 0.50404
1 IFM 0.00292 bfm_quad.csv 0.066342 1.8690001724795808 0.14714219085191882 0.50404
1 IFM 0.00292 bfm_quad.csv 0.067784 1.8696002384589687 0.14623304874696724 0.50396
1 IFM 0.00292 bfm_quad.csv 0.069227 1.8696002384589687 0.14623304874696724 0.50396
1 IFM 0.00292 bfm_quad.csv 0.070669 1.8696002384589687 0.14623304874696724 0.50396
1 IFM 0.00292 bfm_quad.csv 0.072111 1.8697002699422411 0.14521347569041243 0.50373
1 IFM 0.00292 bfm_quad.csv 0.073553 1.870300320894845 0.14527413134952832 0.50389
1 IFM 0.00292 bfm_quad.csv 0.074995 1.870300320894845 0.14527413134952832 0.50389
1 IFM 0.00292 bfm_quad.csv 0.076438 1.870400360702104 0.14418467919498243 0.50364
1 IFM 0.00292 bfm_quad.csv 0.07788 1.870400360702104 0.14418467919498243 0.50364
1 IFM 0.00292 bfm_quad.csv 0.079322 1.870400360702104 0.14418467919498243 0.50364
1 IFM 0.00292 bfm_quad.csv 0.080764 1.8711004713402244 0.14309616329451325 0.50355
1 IFM 0.00292 bfm_quad.csv 0.082207 1.8711004713402244 0.14309616329451325 0.50355
1 IFM 0.00292 bfm_quad.csv 0.083649 1.8711004713402244 0.14309616329451325 0.50355
1 IFM 0.00292 bfm_quad.csv 0.085091 1.8712005236532 0.1418769065775329 0.50326
1 IFM 0.00292 bfm_quad.csv 0.086533 1.8712005236532 0.1418769065775329 0.50326
1 IFM 0.00292 bfm_quad.csv 0.087975 1.8719006040424369 0.1419379664305502 0.50345
1 IFM 0.00292 bfm_quad.csv 0.089418 1.87200066744877 0.14065888321979525 0.50316
1 IFM 0.00292 bfm_quad.csv 0.09086 1.87200066744877 0.14065888321979525 0.50316
1 IFM 0.00292 bfm_quad.csv 0.092302 1.87200066744877 0.14065888321979525 0.50316
1 IFM 0.00292 bfm_quad.csv 0.093744 1.8728008363267061 0.13939123697711417 0.50305
1 IFM 0.00292 bfm_quad.csv 0.095187 1.8728008363267061 0.13939123697711417 0.50305
1 IFM 0.00292 bfm_quad.csv 0.096629 1.8728008363267061 0.13939123697711417 0.50305
1 IFM 0.00292 bfm_quad.csv 0.098071 1.8729009160619683 0.13798243470007335 0.50272
1 IFM 0.00292 bfm_quad.csv 0.099513 1.8729009160619683 0.13798243470007335 0.50272
1 IFM 0.00292 bfm_quad.csv 0.10096 1.873701032577612 0.13806401407466756 0.50294
1 IFM 0.00292 bfm_quad.csv 0.1024 1.8738011266415227 0.13659545601168438 0.5026
1 IFM 0.00292 bfm_quad.csv 0.10384 1.8738011266415227 0.13659545601168438 0.5026
1 IFM 0.00292 bfm_quad.csv 0.10528 1.8738011266415227 0.13659545601168438 0.5026
1 IFM 0.00292 bfm_quad.csv 0.10672 1.8748013676014454 0.1351489728420087 0.50247
1 IFM 0.00292 bfm_quad.csv 0.10817 1.8748013676014454 0.1351489728420087 0.50247
1 IFM 0.00292 bfm_quad.csv 0.10961 1.8748013676014454 0.1351489728420087 0.50247
1 IFM 0.00292 bfm_quad.csv 0.11105 1.874901482034392 0.13355080769040673 0.5021
1 IFM 0.00292 bfm_quad.csv 0.11249 1.874901482034392 0.13355080769040673 0.5021
1 IFM 0.00292 bfm_quad.csv 0.11394 1.8758016403320714 0.13364302552879442 0.50234
1 IFM 0.00292 bfm_quad.csv 0.11538 1.875901772537528 0.13198519541766796 0.50196
1 IFM 0.00292 bfm_quad.csv 0.11682 1.875901772537528 0.13198519541766796 0.50196
1 IFM 0.00292 bfm_quad.csv 0.11826 1.875901772537528 0.13198519541766796 0.50196
1 IFM 0.00292 bfm_quad.csv 0.1197 1.8760019105722572 0.13026751732784347 0.50156
1 IFM 0.00292 bfm_quad.csv 0.12115 1.876902097808631 0.1303602073427317 0.50181
1 IFM 0.00292 bfm_quad.csv 0.12259 1.876902097808631 0.1303602073427317 0.50181
1 IFM 0.00292 bfm_quad.csv 0.12403 1.876902097808631 0.1303602073427317 0.50181
1 IFM 0.00292 bfm_quad.csv 0.12547 1.8770022552874277 0.1285829259819903 0.5014
1 IFM 0.00292 bfm_quad.csv 0.12692 1.8780024585461648 0.1286858842509154 0.50166
1 IFM 0.00292 bfm_quad.csv 0.12836 1.8780024585461648 0.1286858842509154 0.50166
1 IFM 0.00292 bfm_quad.csv 0.1298 1.8781026366013653 0.12684904299599584 0.50123
1 IFM 0.00292 bfm_quad.csv 0.13124 1.8781026366013653 0.12684904299599584 0.50123
1 IFM 0.00292 bfm_quad.csv 0.13268 1.8781026366013653 0.12684904299599584 0.50123
1 IFM 0.00292 bfm_quad.csv 0.13413 1.8793030553812866 0.1250559237518959 0.50107
1 IFM 0.00292 bfm_quad.csv 0.13557 1.8793030553812866 0.1250559237518959 0.50107
1 IFM 0.00292 bfm_quad.csv 0.13701 1.8793030553812866 0.1250559237518959 0.50107
1 IFM 0.00292 bfm_quad.csv 0.13845 1.879403263673406 0.12309983755574173 0.50061
1 IFM 0.00292 bfm_quad.csv 0.1399 1.8805035122515061 0.12321361609112039 0.5009
1 IFM 0.00292 bfm_quad.csv 0.14134 1.8805035122515061 0.12321361609112039 0.5009
1 IFM 0.00292 bfm_quad.csv 0.14278 1.880603744015937 0.1211981089240257 0.50043
1 IFM 0.00292 bfm_quad.csv 0.14422 1.880603744015937 0.1211981089240257 0.50043
1 IFM 0.00292 bfm_quad.csv 0.14566 1.880603744015937 0.1211981089240257 0.50043
1 IFM 0.00292 bfm_quad.csv 0.14711 1.8818042629429474 0.11924729108139102 0.50025
1 IFM 0.00292 bfm_quad.csv 0.14855 1.8818042629429474 0.11924729108139102 0.50025
1 IFM 0.00292 bfm_quad.csv 0.14999 1.8818042629429474 0.11924729108139102 0.50025
1 IFM 0.00292 bfm_quad.csv 0.15143 1.8819045296297576 0.11711280989285502 0.49974
1 IFM 0.00292 bfm_quad.csv 0.15288 1.8831048194426565 0.11724743028382327 0.50006
1 IFM 0.00292 bfm_quad.csv 0.15432 1.8831048194426565 0.11724743028382327 0.50006
1 IFM 0.00292 bfm_quad.csv 0.15576 1.883205113112897 0.11505372203696845 0.49954
1 IFM 0.00292 bfm_quad.csv 0.1572 1.883205113112897 0.11505372203696845 0.49954
1 IFM 0.00292 bfm_quad.csv 0.15864 1.883205113112897 0.11505372203696845 0.49954
1 IFM 0.00292 bfm_quad.csv 0.16009 1.8845057342102227 0.11294571603743987 0.49933
1 IFM 0.00292 bfm_quad.csv 0.16153 1.8845057342102227 0.11294571603743987 0.49933
1 IFM 0.00292 bfm_quad.csv 0.16297 1.8845057342102227 0.11294571603743987 0.49933
1 IFM 0.00292 bfm_quad.csv 0.16441 1.884606067187626 0.1106334008354168 0.49878
1 IFM 0.00292 bfm_quad.csv 0.16586 1.884606067187626 0.1106334008354168 0.49878
1 IFM 0.00292 bfm_quad.csv 0.1673 1.8858063909564418 0.11078883775976713 0.49913
1 IFM 0.00292 bfm_quad.csv 0.16874 1.8859067533176181 0.10841753644590897 0.49856
1 IFM 0.00292 bfm_quad.csv 0.17018 1.8859067533176181 0.10841753644590897 0.49856
1 IFM 0.00292 bfm_quad.csv 0.17162 1.8859067533176181 0.10841753644590897 0.49856
1 IFM 0.00292 bfm_quad.csv 0.17307 1.8873074727560954 0.106152942121262 0.49833
1 IFM 0.00292 bfm_quad.csv 0.17451 1.8873074727560954 0.106152942121262 0.49833
1 IFM 0.00292 bfm_quad.csv 0.17595 1.8873074727560954 0.106152942121262 0.49833
1 IFM 0.00292 bfm_quad.csv 0.17739 1.8874078798779055 0.10368354076327639 0.49773
1 IFM 0.00292 bfm_quad.csv 0.17884 1.8887082227168495 0.10384965362599916 0.4981
1 IFM 0.00292 bfm_quad.csv 0.18028 1.8887082227168495 0.10384965362599916 0.4981
1 IFM 0.00292 bfm_quad.csv 0.18172 1.8888086623520552 0.10132160962085039 0.49749
1 IFM 0.00292 bfm_quad.csv 0.18316 1.8888086623520552 0.10132160962085039 0.49749
1 IFM 0.00292 bfm_quad.csv 0.1846 1.8888086623520552 0.10132160962085039 0.49749
1 IFM 0.00292 bfm_quad.csv 0.18605 1.890209473640488 0.09890821386138766 0.49723
1 IFM 0.00292 bfm_quad.csv 0.18749 1.890209473640488 0.09890821386138766 0.49723
1 IFM 0.00292 bfm_quad.csv 0.18893 1.890209473640488 0.09890821386138766 0.49723
1 IFM 0.00292 bfm_quad.csv 0.19037 1.8903099633866294 0.09627582291915245 0.49659
1 IFM 0.00292 bfm_quad.csv 0.19182 1.8916103093721603 0.09645738721342186 0.49697
1 IFM 0.00292 bfm_quad.csv 0.19326 1.8916103093721603 0.09645738721342186 0.49697
1 IFM 0.00292 bfm_quad.csv 0.1947 1.8917108346695723 0.09377581913931758 0.49632
1 IFM 0.00292 bfm_quad.csv 0.19614 1.8917108346695723 0.09377581913931758 0.49632
1 IFM 0.00292 bfm_quad.csv 0.19758 1.8917108346695723 0.09377581913931758 0.49632
1 IFM 0.00292 bfm_quad.csv 0.19903 1.8932117260272001 0.09123365424496599 0.49604
1 IFM 0.00292 bfm_quad.csv 0.20047 1.8932117260272001 0.09123365424496599 0.49604
1 IFM 0.00292 bfm_quad.csv 0.20191 1.8932117260272001 0.09123365424496599 0.49604
1 IFM 0.00292 bfm_quad.csv 0.20335 1.8932123081770016 0.08845083833344938 0.49536
1 IFM 0.00292 bfm_quad.csv 0.2048 1.8947126332404605 0.08865141692043055 0.49576
1 IFM 0.00292 bfm_quad.csv 0.20624 1.8947126332404605 0.08865141692043055 0.49576
1 IFM 0.00292 bfm_quad.csv 0.20768 1.8947132530588606 0.08582209015102114 0.49506
1 IFM 0.00292 bfm_quad.csv 0.20912 1.8947132530588606 0.08582209015102114 0.49506
1 IFM 0.00292 bfm_quad.csv 0.21056 1.8947132530588606 0.08582209015102114 0.49506
1 IFM 0.00292 bfm_quad.csv 0.21201 1.896214209632659 0.08315466140157148 0.49476
1 IFM 0.00292 bfm_quad.csv 0.21345 1.896214209632659 0.08315466140157148 0.49476
1 IFM 0.00292 bfm_quad.csv 0.21489 1.896214209632659 0.08315466140157148 0.49476
1 IFM 0.00292 bfm_quad.csv 0.21633 1.896214893211516 0.08022778111203126 0.49403
1 IFM 0.00292 bfm_quad.csv 0.21778 1.8977151723407415 0.08044969616630009 0.49445
1 IFM 0.00292 bfm_quad.csv 0.21922 1.8977151723407415 0.08044969616630009 0.49445
1 IFM 0.00292 bfm_quad.csv 0.22066 1.8977158973785537 0.07747935908543643 0.4937
1 IFM 0.00292 bfm_quad.csv 0.2221 1.8977158973785537 0.07747935908543643 0.4937
1 IFM 0.00292 bfm_quad.csv 0.22354 1.8992161357016322 0.0777113502999401 0.49413
1 IFM 0.00292 bfm_quad.csv 0.22499 1.8992169022412264 0.07469798556694819 0.49337
1 IFM 0.00292 bfm_quad.csv 0.22643 1.8992169022412264 0.07469798556694819 0.49337
1 IFM 0.00292 bfm_quad.csv 0.22787 1.8992169022412264 0.07469798556694819 0.49337
1 IFM 0.00292 bfm_quad.csv 0.22931 1.900717900597248 0.07188487845722492 0.49304
1 IFM 0.00292 bfm_quad.csv 0.23076 1.900717900597248 0.07188487845722492 0.49304
1 IFM 0.00292 bfm_quad.csv 0.2322 1.900717900597248 0.07188487845722492 0.49304
1 IFM 0.00292 bfm_quad.csv 0.23364 1.9007187422405873 0.0687818853233902 0.49225
1 IFM 0.00292 bfm_quad.csv 0.23508 1.9007187422405873 0.0687818853233902 0.49225
1 IFM 0.00292 bfm_quad.csv 0.23652 1.9023188861079234 0.06904631068268602 0.49269
1 IFM 0.00292 bfm_quad.csv 0.23797 1.9022197728964545 0.06590420289511131 0.49189
1 IFM 0.00292 bfm_quad.csv 0.23941 1.9022197728964545 0.06590420289511131 0.49189
1 IFM 0.00292 bfm_quad.csv 0.24085 1.9022197728964545 0.06590420289511131 0.49189
1 IFM 0.00292 bfm_quad.csv 0.24229 1.9037207868155692 0.06300226817099525 0.49153
1 IFM 0.00292 bfm_quad.csv 0.24374 1.9037207868155692 0.06300226817099525 0.49153
1 IFM 0.00292 bfm_quad.csv 0.24518 1.9037207868155692 0.06300226817099525 0.49153
1 IFM 0.00292 bfm_quad.csv 0.24662 1.9037217582312915 0.05977897194867105 0.49069
1 IFM 0.00292 bfm_quad.csv 0.24806 1.9052217769452695 0.06007465144709539 0.49116
1 IFM 0.00292 bfm_quad.csv 0.2495 1.9052217769452695 0.06007465144709539 0.49116
1 IFM 0.00292 bfm_quad.csv 0.25095 1.9052227999141307 0.05681280807740452 0.49031
1 IFM 0.00292 bfm_quad.csv 0.25239 1.9052227999141307 0.05681280807740452 0.49031
1 IFM 0.00292 bfm_quad.csv 0.25383 1.9068227392527315 0.057118230428559326 0.49078
1 IFM 0.00292 bfm_quad.csv 0.25527 1.9067238181037547 0.053819545568129804 0.48991
1 IFM 0.00292 bfm_quad.csv 0.25672 1.9067238181037547 0.053819545568129804 0.48991
1 IFM 0.00292 bfm_quad.csv 0.25816 1.9067238181037547 0.053819545568129804 0.48991
1 IFM 0.00292 bfm_quad.csv 0.2596 1.9082248056788382 0.050799496936879206 0.4895
1 IFM 0.00292 bfm_quad.csv 0.26104 1.9082248056788382 0.050799496936879206 0.4895
1 IFM 0.00292 bfm_quad.csv 0.26248 1.9082248056788382 0.050799496936879206 0.4895
1 IFM 0.00292 bfm_quad.csv 0.26393 1.9081259910332151 0.047434310214126654 0.48861
1 IFM 0.00292 bfm_quad.csv 0.26537 1.9096257608654634 0.04776524612100309 0.48909
1 IFM 0.00292 bfm_quad.csv 0.26681 1.9096257608654634 0.04776524612100309 0.48909
1 IFM 0.00292 bfm_quad.csv 0.26825 1.9095270026959557 0.04438043751474291 0.48818
1 IFM 0.00292 bfm_quad.csv 0.2697 1.9095270026959557 0.04438043751474291 0.48818
1 IFM 0.00292 bfm_quad.csv 0.27114 1.9111266727794367 0.04472270153959843 0.48867
1 IFM 0.00292 bfm_quad.csv 0.27258 1.91092796957944 0.041329107732928375 0.48774
1 IFM 0.00292 bfm_quad.csv 0.27402 1.91092796957944 0.041329107732928375 0.48774
1 IFM 0.00292 bfm_quad.csv 0.27546 1.91092796957944 0.041329107732928375 0.48774
1 IFM 0.00292 bfm_quad.csv 0.27691 1.9124288907418232 0.03829214260132227 0.4873
1 IFM 0.00292 bfm_quad.csv 0.27835 1.9124288907418232 0.03829214260132227 0.4873
1 IFM 0.00292 bfm_quad.csv 0.27979 1.9122303069337645 0.03489434939929386 0.48635
1 IFM 0.00292 bfm_quad.csv 0.28123 1.9122303069337645 0.03489434939929386 0.48635
1 IFM 0.00292 bfm_quad.csv 0.28268 1.913829755120345 0.03526934986642084 0.48685
1 IFM 0.00292 bfm_quad.csv 0.28412 1.913631237296256 0.031889093621487584 0.48589
1 IFM 0.00292 bfm_quad.csv 0.28556 1.913631237296256 0.031889093621487584 0.48589
1 IFM 0.00292 bfm_quad.csv 0.287 1.913631237296256 0.031889093621487584 0.48589
1 IFM 0.00292 bfm_quad.csv 0.28844 1.9150321115062277 0.02891340353538476 0.48542
1 IFM 0.00292 bfm_quad.csv 0.28989 1.9150321115062277 0.02891340353538476 0.48542
1 IFM 0.00292 bfm_quad.csv 0.29133 1.9150321115062277 0.02891340353538476 0.48542
1 IFM 0.00292 bfm_quad.csv 0.29277 1.9147337409386718 0.02561165925901717 0.48442
1 IFM 0.00292 bfm_quad.csv 0.29421 1.9163329460636531 0.025978072542049764 0.48493
1 IFM 0.00292 bfm_quad.csv 0.29566 1.9163329460636531 0.025978072542049764 0.48493
1 IFM 0.00292 bfm_quad.csv 0.2971 1.9161346420551975 0.02276338964214249 0.48392
1 IFM 0.00292 bfm_quad.csv 0.29854 1.9177337177992153 0.0231113994383724 0.48444
1 IFM 0.00292 bfm_quad.csv 0.29998 1.9177337177992153 0.0231113994383724 0.48444
1 IFM 0.00292 bfm_quad.csv 0.30142 1.9174354953658805 0.020039479484258067 0.48341
1 IFM 0.00292 bfm_quad.csv 0.30287 1.9174354953658805 0.020039479484258067 0.48341
1 IFM 0.00292 bfm_quad.csv 0.30431 1.9187363030935232 0.017492252828037902 0.4829
1 IFM 0.00292 bfm_quad.csv 0.30575 1.9187363030935232 0.017492252828037902 0.4829
1 IFM 0.00292 bfm_quad.csv 0.30719 1.9187363030935232 0.017492252828037902 0.4829
1 IFM 0.00292 bfm_quad.csv 0.30864 1.918438247376235 0.015081818590607698 0.48184
1 IFM 0.00292 bfm_quad.csv 0.31008 1.9200370572051468 0.015235866546081321 0.48236
1 IFM 0.00292 bfm_quad.csv 0.31152 1.9200370572051468 0.015235866546081321 0.48236
1 IFM 0.00292 bfm_quad.csv 0.31296 1.9197390908665166 0.013425114128378947 0.48129
1 IFM 0.00292 bfm_quad.csv 0.3144 1.9197390908665166 0.013425114128378947 0.48129
1 IFM 0.00292 bfm_quad.csv 0.31585 1.9212377954331943 0.013439744083873027 0.4818
1 IFM 0.00292 bfm_quad.csv 0.31729 1.9209399192728545 0.012528056807023185 0.4807
1 IFM 0.00292 bfm_quad.csv 0.31873 1.9209399192728545 0.012528056807023185 0.4807
1 IFM 0.00292 bfm_quad.csv 0.32017 1.922538494167542 0.012386037562110009 0.48121
1 IFM 0.00292 bfm_quad.csv 0.32162 1.92224070165029 0.012632333506126253 0.4801
1 IFM 0.00292 bfm_quad.csv 0.32306 1.92224070165029 0.012632333506126253 0.4801
1 IFM 0.00292 bfm_quad.csv 0.3245 1.92224070165029 0.012632333506126253 0.4801
1 IFM 0.00292 bfm_quad.csv 0.32594 1.9234413882216426 0.01373289816608279 0.47949
1 IFM 0.00292 bfm_quad.csv 0.32738 1.9234413882216426 0.01373289816608279 0.47949
1 IFM 0.00292 bfm_quad.csv 0.32883 1.9234413882216426 0.01373289816608279 0.47949
1 IFM 0.00292 bfm_quad.csv 0.33027 1.9230437521762214 0.016105391241444587 0.47837
1 IFM 0.00292 bfm_quad.csv 0.33171 1.9246419479604513 0.01558839033896701 0.4789
1 IFM 0.00292 bfm_quad.csv 0.33315 1.9246419479604513 0.01558839033896701 0.4789
1 IFM 0.00292 bfm_quad.csv 0.3346 1.9242443880391076 0.018536880131241072 0.47777
1 IFM 0.00292 bfm_quad.csv 0.33604 1.9242443880391076 0.018536880131241072 0.47777
1 IFM 0.00292 bfm_quad.csv 0.33748 1.9254448914222397 0.021241289814886478 0.47718
1 IFM 0.00292 bfm_quad.csv 0.33892 1.9254448914222397 0.021241289814886478 0.47718
1 IFM 0.00292 bfm_quad.csv 0.34036 1.9254448914222397 0.021241289814886478 0.47718
1 IFM 0.00292 bfm_quad.csv 0.34181 1.9266453081376966 0.024128387637801247 0.4766
1 IFM 0.00292 bfm_quad.csv 0.34325 1.9266453081376966 0.024128387637801247 0.4766
1 IFM 0.00292 bfm_quad.csv 0.34469 1.9266453081376966 0.024128387637801247 0.4766
1 IFM 0.00292 bfm_quad.csv 0.34613 1.9262479969110935 0.02785290771176324 0.47546
1 IFM 0.00292 bfm_quad.csv 0.34758 1.927745625638663 0.02712471363904143 0.47602
1 IFM 0.00292 bfm_quad.csv 0.34902 1.9273483937690146 0.030960413256285842 0.47487
1 IFM 0.00292 bfm_quad.csv 0.35046 1.9273483937690146 0.030960413256285842 0.47487
1 IFM 0.00292 bfm_quad.csv 0.3519 1.9273483937690146 0.030960413256285842 0.47487
1 IFM 0.00292 bfm_quad.csv 0.35334 1.928348730567425 0.034133001069346365 0.47427
1 IFM 0.00292 bfm_quad.csv 0.35479 1.928348730567425 0.034133001069346365 0.47427
1 IFM 0.00292 bfm_quad.csv 0.35623 1.928348730567425 0.034133001069346365 0.47427
1 IFM 0.00292 bfm_quad.csv 0.35767 1.92944897315503 0.037323853083517516 0.47367
1 IFM 0.00292 bfm_quad.csv 0.35911 1.92944897315503 0.037323853083517516 0.47367
1 IFM 0.00292 bfm_quad.csv 0.36056 1.9289520615048992 0.04138987953594453 0.4725
1 IFM 0.00292 bfm_quad.csv 0.362 1.9289520615048992 0.04138987953594453 0.4725
1 IFM 0.00292 bfm_quad.csv 0.36344 1.9304491402458652 0.040546285908822775 0.47307
1 IFM 0.00292 bfm_quad.csv 0.36488 1.9299523434002197 0.044680226913031675 0.47187
1 IFM 0.00292 bfm_quad.csv 0.36632 1.9299523434002197 0.044680226913031675 0.47187
1 IFM 0.00292 bfm_quad.csv 0.36777 1.9308525622141637 0.047967612177384863 0.47125
1 IFM 0.00292 bfm_quad.csv 0.36921 1.9308525622141637 0.047967612177384863 0.47125
1 IFM 0.00292 bfm_quad.csv 0.37065 1.9308525622141637 0.047967612177384863 0.47125
1 IFM 0.00292 bfm_quad.csv 0.37209 1.9317526927181956 0.05124534891090117 0.47063
1 IFM 0.00292 bfm_quad.csv 0.37354 1.9317526927181956 0.05124534891090117 0.47063
1 IFM 0.00292 bfm_quad.csv 0.37498 1.9311562464288072 0.055498920322831505 0.4694
1 IFM 0.00292 bfm_quad.csv 0.37642 1.9311562464288072 0.055498920322831505 0.4694
1 IFM 0.00292 bfm_quad.csv 0.37786 1.9326527420320496 0.05452174286465905 0.47
1 IFM 0.00292 bfm_quad.csv 0.3793 1.9320564111060525 0.058828756675625905 0.46876
1 IFM 0.00292 bfm_quad.csv 0.38075 1.9320564111060525 0.058828756675625905 0.46876
1 IFM 0.00292 bfm_quad.csv 0.38219 1.932856510038963 0.06219760008231829 0.4681
1 IFM 0.00292 bfm_quad.csv 0.38363 1.932856510038963 0.06219760008231829 0.4681
1 IFM 0.00292 bfm_quad.csv 0.38507 1.932856510038963 0.06219760008231829 0.4681
1 IFM 0.00292 bfm_quad.csv 0.38652 1.9336566090223983 0.06568416576314264 0.46741
1 IFM 0.00292 bfm_quad.csv 0.38796 1.9336566090223983 0.06568416576314264 0.46741
1 IFM 0.00292 bfm_quad.csv 0.3894 1.933060684636931 0.07019550202826388 0.46612
1 IFM 0.00292 bfm_quad.csv 0.39084 1.9344567386881517 0.06931203326984428 0.46668
1 IFM 0.00292 bfm_quad.csv 0.39228 1.9344567386881517 0.06931203326984428 0.46668
1 IFM 0.00292 bfm_quad.csv 0.39373 1.9337609719755955 0.07391374254494221 0.46536
1 IFM 0.00292 bfm_quad.csv 0.39517 1.9337609719755955 0.07391374254494221 0.46536
1 IFM 0.00292 bfm_quad.csv 0.39661 1.9352569758303417 0.07319620738808807 0.46587
1 IFM 0.00292 bfm_quad.csv 0.39805 1.934561336330539 0.07786901132671455 0.46454
1 IFM 0.00292 bfm_quad.csv 0.3995 1.934561336330539 0.07786901132671455 0.46454
1 IFM 0.00292 bfm_quad.csv 0.40094 1.9352616010454504 0.08206867910475957 0.46364
1 IFM 0.00292 bfm_quad.csv 0.40238 1.9352616010454504 0.08206867910475957 0.46364
1 IFM 0.00292 bfm_quad.csv 0.40382 1.9352616010454504 0.08206867910475957 0.46364
1 IFM 0.00292 bfm_quad.csv 0.40526 1.934566008788793 0.08668484274658401 0.46233
1 IFM 0.00292 bfm_quad.csv 0.40671 1.935862125535029 0.08640526074840582 0.4627
1 IFM 0.00292 bfm_quad.csv 0.40815 1.935862125535029 0.08640526074840582 0.4627
1 IFM 0.00292 bfm_quad.csv 0.40959 1.935266489598784 0.09094108526403234 0.46141
1 IFM 0.00292 bfm_quad.csv 0.41103 1.936462740603082 0.0908148106478233 0.46173
1 IFM 0.00292 bfm_quad.csv 0.41248 1.936462740603082 0.0908148106478233 0.46173
1 IFM 0.00292 bfm_quad.csv 0.41392 1.9358672085556385 0.09527844756291949 0.46048
1 IFM 0.00292 bfm_quad.csv 0.41536 1.9358672085556385 0.09527844756291949 0.46048
1 IFM 0.00292 bfm_quad.csv 0.4168 1.936962877406018 0.09521086271009208 0.46074
1 IFM 0.00292 bfm_quad.csv 0.41824 1.9362675199723822 0.09944149447790897 0.45952
1 IFM 0.00292 bfm_quad.csv 0.41969 1.9374639127397961 0.0995003651902846 0.45978
1 IFM 0.00292 bfm_quad.csv 0.42113 1.936766960949355 0.10373775313259874 0.45856
1 IFM 0.00292 bfm_quad.csv 0.42257 1.936766960949355 0.10373775313259874 0.45856
1 IFM 0.00292 bfm_quad.csv 0.42401 1.9367699114597996 0.10738833426401585 0.45763000000000004
1 IFM 0.00292 bfm_quad.csv 0.42546 1.9367699114597996 0.10738833426401585 0.45763000000000004
1 IFM 0.00292 bfm_quad.csv 0.4269 1.9367699114597996 0.10738833426401585 0.45763000000000004
1 IFM 0.00292 bfm_quad.csv 0.42834 1.9376691674235826 0.11203272416575435 0.45668000000000003
1 IFM 0.00292 bfm_quad.csv 0.42978 1.9376691674235826 0.11203272416575435 0.45668000000000003
1 IFM 0.00292 bfm_quad.csv 0.43122 1.9376691674235826 0.11203272416575435 0.45668000000000003
1 IFM 0.00292 bfm_quad.csv 0.43267 1.9367755080039608 0.11766943020173082 0.45507000000000003
1 IFM 0.00292 bfm_quad.csv 0.43411 1.9377712064493062 0.11803481750737789 0.45522
1 IFM 0.00292 bfm_quad.csv 0.43555 1.9377712064493062 0.11803481750737789 0.45522
1 IFM 0.00292 bfm_quad.csv 0.43699 1.9377712064493062 0.11803481750737789 0.45522
1 IFM 0.00292 bfm_quad.csv 0.43844 1.9381720428076037 0.12301038338693202 0.45405000000000006
1 IFM 0.00292 bfm_quad.csv 0.43988 1.9381720428076037 0.12301038338693202 0.45405000000000006
1 IFM 0.00292 bfm_quad.csv 0.44132 1.9374774977379738 0.12787956928688804 0.4526700000000001
1 IFM 0.00292 bfm_quad.csv 0.44276 1.9384727662817447 0.12770930121177546 0.45294000000000006
1 IFM 0.00292 bfm_quad.csv 0.4442 1.9384727662817447 0.12770930121177546 0.45294000000000006
1 IFM 0.00292 bfm_quad.csv 0.44565 1.9377781489141113 0.13250778848430006 0.4515700000000001
1 IFM 0.00292 bfm_quad.csv 0.44709 1.9386733316997995 0.13225928868703324 0.45186
1 IFM 0.00292 bfm_quad.csv 0.44853 1.9386733316997995 0.13225928868703324 0.45186
1 IFM 0.00292 bfm_quad.csv 0.44997 1.9379788338369435 0.1370493170358758 0.45049000000000006
1 IFM 0.00292 bfm_quad.csv 0.45142 1.9389738954364497 0.1367716183424032 0.45079
1 IFM 0.00292 bfm_quad.csv 0.45286 1.938179458280373 0.14158192893162602 0.44941
1 IFM 0.00292 bfm_quad.csv 0.4543 1.938179458280373 0.14158192893162602 0.44941
1 IFM 0.00292 bfm_quad.csv 0.45574 1.9391743949928795 0.1412748622225483 0.44971
1 IFM 0.00292 bfm_quad.csv 0.45718 1.9383799942477737 0.14611507314442274 0.44832
1 IFM 0.00292 bfm_quad.csv 0.45863 1.9383799942477737 0.14611507314442274 0.44832
1 IFM 0.00292 bfm_quad.csv 0.46007 1.9386803456217325 0.15066738001306057 0.44723000000000007
1 IFM 0.00292 bfm_quad.csv 0.46151 1.9386803456217325 0.15066738001306057 0.44723000000000007
1 IFM 0.00292 bfm_quad.csv 0.46295 1.9386803456217325 0.15066738001306057 0.44723000000000007
1 IFM 0.00292 bfm_quad.csv 0.4644 1.9379860261622115 0.1555951734469935 0.44584
1 IFM 0.00292 bfm_quad.csv 0.46584 1.9388805195008794 0.1552389184450858 0.44613
1 IFM 0.00292 bfm_quad.csv 0.46728 1.938186234108838 0.1601967246512862 0.44473000000000007
1 IFM 0.00292 bfm_quad.csv 0.46872 1.938186234108838 0.1601967246512862 0.44473000000000007
1 IFM 0.00292 bfm_quad.csv 0.47016 1.9390806114653925 0.1598409126631852 0.4450200000000001
1 IFM 0.00292 bfm_quad.csv 0.47161 1.9382863900879044 0.164848897175565 0.44360000000000005
1 IFM 0.00292 bfm_quad.csv 0.47305 1.9382863900879044 0.164848897175565 0.44360000000000005
1 IFM 0.00292 bfm_quad.csv 0.47449 1.9384865511847122 0.1695424773441747 0.4424600000000001
1 IFM 0.00292 bfm_quad.csv 0.47593 1.9384865511847122 0.1695424773441747 0.4424600000000001
1 IFM 0.00292 bfm_quad.csv 0.47738 1.9384865511847122 0.1695424773441747 0.4424600000000001
1 IFM 0.00292 bfm_quad.csv 0.47882 1.9385867641869938 0.17428773531433586 0.44129000000000007
1 IFM 0.00292 bfm_quad.csv 0.48026 1.9385867641869938 0.17428773531433586 0.44129000000000007
1 IFM 0.00292 bfm_quad.csv 0.4817 1.9378928213626778 0.1794153705483452 0.43984000000000006
1 IFM 0.00292 bfm_quad.csv 0.48314 1.9385870956384703 0.17908527850161218 0.44010000000000005
1 IFM 0.00292 bfm_quad.csv 0.48459 1.9385870956384703 0.17908527850161218 0.44010000000000005
1 IFM 0.00292 bfm_quad.csv 0.48603 1.9378932819420165 0.18426364426006558 0.4386300000000001
1 IFM 0.00292 bfm_quad.csv 0.48747 1.938587589247388 0.18394540381319668 0.43888000000000005
1 IFM 0.00292 bfm_quad.csv 0.48891 1.9378939011021732 0.1891743535181236 0.4374
1 IFM 0.00292 bfm_quad.csv 0.49035 1.9378939011021732 0.1891743535181236 0.4374
1 IFM 0.00292 bfm_quad.csv 0.4918 1.9385882272997015 0.18887770097340764 0.43764000000000003
1 IFM 0.00292 bfm_quad.csv 0.49324 1.9378946211030155 0.1941467550591562 0.4361400000000001
1 IFM 0.00292 bfm_quad.csv 0.49468 1.9378946211030155 0.1941467550591562 0.4361400000000001
1 IFM 0.00292 bfm_quad.csv 0.49612 1.937795269429926 0.1991690584026545 0.43486
1 IFM 0.00292 bfm_quad.csv 0.49757 1.937795269429926 0.1991690584026545 0.43486
1 IFM 0.00292 bfm_quad.csv 0.49901 1.9384894188932267 0.19887349537080098 0.4351
1 IFM 0.00292 bfm_quad.csv 0.50045 1.9376957509291803 0.2042503825430934 0.43358
1 IFM 0.00292 bfm_quad.csv 0.50189 1.9376957509291803 0.2042503825430934 0.43358
1 IFM 0.00292 bfm_quad.csv 0.50333 1.9376959797130198 0.209390066134953 0.43227000000000004
1 IFM 0.00292 bfm_quad.csv 0.50478 1.9376959797130198 0.209390066134953 0.43227000000000004
1 IFM 0.00292 bfm_quad.csv 0.50622 1.937002204542886 0.21487329499963462 0.43073000000000006
1 IFM 0.00292 bfm_quad.csv 0.50766 1.9375959249544266 0.21459783619598777 0.43095000000000006
1 IFM 0.00292 bfm_quad.csv 0.5091 1.9375959249544266 0.21459783619598777 0.43095000000000006
1 IFM 0.00292 bfm_quad.csv 0.51055 1.9369020865794946 0.22014002497501448 0.42939000000000005
1 IFM 0.00292 bfm_quad.csv 0.51199 1.9369020865794946 0.22014002497501448 0.42939000000000005
1 IFM 0.00292 bfm_quad.csv 0.51343 1.9369017685533256 0.2254958213027461 0.42804000000000003
1 IFM 0.00292 bfm_quad.csv 0.51487 1.9369017685533256 0.2254958213027461 0.42804000000000003
1 IFM 0.00292 bfm_quad.csv 0.51631 1.9369017685533256 0.2254958213027461 0.42804000000000003
1 IFM 0.00292 bfm_quad.csv 0.51776 1.9368013027879243 0.23092120167061317 0.42665000000000003
1 IFM 0.00292 bfm_quad.csv 0.5192 1.9368013027879243 0.23092120167061317 0.42665000000000003
1 IFM 0.00292 bfm_quad.csv 0.52064 1.9361073604841752 0.23664996137967148 0.42505000000000004
1 IFM 0.00292 bfm_quad.csv 0.52208 1.9367006646655545 0.2364260233476848 0.4252500000000001
1 IFM 0.00292 bfm_quad.csv 0.52353 1.9367006646655545 0.2364260233476848 0.4252500000000001
1 IFM 0.00292 bfm_quad.csv 0.52497 1.9360067140712605 0.24225430218883626 0.42362000000000005
1 IFM 0.00292 bfm_quad.csv 0.52641 1.9365998761292949 0.2420404260118545 0.42382000000000003
1 IFM 0.00292 bfm_quad.csv 0.52785 1.9359058603209507 0.24794788651045202 0.42217000000000005
1 IFM 0.00292 bfm_quad.csv 0.52929 1.9359058603209507 0.24794788651045202 0.42217000000000005
1 IFM 0.00292 bfm_quad.csv 0.53074 1.9352119455566101 0.2539843718125192 0.42049000000000003
1 IFM 0.00292 bfm_quad.csv 0.53218 1.935804812148167 0.25382060817829594 0.42067000000000004
1 IFM 0.00292 bfm_quad.csv 0.53362 1.935804812148167 0.25382060817829594 0.42067000000000004
1 IFM 0.00292 bfm_quad.csv 0.53506 1.9351108996874056 0.25997676163265054 0.41896000000000005
1 IFM 0.00292 bfm_quad.csv 0.53651 1.935703324375923 0.2597511124134024 0.4191500000000001
1 IFM 0.00292 bfm_quad.csv 0.53795 1.934909119674875 0.2663538529869617 0.4173200000000001
1 IFM 0.00292 bfm_quad.csv 0.53939 1.934909119674875 0.2663538529869617 0.4173200000000001
1 IFM 0.00292 bfm_quad.csv 0.54083 1.934909119674875 0.2663538529869617 0.4173200000000001
1 IFM 0.00292 bfm_quad.csv 0.54227 1.9351063858819235 0.27218737954027183 0.41589000000000004
1 IFM 0.00292 bfm_quad.csv 0.54372 1.9351063858819235 0.27218737954027183 0.41589000000000004
1 IFM 0.00292 bfm_quad.csv 0.54516 1.9341113751632815 0.2779261305383141 0.4142100000000001
1 IFM 0.00292 bfm_quad.csv 0.5466 1.9341113751632815 0.2779261305383141 0.4142100000000001
1 IFM 0.00292 bfm_quad.csv 0.54804 1.9337134036262975 0.2836341780604023 0.41269000000000006
1 IFM 0.00292 bfm_quad.csv 0.54949 1.9337134036262975 0.2836341780604023 0.41269000000000006
1 IFM 0.00292 bfm_quad.csv 0.55093 1.933811092114222 0.2899418734574225 0.4111300000000001
1 IFM 0.00292 bfm_quad.csv 0.55237 1.933811092114222 0.2899418734574225 0.4111300000000001
1 IFM 0.00292 bfm_quad.csv 0.55381 1.933811092114222 0.2899418734574225 0.4111300000000001
1 IFM 0.00292 bfm_quad.csv 0.55525 1.9336094376021233 0.29587604293690284 0.40960000000000013
1 IFM 0.00292 bfm_quad.csv 0.5567 1.9336094376021233 0.29587604293690284 0.40960000000000013
1 IFM 0.00292 bfm_quad.csv 0.55814 1.933113883424616 0.30234898823875694 0.40783000000000014
1 IFM 0.00292 bfm_quad.csv 0.55958 1.9334078903906955 0.30207132440038065 0.40799000000000013
1 IFM 0.00292 bfm_quad.csv 0.56102 1.9328123108299988 0.30862414891903717 0.4062000000000001
1 IFM 0.00292 bfm_quad.csv 0.56247 1.9328123108299988 0.30862414891903717 0.4062000000000001
1 IFM 0.00292 bfm_quad.csv 0.56391 1.9326106254711528 0.3150692809272272 0.4045300000000001
1 IFM 0.00292 bfm_quad.csv 0.56535 1.9326106254711528 0.3150692809272272 0.4045300000000001
1 IFM 0.00292 bfm_quad.csv 0.56679 1.9326106254711528 0.3150692809272272 0.4045300000000001
1 IFM 0.00292 bfm_quad.csv 0.56823 1.9324088995926818 0.32163492600306953 0.4028200000000001
1 IFM 0.00292 bfm_quad.csv 0.56968 1.9324088995926818 0.32163492600306953 0.4028200000000001
1 IFM 0.00292 bfm_quad.csv 0.57112 1.9318126711707841 0.32848327034416835 0.40097000000000016
1 IFM 0.00292 bfm_quad.csv 0.57256 1.9321071189312977 0.32834092514488655 0.4010800000000001
1 IFM 0.00292 bfm_quad.csv 0.574 1.931610672037458 0.3352981567634991 0.3992000000000001
1 IFM 0.00292 bfm_quad.csv 0.57545 1.931610672037458 0.3352981567634991 0.3992000000000001
1 IFM 0.00292 bfm_quad.csv 0.57689 1.9313085265373837 0.34223297485192744 0.3974000000000001
1 IFM 0.00292 bfm_quad.csv 0.57833 1.9313085265373837 0.34223297485192744 0.3974000000000001
1 IFM 0.00292 bfm_quad.csv 0.57977 1.9308112432539852 0.34935534155927833 0.3954900000000002
1 IFM 0.00292 bfm_quad.csv 0.58121 1.9311062178233491 0.34931767406760283 0.3955600000000002
1 IFM 0.00292 bfm_quad.csv 0.58266 1.9311062178233491 0.34931767406760283 0.3955600000000002
1 IFM 0.00292 bfm_quad.csv 0.5841 1.9306085977041023 0.35654849477876077 0.39363000000000015
1 IFM 0.00292 bfm_quad.csv 0.58554 1.9308037420268793 0.356532244158926 0.39368000000000014
1 IFM 0.00292 bfm_quad.csv 0.58698 1.930305779731284 0.36388155444320064 0.3917300000000002
1 IFM 0.00292 bfm_quad.csv 0.58843 1.930305779731284 0.36388155444320064 0.3917300000000002
1 IFM 0.00292 bfm_quad.csv 0.58987 1.9301027968478777 0.3713646392698153 0.3897900000000002
1 IFM 0.00292 bfm_quad.csv 0.59131 1.9301027968478777 0.3713646392698153 0.3897900000000002
1 IFM 0.00292 bfm_quad.csv 0.59275 1.9297038219086886 0.3788991121512427 0.3878000000000002
1 IFM 0.00292 bfm_quad.csv 0.59419 1.9297996886270348 0.3789979265444602 0.38781000000000015
1 IFM 0.00292 bfm_quad.csv 0.59564 1.9294003406055986 0.3866610013034674 0.38579000000000024
1 IFM 0.00292 bfm_quad.csv 0.59708 1.9294003406055986 0.3866610013034674 0.38579000000000024
1 IFM 0.00292 bfm_quad.csv 0.59852 1.9295964425920773 0.38679141325008753 0.3858000000000002
1 IFM 0.00292 bfm_quad.csv 0.59996 1.9291967027382149 0.3945730830353232 0.3837500000000002
1 IFM 0.00292 bfm_quad.csv 0.60141 1.9291967027382149 0.3945730830353232 0.3837500000000002
1 IFM 0.00292 bfm_quad.csv 0.60285 1.928992856733534 0.4026650714042628 0.38167000000000023
1 IFM 0.00292 bfm_quad.csv 0.60429 1.928992856733534 0.4026650714042628 0.38167000000000023
1 IFM 0.00292 bfm_quad.csv 0.60573 1.9286918826697022 0.41065175839876783 0.37958000000000025
1 IFM 0.00292 bfm_quad.csv 0.60717 1.9287887906790107 0.41092696327814754 0.37954000000000027
1 IFM 0.00292 bfm_quad.csv 0.60862 1.9284873613109315 0.4190722033683456 0.37743000000000027
1 IFM 0.00292 bfm_quad.csv 0.61006 1.9284873613109315 0.4190722033683456 0.37743000000000027
1 IFM 0.00292 bfm_quad.csv 0.6115 1.9282826107189266 0.4276726280708178 0.37522000000000033
1 IFM 0.00292 bfm_quad.csv 0.61294 1.9282826107189266 0.4276726280708178 0.37522000000000033
1 IFM 0.00292 bfm_quad.csv 0.61439 1.9279798968619979 0.4360234186417056 0.3730600000000003
1 IFM 0.00292 bfm_quad.csv 0.61583 1.9279798968619979 0.4360234186417056 0.3730600000000003
1 IFM 0.00292 bfm_quad.csv 0.61727 1.927874470245664 0.44499274367679303 0.37078000000000033
1 IFM 0.00292 bfm_quad.csv 0.61871 1.927874470245664 0.44499274367679303 0.37078000000000033
1 IFM 0.00292 bfm_quad.csv 0.62015 1.927874470245664 0.44499274367679303 0.37078000000000033
1 IFM 0.00292 bfm_quad.csv 0.6216 1.9276688653490257 0.4541923650128875 0.3684300000000003
1 IFM 0.00292 bfm_quad.csv 0.62304 1.9276688653490257 0.4541923650128875 0.3684300000000003
1 IFM 0.00292 bfm_quad.csv 0.62448 1.927564453440922 0.462938441986621 0.3662000000000004
1 IFM 0.00292 bfm_quad.csv 0.62592 1.9275630707317986 0.46363228807860224 0.36604000000000037
1 IFM 0.00292 bfm_quad.csv 0.62737 1.9274582434532792 0.47254762337356016 0.3637600000000004
1 IFM 0.00292 bfm_quad.csv 0.62881 1.9274582434532792 0.47254762337356016 0.3637600000000004
1 IFM 0.00292 bfm_quad.csv 0.63025 1.9273519063795799 0.4824174179328521 0.36127000000000037
1 IFM 0.00292 bfm_quad.csv 0.63169 1.9273519063795799 0.4824174179328521 0.36127000000000037
1 IFM 0.00292 bfm_quad.csv 0.63313 1.9272460858914724 0.4915807111594189 0.3589400000000004
1 IFM 0.00292 bfm_quad.csv 0.63458 1.927245458723149 0.49256789407045204 0.3587000000000005
1 IFM 0.00292 bfm_quad.csv 0.63602 1.9271393934233196 0.501921273292934 0.3563400000000005
1 IFM 0.00292 bfm_quad.csv 0.63746 1.9271393934233196 0.501921273292934 0.3563400000000005
1 IFM 0.00292 bfm_quad.csv 0.6389 1.9271327206240882 0.512553039011574 0.35367000000000054
1 IFM 0.00292 bfm_quad.csv 0.64035 1.9271327206240882 0.512553039011574 0.35367000000000054
1 IFM 0.00292 bfm_quad.csv 0.64179 1.9271262891559549 0.522157033808796 0.3512600000000006
1 IFM 0.00292 bfm_quad.csv 0.64323 1.927126174368456 0.5234963628679764 0.3509200000000006
1 IFM 0.00292 bfm_quad.csv 0.64467 1.927119885936547 0.5333018635558009 0.34847000000000067
1 IFM 0.00292 bfm_quad.csv 0.64611 1.927119885936547 0.5333018635558009 0.34847000000000067
1 IFM 0.00292 bfm_quad.csv 0.64756 1.927113873057659 0.5431492241836401 0.3460000000000007
1 IFM 0.00292 bfm_quad.csv 0.649 1.9271139239496171 0.5447792569293458 0.34560000000000074
1 IFM 0.00292 bfm_quad.csv 0.65044 1.9271139239496171 0.5447792569293458 0.34560000000000074
1 IFM 0.00292 bfm_quad.csv 0.65188 1.927018607694288 1.5872439996421506 0.08496400000024848
1 IFM 0.00292 bfm_quad.csv 0.65333 1.9270176775567032 1.5821433309330766 0.08622700000023804
1 IFM 0.00292 bfm_quad.csv 0.65477 1.92697821649572 1.5492216777624206 0.09444700000018717
1 IFM 0.00292 bfm_quad.csv 0.65621 1.92697821649572 1.5492216777624206 0.09444700000018717
1 IFM 0.00292 bfm_quad.csv 0.65765 1.926858346818474 1.5100296747759654 0.10421000000014113
1 IFM 0.00292 bfm_quad.csv 0.65909 1.926858346818474 1.5100296747759654 0.10421000000014113
1 IFM 0.00292 bfm_quad.csv 0.66054 1.9267670451948826 1.4764790165962423 0.11258000000011237
1 IFM 0.00292 bfm_quad.csv 0.66198 1.9267653685493253 1.4697790022452377 0.11428000000010649
1 IFM 0.00292 bfm_quad.csv 0.66342 1.9268078559358262 1.4357816107249755 0.1227900000000851
1 IFM 0.00292 bfm_quad.csv 0.66486 1.9268078559358262 1.4357816107249755 0.1227900000000851
1 IFM 0.00292 bfm_quad.csv 0.66631 1.926893055926045 1.393958180497537 0.13332000000006447
1 IFM 0.00292 bfm_quad.csv 0.66775 1.926893055926045 1.393958180497537 0.13332000000006447
1 IFM 0.00292 bfm_quad.csv 0.66919 1.9272264403800636 1.35991324079884 0.1419400000000522
1 IFM 0.00292 bfm_quad.csv 0.67063 1.9273357160858122 1.351035192916899 0.14417000000004887
1 IFM 0.00292 bfm_quad.csv 0.67207 1.9279325250975485 1.3169050616232754 0.15291000000003976
1 IFM 0.00292 bfm_quad.csv 0.67352 1.9279325250975485 1.3169050616232754 0.15291000000003976
1 IFM 0.00292 bfm_quad.csv 0.67496 1.9288944731552862 1.2831980511865664 0.16160000000003263
1 IFM 0.00292 bfm_quad.csv 0.6764 1.9290271579801588 1.2729671112110486 0.16423000000003035
1 IFM 0.00292 bfm_quad.csv 0.67784 1.9303780860777007 1.2395387671263056 0.1730100000000251
1 IFM 0.00292 bfm_quad.csv 0.67929 1.9303780860777007 1.2395387671263056 0.1730100000000251
1 IFM 0.00292 bfm_quad.csv 0.68073 1.9307329936840067 1.2284551041450402 0.17588000000002327
1 IFM 0.00292 bfm_quad.csv 0.68217 1.932590430898385 1.19525502450314 0.18475000000001937
1 IFM 0.00292 bfm_quad.csv 0.68361 1.932590430898385 1.19525502450314 0.18475000000001937
1 IFM 0.00292 bfm_quad.csv 0.68505 1.9356597589452555 1.1507292785012473 0.19683000000001508
1 IFM 0.00292 bfm_quad.csv 0.6865 1.9356597589452555 1.1507292785012473 0.19683000000001508
1 IFM 0.00292 bfm_quad.csv 0.68794 1.9385483442256486 1.119075548343364 0.20566000000001286
1 IFM 0.00292 bfm_quad.csv 0.68938 1.939719837218768 1.1060695488530552 0.20925000000001182
1 IFM 0.00292 bfm_quad.csv 0.69082 1.9434637156633525 1.0753245854624551 0.2181200000000102
1 IFM 0.00292 bfm_quad.csv 0.69227 1.9434637156633525 1.0753245854624551 0.2181200000000102
1 IFM 0.00292 bfm_quad.csv 0.69371 1.9497235107573594 1.0321575114293362 0.2308900000000082
1 IFM 0.00292 bfm_quad.csv 0.69515 1.9497235107573594 1.0321575114293362 0.2308900000000082
1 IFM 0.00292 bfm_quad.csv 0.69659 1.9548660567926395 1.0040099691238134 0.23962000000000724
1 IFM 0.00292 bfm_quad.csv 0.69803 1.957464840782588 0.9898661330200161 0.24397000000000668
1 IFM 0.00292 bfm_quad.csv 0.69948 1.9636034938092777 0.9632454780065154 0.252690000000006
1 IFM 0.00292 bfm_quad.csv 0.70092 1.9636034938092777 0.9632454780065154 0.252690000000006
1 IFM 0.00292 bfm_quad.csv 0.70236 1.9703636507254194 0.9381866352171087 0.26124000000000547
1 IFM 0.00292 bfm_quad.csv 0.7038 1.974271855165849 0.9239651931214726 0.26606000000000507
1 IFM 0.00292 bfm_quad.csv 0.70525 1.9821480425286104 0.9006346118709851 0.2746100000000047
1 IFM 0.00292 bfm_quad.csv 0.70669 1.9821480425286104 0.9006346118709851 0.2746100000000047
1 IFM 0.00292 bfm_quad.csv 0.70813 1.9962167411380967 0.8650674685826534 0.2883500000000041
1 IFM 0.00292 bfm_quad.csv 0.70957 1.9962167411380967 0.8650674685826534 0.2883500000000041
1 IFM 0.00292 bfm_quad.csv 0.71101 1.9962167411380967 0.8650674685826534 0.2883500000000041
1 IFM 0.00292 bfm_quad.csv 0.71246 2.013049665085291 0.8314570157260084 0.30272000000000365
1 IFM 0.00292 bfm_quad.csv 0.7139 2.013049665085291 0.8314570157260084 0.30272000000000365
1 IFM 0.00292 bfm_quad.csv 0.71534 2.0244483543918825 0.8137967375211085 0.31133000000000355
1 IFM 0.00292 bfm_quad.csv 0.71678 2.0244483543918825 0.8137967375211085 0.31133000000000355
1 IFM 0.00292 bfm_quad.csv 0.71823 2.045197367590718 0.7845695321639758 0.32634000000000335
1 IFM 0.00292 bfm_quad.csv 0.71967 2.045197367590718 0.7845695321639758 0.32634000000000335
1 IFM 0.00292 bfm_quad.csv 0.72111 2.0594836100343215 0.7695293978140146 0.3355600000000033
1 IFM 0.00292 bfm_quad.csv 0.72255 2.0594836100343215 0.7695293978140146 0.3355600000000033
1 IFM 0.00292 bfm_quad.csv 0.72399 2.081924952441851 0.7515465521842277 0.3484800000000033
1 IFM 0.00292 bfm_quad.csv 0.72544 2.081924952441851 0.7515465521842277 0.3484800000000033
1 IFM 0.00292 bfm_quad.csv 0.72688 2.0964527039978753 0.7414717231290752 0.35678000000000326
1 IFM 0.00292 bfm_quad.csv 0.72832 2.0964527039978753 0.7414717231290752 0.35678000000000326
1 IFM 0.00292 bfm_quad.csv 0.72976 2.1130277997461375 0.734316094131131 0.3648900000000035
1 IFM 0.00292 bfm_quad.csv 0.73121 2.1244867680454034 0.7286075884864226 0.3705200000000035
1 IFM 0.00292 bfm_quad.csv 0.73265 2.1423215964229096 0.7221652432788496 0.3794500000000037
1 IFM 0.00292 bfm_quad.csv 0.73409 2.1423215964229096 0.7221652432788496 0.3794500000000037
1 IFM 0.00292 bfm_quad.csv 0.73553 2.158666149292197 0.7163021754120253 0.3871200000000038
1 IFM 0.00292 bfm_quad.csv 0.73697 2.1763103402088597 0.7130333070060614 0.39526000000000405
1 IFM 0.00292 bfm_quad.csv 0.73842 2.1763103402088597 0.7130333070060614 0.39526000000000405
1 IFM 0.00292 bfm_quad.csv 0.73986 2.1930422328126755 0.7105209645042153 0.40290000000000425
1 IFM 0.00292 bfm_quad.csv 0.7413 2.2109753779949703 0.7085492119112126 0.41017000000000453
1 IFM 0.00292 bfm_quad.csv 0.74274 2.2109753779949703 0.7085492119112126 0.41017000000000453
1 IFM 0.00292 bfm_quad.csv 0.74419 2.2270668638592785 0.7079935732052943 0.4170800000000049
1 IFM 0.00292 bfm_quad.csv 0.74563 2.2464117928153784 0.7076011064151897 0.4243500000000053
1 IFM 0.00292 bfm_quad.csv 0.74707 2.2615870257188875 0.7082477394951577 0.43067000000000566
1 IFM 0.00292 bfm_quad.csv 0.74851 2.2615870257188875 0.7082477394951577 0.43067000000000566
1 IFM 0.00292 bfm_quad.csv 0.74995 2.2615870257188875 0.7082477394951577 0.43067000000000566
1 IFM 0.00292 bfm_quad.csv 0.7514 2.2963519106617793 0.7104156091331337 0.4436900000000066
1 IFM 0.00292 bfm_quad.csv 0.75284 2.2963519106617793 0.7104156091331337 0.4436900000000066
1 IFM 0.00292 bfm_quad.csv 0.75428 2.310086719173115 0.7120325389334405 0.44922000000000706
1 IFM 0.00292 bfm_quad.csv 0.75572 2.3309687211329124 0.713844457147355 0.45625000000000776
1 IFM 0.00292 bfm_quad.csv 0.75717 2.3438771504496576 0.7158200704786101 0.46131000000000827
1 IFM 0.00292 bfm_quad.csv 0.75861 2.3438771504496576 0.7158200704786101 0.46131000000000827
1 IFM 0.00292 bfm_quad.csv 0.76005 2.356079339687016 0.7178254948105441 0.4661100000000088
1 IFM 0.00292 bfm_quad.csv 0.76149 2.377411929830421 0.7202401916721969 0.4730000000000097
1 IFM 0.00292 bfm_quad.csv 0.76293 2.388722020851318 0.7223591634360316 0.47741000000001027
1 IFM 0.00292 bfm_quad.csv 0.76438 2.388722020851318 0.7223591634360316 0.47741000000001027
1 IFM 0.00292 bfm_quad.csv 0.76582 2.4212065302447883 0.7270648643690633 0.4883600000000121
1 IFM 0.00292 bfm_quad.csv 0.76726 2.4212065302447883 0.7270648643690633 0.4883600000000121
1 IFM 0.00292 bfm_quad.csv 0.7687 2.431071819691884 0.7290968156561957 0.4922600000000126
1 IFM 0.00292 bfm_quad.csv 0.77015 2.431071819691884 0.7290968156561957 0.4922600000000126
1 IFM 0.00292 bfm_quad.csv 0.77159 2.4624690861003735 0.733672077225245 0.5026300000000147
1 IFM 0.00292 bfm_quad.csv 0.77303 2.4624690861003735 0.733672077225245 0.5026300000000147
1 IFM 0.00292 bfm_quad.csv 0.77447 2.4711289408891655 0.7355107201122268 0.5061000000000152
1 IFM 0.00292 bfm_quad.csv 0.77591 2.4934345277949466 0.7379866424942982 0.5127200000000168
1 IFM 0.00292 bfm_quad.csv 0.77736 2.5012650298598924 0.7396388051610109 0.5159300000000175
1 IFM 0.00292 bfm_quad.csv 0.7788 2.5012650298598924 0.7396388051610109 0.5159300000000175
1 IFM 0.00292 bfm_quad.csv 0.78024 2.530877553754826 0.7433114562550543 0.52550000000002
1 IFM 0.00292 bfm_quad.csv 0.78168 2.530877553754826 0.7433114562550543 0.52550000000002
1 IFM 0.00292 bfm_quad.csv 0.78313 2.537448908352641 0.7446736247511457 0.5283400000000207
1 IFM 0.00292 bfm_quad.csv 0.78457 2.537448908352641 0.7446736247511457 0.5283400000000207
1 IFM 0.00292 bfm_quad.csv 0.78601 2.5655415226419573 0.7475584775119681 0.5374000000000233
1 IFM 0.00292 bfm_quad.csv 0.78745 2.5655415226419573 0.7475584775119681 0.5374000000000233
1 IFM 0.00292 bfm_quad.csv 0.78889 2.570978058327222 0.748632246500251 0.5398900000000239
1 IFM 0.00292 bfm_quad.csv 0.79034 2.5929362506625604 0.7498136539167675 0.5461800000000261
1 IFM 0.00292 bfm_quad.csv 0.79178 2.5974846666727442 0.7506501619929316 0.5484500000000266
1 IFM 0.00292 bfm_quad.csv 0.79322 2.5974846666727442 0.7506501619929316 0.5484500000000266
1 IFM 0.00292 bfm_quad.csv 0.79466 2.6017139985017597 0.7514486335738558 0.550630000000027
1 IFM 0.00292 bfm_quad.csv 0.79611 2.623212678167749 0.7519792250454905 0.5567500000000295
1 IFM 0.00292 bfm_quad.csv 0.79755 2.6265713456139004 0.7525647757502454 0.5587100000000298
1 IFM 0.00292 bfm_quad.csv 0.79899 2.6265713456139004 0.7525647757502454 0.5587100000000298
1 IFM 0.00292 bfm_quad.csv 0.80043 2.650570785717676 0.7529562288739093 0.5665200000000327
1 IFM 0.00292 bfm_quad.csv 0.80187 2.650570785717676 0.7529562288739093 0.5665200000000327
1 IFM 0.00292 bfm_quad.csv 0.80332 2.652950158144705 0.753310825423357 0.5682000000000329
1 IFM 0.00292 bfm_quad.csv 0.80476 2.6736315235275074 0.7526244981396907 0.5740800000000359
1 IFM 0.00292 bfm_quad.csv 0.8062 2.6752568845626805 0.7527868609374248 0.5755600000000359
1 IFM 0.00292 bfm_quad.csv 0.80764 2.6752568845626805 0.7527868609374248 0.5755600000000359
1 IFM 0.00292 bfm_quad.csv 0.80909 2.676580828015478 0.7529480436922735 0.576980000000036
1 IFM 0.00292 bfm_quad.csv 0.81053 2.6965494267489367 0.7515539310655115 0.5826500000000385
1 IFM 0.00292 bfm_quad.csv 0.81197 2.697129439255747 0.7515466682781742 0.5838900000000384
1 IFM 0.00292 bfm_quad.csv 0.81341 2.697129439255747 0.7515466682781742 0.5838900000000384
1 IFM 0.00292 bfm_quad.csv 0.81485 2.716682462784347 0.7494489952625366 0.5905400000000406
1 IFM 0.00292 bfm_quad.csv 0.8163 2.716682462784347 0.7494489952625366 0.5905400000000406
1 IFM 0.00292 bfm_quad.csv 0.81774 2.7163288649204502 0.7493073420166291 0.5915400000000403
1 IFM 0.00292 bfm_quad.csv 0.81918 2.7352536161021748 0.7466665057440484 0.5969300000000427
1 IFM 0.00292 bfm_quad.csv 0.82062 2.734270233974693 0.7463998047293602 0.5977600000000421
1 IFM 0.00292 bfm_quad.csv 0.82207 2.734270233974693 0.7463998047293602 0.5977600000000421
1 IFM 0.00292 bfm_quad.csv 0.82351 2.732992950521465 0.7461507087043655 0.5985500000000417
1 IFM 0.00292 bfm_quad.csv 0.82495 2.7511465632532235 0.7428179498369895 0.6037400000000439
1 IFM 0.00292 bfm_quad.csv 0.82639 2.7492467798289812 0.7424643749029499 0.6043700000000432
1 IFM 0.00292 bfm_quad.csv 0.82783 2.7492467798289812 0.7424643749029499 0.6043700000000432
1 IFM 0.00292 bfm_quad.csv 0.82928 2.764458966398312 0.7381589526653654 0.6099400000000443
1 IFM 0.00292 bfm_quad.csv 0.83072 2.764458966398312 0.7381589526653654 0.6099400000000443
1 IFM 0.00292 bfm_quad.csv 0.83216 2.761843398891404 0.7377395259168569 0.6103800000000436
1 IFM 0.00292 bfm_quad.csv 0.8336 2.761843398891404 0.7377395259168569 0.6103800000000436
1 IFM 0.00292 bfm_quad.csv 0.83505 2.7755058236112613 0.7327434127987977 0.6155700000000441
1 IFM 0.00292 bfm_quad.csv 0.83649 2.7755058236112613 0.7327434127987977 0.6155700000000441
1 IFM 0.00292 bfm_quad.csv 0.83793 2.7720848801037863 0.7322806971373949 0.6158200000000432
1 IFM 0.00292 bfm_quad.csv 0.83937 2.7881501412226752 0.7271662701198602 0.6205300000000447
1 IFM 0.00292 bfm_quad.csv 0.84081 2.7842173695493004 0.726642758031778 0.6206400000000434
1 IFM 0.00292 bfm_quad.csv 0.84226 2.7842173695493004 0.726642758031778 0.6206400000000434
1 IFM 0.00292 bfm_quad.csv 0.8437 2.795341778459304 0.7204440650737772 0.6252300000000434
1 IFM 0.00292 bfm_quad.csv 0.84514 2.795341778459304 0.7204440650737772 0.6252300000000434
1 IFM 0.00292 bfm_quad.csv 0.84658 2.7907069009303043 0.7199027968413712 0.6251800000000421
1 IFM 0.00292 bfm_quad.csv 0.84803 2.7907069009303043 0.7199027968413712 0.6251800000000421
1 IFM 0.00292 bfm_quad.csv 0.84947 2.8004250638787007 0.7131314058432907 0.6294300000000418
1 IFM 0.00292 bfm_quad.csv 0.85091 2.8004250638787007 0.7131314058432907 0.6294300000000418
1 IFM 0.00292 bfm_quad.csv 0.85235 2.7951869508138496 0.7125783044690791 0.6292200000000405
1 IFM 0.00292 bfm_quad.csv 0.85379 2.8091551430278865 0.7058384667896951 0.6334600000000412
1 IFM 0.00292 bfm_quad.csv 0.85524 2.8034110814506 0.7052531134280989 0.6331300000000397
1 IFM 0.00292 bfm_quad.csv 0.85668 2.8034110814506 0.7052531134280989 0.6331300000000397
1 IFM 0.00292 bfm_quad.csv 0.85812 2.797574150241602 0.7047098214868488 0.6327800000000384
1 IFM 0.00292 bfm_quad.csv 0.85956 2.810753606134843 0.6974297737407158 0.6368400000000387
1 IFM 0.00292 bfm_quad.csv 0.86101 2.8045096137471206 0.6968609069247789 0.6363600000000373
1 IFM 0.00292 bfm_quad.csv 0.86245 2.8045096137471206 0.6968609069247789 0.6363600000000373
1 IFM 0.00292 bfm_quad.csv 0.86389 1.5239255483454563 0.7657707054334216 0.28840000000000043
1 IFM 0.00292 bfm_quad.csv 0.86533 1.5239255483454563 0.7657707054334216 0.28840000000000043
1 IFM 0.00292 bfm_quad.csv 0.86677 1.5195945286819112 0.7652639816429362 0.28827000000000047
1 IFM 0.00292 bfm_quad.csv 0.86822 1.5252201452905088 0.7592616240137521 0.2909000000000004
1 IFM 0.00292 bfm_quad.csv 0.86966 1.5208120363805648 0.7588296046544312 0.2907400000000004
1 IFM 0.00292 bfm_quad.csv 0.8711 1.5208120363805648 0.7588296046544312 0.2907400000000004
1 IFM 0.00292 bfm_quad.csv 0.87254 1.516415501272656 0.758437779254172 0.2905800000000004
1 IFM 0.00292 bfm_quad.csv 0.87399 1.521676121551495 0.7523348808874943 0.2931200000000003
1 IFM 0.00292 bfm_quad.csv 0.87543 1.5171197264553644 0.7520289053620214 0.29293000000000036
1 IFM 0.00292 bfm_quad.csv 0.87687 1.5171197264553644 0.7520289053620214 0.29293000000000036
1 IFM 0.00292 bfm_quad.csv 0.87831 1.5174726397862994 0.745565959120989 0.2951900000000003
1 IFM 0.00292 bfm_quad.csv 0.87975 1.5174726397862994 0.745565959120989 0.2951900000000003
1 IFM 0.00292 bfm_quad.csv 0.8812 1.512948177433715 0.7453960786051936 0.2949800000000003
1 IFM 0.00292 bfm_quad.csv 0.88264 1.512948177433715 0.7453960786051936 0.2949800000000003
1 IFM 0.00292 bfm_quad.csv 0.88408 1.5127873102653921 0.7389700276059917 0.29711000000000026
1 IFM 0.00292 bfm_quad.csv 0.88552 1.5127873102653921 0.7389700276059917 0.29711000000000026
1 IFM 0.00292 bfm_quad.csv 0.88697 1.5082028540285952 0.7389307757834966 0.29688000000000025
1 IFM 0.00292 bfm_quad.csv 0.88841 1.5121781165259598 0.7324858333783665 0.2991600000000002
1 IFM 0.00292 bfm_quad.csv 0.88985 1.507530431699473 0.7325567326835513 0.2988900000000002
1 IFM 0.00292 bfm_quad.csv 0.89129 1.507530431699473 0.7325567326835513 0.2988900000000002
1 IFM 0.00292 bfm_quad.csv 0.89273 1.5063144500734233 0.7261167744240592 0.30079000000000017
1 IFM 0.00292 bfm_quad.csv 0.89418 1.5063144500734233 0.7261167744240592 0.30079000000000017
1 IFM 0.00292 bfm_quad.csv 0.89562 1.5016122944688484 0.7263321786896132 0.30050000000000016
1 IFM 0.00292 bfm_quad.csv 0.89706 1.5016122944688484 0.7263321786896132 0.30050000000000016
1 IFM 0.00292 bfm_quad.csv 0.8985 1.4998608560796565 0.7199144074124368 0.30226000000000014
1 IFM 0.00292 bfm_quad.csv 0.89995 1.4998608560796565 0.7199144074124368 0.30226000000000014
1 IFM 0.00292 bfm_quad.csv 0.90139 1.495012170151133 0.7202651270886298 0.30194000000000015
1 IFM 0.00292 bfm_quad.csv 0.90283 1.4976308784543673 0.7133981466894908 0.30392000000000013
1 IFM 0.00292 bfm_quad.csv 0.90427 1.4926210227649883 0.7138428609294907 0.3035600000000001
1 IFM 0.00292 bfm_quad.csv 0.90571 1.4926210227649883 0.7138428609294907 0.3035600000000001
1 IFM 0.00292 bfm_quad.csv 0.90716 1.4877098178408314 0.7143230122997579 0.30320000000000014
1 IFM 0.00292 bfm_quad.csv 0.9086 1.4897400008390727 0.7073095335141469 0.3050700000000001
1 IFM 0.00292 bfm_quad.csv 0.91004 1.4845797143973105 0.7078867700988626 0.3046600000000001
1 IFM 0.00292 bfm_quad.csv 0.91148 1.4845797143973105 0.7078867700988626 0.3046600000000001
1 IFM 0.00292 bfm_quad.csv 0.91293 1.4810272066710997 0.7013091046721125 0.3060100000000001
1 IFM 0.00292 bfm_quad.csv 0.91437 1.4810272066710997 0.7013091046721125 0.3060100000000001
1 IFM 0.00292 bfm_quad.csv 0.91581 1.4758102088344558 0.7020309884535013 0.3055500000000001
1 IFM 0.00292 bfm_quad.csv 0.91725 1.4758102088344558 0.7020309884535013 0.3055500000000001
1 IFM 0.00292 bfm_quad.csv 0.91869 1.4715662063257637 0.6953748243041303 0.3067300000000001
1 IFM 0.00292 bfm_quad.csv 0.92014 1.4715662063257637 0.6953748243041303 0.3067300000000001
1 IFM 0.00292 bfm_quad.csv 0.92158 1.4661815213676648 0.6961934451924983 0.3062200000000001
1 IFM 0.00292 bfm_quad.csv 0.92302 1.4668658269930483 0.6885231108655686 0.30779000000000006
1 IFM 0.00292 bfm_quad.csv 0.92446 1.4612121440776489 0.6894017991164514 0.30722000000000005
1 IFM 0.00292 bfm_quad.csv 0.92591 1.4612121440776489 0.6894017991164514 0.30722000000000005
1 IFM 0.00292 bfm_quad.csv 0.92735 1.4556651815922506 0.6903236606324602 0.30665000000000003
1 IFM 0.00292 bfm_quad.csv 0.92879 1.455776372283875 0.6823915217820338 0.30809000000000003
1 IFM 0.00292 bfm_quad.csv 0.93023 1.4499508786162378 0.6833550413335663 0.30745000000000006
1 IFM 0.00292 bfm_quad.csv 0.93167 1.4499508786162378 0.6833550413335663 0.30745000000000006
1 IFM 0.00292 bfm_quad.csv 0.93312 1.4439091645945046 0.6760949017889427 0.3081400000000001
1 IFM 0.00292 bfm_quad.csv 0.93456 1.4439091645945046 0.6760949017889427 0.3081400000000001
1 IFM 0.00292 bfm_quad.csv 0.936 1.4378048969175197 0.6771035104214126 0.30741000000000007
1 IFM 0.00292 bfm_quad.csv 0.93744 1.4378048969175197 0.6771035104214126 0.30741000000000007
1 IFM 0.00292 bfm_quad.csv 0.93889 1.4308918765930567 0.669584092867356 0.30790000000000006
1 IFM 0.00292 bfm_quad.csv 0.94033 1.4308918765930567 0.669584092867356 0.30790000000000006
1 IFM 0.00292 bfm_quad.csv 0.94177 1.4244071047632414 0.6706069490998434 0.30707000000000007
1 IFM 0.00292 bfm_quad.csv 0.94321 1.4233737371470643 0.6617344104366948 0.30825
1 IFM 0.00292 bfm_quad.csv 0.94465 1.4166684741321804 0.6627378690862625 0.30732
1 IFM 0.00292 bfm_quad.csv 0.9461 1.4166684741321804 0.6627378690862625 0.30732
1 IFM 0.00292 bfm_quad.csv 0.94754 1.4097752947189846 0.6637148487724228 0.30638
1 IFM 0.00292 bfm_quad.csv 0.94898 1.408218105585921 0.6544970183805271 0.30744
1 IFM 0.00292 bfm_quad.csv 0.95042 1.4009873885585122 0.6553934283016576 0.30639
1 IFM 0.00292 bfm_quad.csv 0.95187 1.4009873885585122 0.6553934283016576 0.30639
1 IFM 0.00292 bfm_quad.csv 0.95331 1.3937459324066206 0.6562618230613754 0.30533
1 IFM 0.00292 bfm_quad.csv 0.95475 1.3914603731332056 0.6466394753067585 0.30624
1 IFM 0.00292 bfm_quad.csv 0.95619 1.383783133297989 0.6474059563244765 0.30506
1 IFM 0.00292 bfm_quad.csv 0.95763 1.383783133297989 0.6474059563244765 0.30506
1 IFM 0.00292 bfm_quad.csv 0.95908 1.3732265077546384 0.6380449453184391 0.30463
1 IFM 0.00292 bfm_quad.csv 0.96052 1.3732265077546384 0.6380449453184391 0.30463
1 IFM 0.00292 bfm_quad.csv 0.96196 1.3649667730754473 0.6385751694699772 0.30328
1 IFM 0.00292 bfm_quad.csv 0.9634 1.3649667730754473 0.6385751694699772 0.30328
1 IFM 0.00292 bfm_quad.csv 0.96485 1.3534376182151877 0.6285256733221006 0.30255
1 IFM 0.00292 bfm_quad.csv 0.96629 1.3534376182151877 0.6285256733221006 0.30255
1 IFM 0.00292 bfm_quad.csv 0.96773 1.3445940147122477 0.628809195365335 0.30102
1 IFM 0.00292 bfm_quad.csv 0.96917 1.3413964695048217 0.6179257056062647 0.30165
1 IFM 0.00292 bfm_quad.csv 0.97061 1.3321548980505231 0.6179912090798703 0.29998
1 IFM 0.00292 bfm_quad.csv 0.97206 1.3321548980505231 0.6179912090798703 0.29998
1 IFM 0.00292 bfm_quad.csv 0.9735 1.3227767347515604 0.6179338679049725 0.29823
1 IFM 0.00292 bfm_quad.csv 0.97494 1.3193860525259467 0.6066060720772584 0.29878
1 IFM 0.00292 bfm_quad.csv 0.97638 1.3095058625680147 0.606288759029062 0.29688
1 IFM 0.00292 bfm_quad.csv 0.97783 1.3095058625680147 0.606288759029062 0.29688
1 IFM 0.00292 bfm_quad.csv 0.97927 1.2961782730782059 0.5940566495217439 0.29539
1 IFM 0.00292 bfm_quad.csv 0.98071 1.2961782730782059 0.5940566495217439 0.29539
1 IFM 0.00292 bfm_quad.csv 0.98215 1.2857179575630107 0.5932744772025844 0.29324
1 IFM 0.00292 bfm_quad.csv 0.98359 1.2857179575630107 0.5932744772025844 0.29324
1 IFM 0.00292 bfm_quad.csv 0.98504 1.2719195070443727 0.5801395478753367 0.29145
1 IFM 0.00292 bfm_quad.csv 0.98648 1.2719195070443727 0.5801395478753367 0.29145
1 IFM 0.00292 bfm_quad.csv 0.98792 1.2610268684290593 0.5788070047511519 0.28904
1 IFM 0.00292 bfm_quad.csv 0.98936 1.2610268684290593 0.5788070047511519 0.28904
1 IFM 0.00292 bfm_quad.csv 0.99081 1.2469839533851268 0.5648140303223708 0.28694
1 IFM 0.00292 bfm_quad.csv 0.99225 1.2469839533851268 0.5648140303223708 0.28694
1 IFM 0.00292 bfm_quad.csv 0.99369 1.235559444138565 0.5628852432610043 0.28425
1 IFM 0.00292 bfm_quad.csv 0.99513 1.2331494029516457 0.5502951929655574 0.2847
1 IFM 0.00292 bfm_quad.csv 0.99657 1.2331494029516457 0.5502951929655574 0.2847
1 IFM 0.00292 bfm_quad.csv 0.99802 1.2214657483531826 0.5480054974322794 0.28182
1 IFM 0.00292 bfm_quad.csv 0.99946 1.2214657483531826 0.5480054974322794 0.28182
1 IFM 0.00292 bfm_quad.csv 1.0009 1.2075088273383348 0.5325909329579316 0.27921
1 IFM 0.00292 bfm_quad.csv 1.0023 1.2075088273383348 0.5325909329579316 0.27921
1 IFM 0.00292 bfm_quad.csv 1.0038 1.1953809686037336 0.5294640242736045 0.27598
1 IFM 0.00292 bfm_quad.csv 1.0052 1.1936888036670195 0.5168193379702427 0.27638
1 IFM 0.00292 bfm_quad.csv 1.0067 1.1814858264490522 0.5133185453702214 0.27296
1 IFM 0.00292 bfm_quad.csv 1.0081 1.1814858264490522 0.5133185453702214 0.27296
1 IFM 0.00292 bfm_quad.csv 1.0096 1.1693011930208572 0.5094208578856975 0.26948
1 IFM 0.00292 bfm_quad.csv 1.011 1.1683777446100214 0.497271066445656 0.26984
1 IFM 0.00292 bfm_quad.csv 1.0124 1.1683777446100214 0.497271066445656 0.26984
1 IFM 0.00292 bfm_quad.csv 1.0139 1.1572077760281425 0.49322435579460183 0.26643
1 IFM 0.00292 bfm_quad.csv 1.0153 1.1495297523770318 0.48020804638094106 0.2643
1 IFM 0.00292 bfm_quad.csv 1.0168 1.1495297523770318 0.48020804638094106 0.2643
1 IFM 0.00292 bfm_quad.csv 1.0182 1.1405669434101622 0.48194669300660214 0.26122
1 IFM 0.00292 bfm_quad.csv 1.0196 1.13739563319014 0.4714610981035445 0.26034
1 IFM 0.00292 bfm_quad.csv 1.0211 1.1334005558495195 0.45990156425071005 0.25928
1 IFM 0.00292 bfm_quad.csv 1.0225 1.122536664211909 0.4603586685292349 0.25525
1 IFM 0.00292 bfm_quad.csv 1.024 1.122536664211909 0.4603586685292349 0.25525
1 IFM 0.00292 bfm_quad.csv 1.0254 1.1202869784568594 0.44880230062120896 0.25435
1 IFM 0.00292 bfm_quad.csv 1.0269 1.1202869784568594 0.44880230062120896 0.25435
1 IFM 0.00292 bfm_quad.csv 1.0283 1.10678727499913 0.43811694443378923 0.24887
1 IFM 0.00292 bfm_quad.csv 1.0297 1.10678727499913 0.43811694443378923 0.24887
1 IFM 0.00292 bfm_quad.csv 1.0312 1.105301017822747 0.42742553827421215 0.24789
1 IFM 0.00292 bfm_quad.csv 1.0326 1.0939100488157152 0.42849909683568765 0.24302
1 IFM 0.00292 bfm_quad.csv 1.0341 1.0939100488157152 0.42849909683568765 0.24302
1 IFM 0.00292 bfm_quad.csv 1.0355 1.092950526098963 0.41863111946438 0.24196
1 IFM 0.00292 bfm_quad.csv 1.037 1.092950526098963 0.41863111946438 0.24196
1 IFM 0.00292 bfm_quad.csv 1.0384 1.081601382256883 0.41128346468706956 0.23573
1 IFM 0.00292 bfm_quad.csv 1.0398 1.081601382256883 0.41128346468706956 0.23573
1 IFM 0.00292 bfm_quad.csv 1.0413 1.0820569347312552 0.4031386189637505 0.23481
1 IFM 0.00292 bfm_quad.csv 1.0427 1.0820569347312552 0.4031386189637505 0.23481
1 IFM 0.00292 bfm_quad.csv 1.0442 1.0725239857923925 0.3989099733072614 0.22845
1 IFM 0.00292 bfm_quad.csv 1.0456 1.0725239857923925 0.3989099733072614 0.22845
1 IFM 0.00292 bfm_quad.csv 1.0471 1.0725239857923925 0.3989099733072614 0.22845
1 IFM 0.00292 bfm_quad.csv 1.0485 1.0744347071832703 0.3925883125565508 0.22776
1 IFM 0.00292 bfm_quad.csv 1.0499 1.0640862589094928 0.3970259922221718 0.22198
1 IFM 0.00292 bfm_quad.csv 1.0514 1.0666454535598977 0.39192541841528983 0.22138
1 IFM 0.00292 bfm_quad.csv 1.0528 1.0666454535598977 0.39192541841528983 0.22138
1 IFM 0.00292 bfm_quad.csv 1.0543 1.0696439533321356 0.3873623478088701 0.22094
1 IFM 0.00292 bfm_quad.csv 1.0557 1.0696439533321356 0.3873623478088701 0.22094
1 IFM 0.00292 bfm_quad.csv 1.0571 1.063260544786648 0.3904746560277632 0.21459
1 IFM 0.00292 bfm_quad.csv 1.0586 1.063260544786648 0.3904746560277632 0.21459
1 IFM 0.00292 bfm_quad.csv 1.06 1.0670643836713885 0.38748908345913435 0.21441
1 IFM 0.00292 bfm_quad.csv 1.0615 1.0670643836713885 0.38748908345913435 0.21441
1 IFM 0.00292 bfm_quad.csv 1.0629 1.0617469191855466 0.3940602618889654 0.20805
1 IFM 0.00292 bfm_quad.csv 1.0644 1.0617469191855466 0.3940602618889654 0.20805
1 IFM 0.00292 bfm_quad.csv 1.0658 1.0660273452871647 0.39230733679094 0.20807
1 IFM 0.00292 bfm_quad.csv 1.0672 1.0660273452871647 0.39230733679094 0.20807
1 IFM 0.00292 bfm_quad.csv 1.0687 1.0615880558860862 0.40193571675082573 0.20169
1 IFM 0.00292 bfm_quad.csv 1.0701 1.0615880558860862 0.40193571675082573 0.20169
1 IFM 0.00292 bfm_quad.csv 1.0716 1.0662796865738369 0.4011272262013637 0.2019
1 IFM 0.00292 bfm_quad.csv 1.073 1.0662796865738369 0.4011272262013637 0.2019
1 IFM 0.00292 bfm_quad.csv 1.0745 1.0625572551161655 0.41341048039448636 0.19551
1 IFM 0.00292 bfm_quad.csv 1.0759 1.0625572551161655 0.41341048039448636 0.19551
1 IFM 0.00292 bfm_quad.csv 1.0773 1.0675931783221546 0.413242090426423 0.1959
1 IFM 0.00292 bfm_quad.csv 1.0788 1.0675931783221546 0.413242090426423 0.1959
1 IFM 0.00292 bfm_quad.csv 1.0802 1.0645534993132098 0.4278264149161433 0.18951
1 IFM 0.00292 bfm_quad.csv 1.0817 1.0645534993132098 0.4278264149161433 0.18951
1 IFM 0.00292 bfm_quad.csv 1.0831 1.0698924058053687 0.42807738038817233 0.19007
1 IFM 0.00292 bfm_quad.csv 1.0845 1.0698924058053687 0.42807738038817233 0.19007
1 IFM 0.00292 bfm_quad.csv 1.086 1.0674210041028798 0.4445678603992871 0.1837
1 IFM 0.00292 bfm_quad.csv 1.0874 1.0674210041028798 0.4445678603992871 0.1837
1 IFM 0.00292 bfm_quad.csv 1.0889 1.0728428040025246 0.44506452756875603 0.18443
1 IFM 0.00292 bfm_quad.csv 1.0903 1.0728428040025246 0.44506452756875603 0.18443
1 IFM 0.00292 bfm_quad.csv 1.0918 1.0708452782731968 0.46316584502745883 0.17807
1 IFM 0.00292 bfm_quad.csv 1.0932 1.0708452782731968 0.46316584502745883 0.17807
1 IFM 0.00292 bfm_quad.csv 1.0946 1.0764196375484794 0.46376886333603723 0.17896
1 IFM 0.00292 bfm_quad.csv 1.0961 1.0764196375484794 0.46376886333603723 0.17896
1 IFM 0.00292 bfm_quad.csv 1.0975 1.0747976979878586 0.4831579882398717 0.17263
1 IFM 0.00292 bfm_quad.csv 1.099 1.0747976979878586 0.4831579882398717 0.17263
1 IFM 0.00292 bfm_quad.csv 1.1004 1.080498670799738 0.4837112156028636 0.17368
1 IFM 0.00292 bfm_quad.csv 1.1019 1.080498670799738 0.4837112156028636 0.17368
1 IFM 0.00292 bfm_quad.csv 1.1033 1.0862200007825302 0.4840772428032534 0.17482
1 IFM 0.00292 bfm_quad.csv 1.1047 1.0792428190634396 0.5040512296384168 0.16741
1 IFM 0.00292 bfm_quad.csv 1.1062 1.0848576657331597 0.5043901634647527 0.16863
1 IFM 0.00292 bfm_quad.csv 1.1076 1.0848576657331597 0.5043901634647527 0.16863
1 IFM 0.00292 bfm_quad.csv 1.1091 1.0904874785617669 0.5045286894716692 0.16992
1 IFM 0.00292 bfm_quad.csv 1.1105 1.0838674252877978 0.5254007248757847 0.16241
1 IFM 0.00292 bfm_quad.csv 1.112 1.0893764508194583 0.5254673569309515 0.16376
1 IFM 0.00292 bfm_quad.csv 1.1134 1.0893764508194583 0.5254673569309515 0.16376
1 IFM 0.00292 bfm_quad.csv 1.1148 1.09489894218599 0.5253538271489036 0.16517
1 IFM 0.00292 bfm_quad.csv 1.1163 1.0883665127612114 0.5470111648769155 0.15757
1 IFM 0.00292 bfm_quad.csv 1.1177 1.0937466829206846 0.5467641436670844 0.15902
1 IFM 0.00292 bfm_quad.csv 1.1192 1.0937466829206846 0.5467641436670844 0.15902
1 IFM 0.00292 bfm_quad.csv 1.1206 1.099031664739465 0.5463047560656964 0.16053
1 IFM 0.00292 bfm_quad.csv 1.122 1.099031664739465 0.5463047560656964 0.16053
1 IFM 0.00292 bfm_quad.csv 1.1235 1.0980073507950665 0.5680518838979411 0.1544
1 IFM 0.00292 bfm_quad.csv 1.1249 1.0980073507950665 0.5680518838979411 0.1544
1 IFM 0.00292 bfm_quad.csv 1.1264 1.1031505110364586 0.5673549668417471 0.15599
1 IFM 0.00292 bfm_quad.csv 1.1278 1.1031505110364586 0.5673549668417471 0.15599
1 IFM 0.00292 bfm_quad.csv 1.1293 1.1021724620493838 0.5894436870473718 0.14986
1 IFM 0.00292 bfm_quad.csv 1.1307 1.1073509727724087 0.588503855977172 0.15157
1 IFM 0.00292 bfm_quad.csv 1.1321 1.1073509727724087 0.588503855977172 0.15157
1 IFM 0.00292 bfm_quad.csv 1.1336 1.1125409332244813 0.5874930952785743 0.15331
1 IFM 0.00292 bfm_quad.csv 1.135 1.1125409332244813 0.5874930952785743 0.15331
1 IFM 0.00292 bfm_quad.csv 1.1365 1.1117834586375173 0.6099578288701605 0.1472
1 IFM 0.00292 bfm_quad.csv 1.1379 1.1117834586375173 0.6099578288701605 0.1472
1 IFM 0.00292 bfm_quad.csv 1.1394 1.1168698572797102 0.6089661817375411 0.14895
1 IFM 0.00292 bfm_quad.csv 1.1408 1.1168698572797102 0.6089661817375411 0.14895
1 IFM 0.00292 bfm_quad.csv 1.1422 1.1160596518107802 0.6317526456612588 0.14276
1 IFM 0.00292 bfm_quad.csv 1.1437 1.1160596518107802 0.6317526456612588 0.14276
1 IFM 0.00292 bfm_quad.csv 1.1451 1.120879810506015 0.6309738996979193 0.14441
1 IFM 0.00292 bfm_quad.csv 1.1466 1.120879810506015 0.6309738996979193 0.14441
1 IFM 0.00292 bfm_quad.csv 1.148 1.1255839048689351 0.6304464204038278 0.14598
1 IFM 0.00292 bfm_quad.csv 1.1494 1.1202524217336018 0.6539673717395998 0.13818
1 IFM 0.00292 bfm_quad.csv 1.1509 1.124814970072856 0.6530558616994415 0.13984
1 IFM 0.00292 bfm_quad.csv 1.1523 1.124814970072856 0.6530558616994415 0.13984
1 IFM 0.00292 bfm_quad.csv 1.1538 1.1292311784572724 0.6519799513021853 0.14149
1 IFM 0.00292 bfm_quad.csv 1.1552 1.124467563827432 0.675171348399797 0.13392
1 IFM 0.00292 bfm_quad.csv 1.1567 1.129045548239751 0.6735603914275246 0.13582
1 IFM 0.00292 bfm_quad.csv 1.1581 1.1336298028898146 0.6716815796193908 0.13777
1 IFM 0.00292 bfm_quad.csv 1.1595 1.1336298028898146 0.6716815796193908 0.13777
1 IFM 0.00292 bfm_quad.csv 1.161 1.133867990949564 0.6936987595491289 0.13205
1 IFM 0.00292 bfm_quad.csv 1.1624 1.133867990949564 0.6936987595491289 0.13205
1 IFM 0.00292 bfm_quad.csv 1.1639 1.1384477834314581 0.6914201368198644 0.13412
1 IFM 0.00292 bfm_quad.csv 1.1653 1.1384477834314581 0.6914201368198644 0.13412
1 IFM 0.00292 bfm_quad.csv 1.1668 1.1430184152497282 0.6890647484815923 0.13621
1 IFM 0.00292 bfm_quad.csv 1.1682 1.1388141913850565 0.7147628044323515 0.12805
1 IFM 0.00292 bfm_quad.csv 1.1696 1.1433638547723992 0.7125522426461094 0.13012
1 IFM 0.00292 bfm_quad.csv 1.1711 1.1433638547723992 0.7125522426461094 0.13012
1 IFM 0.00292 bfm_quad.csv 1.1725 1.147903424683453 0.7102450949496237 0.13224
1 IFM 0.00292 bfm_quad.csv 1.174 1.14406517052133 0.7365917341377107 0.1239
1 IFM 0.00292 bfm_quad.csv 1.1754 1.1485483892287691 0.7343668502866942 0.12600000000000003
1 IFM 0.00292 bfm_quad.csv 1.1769 1.1485483892287691 0.7343668502866942 0.12600000000000003
1 IFM 0.00292 bfm_quad.csv 1.1783 1.1531102431684492 0.7320820452654196 0.12812
1 IFM 0.00292 bfm_quad.csv 1.1797 1.149519605269958 0.7589631618201242 0.11963000000000001
1 IFM 0.00292 bfm_quad.csv 1.1812 1.1540275249750327 0.7567961406481932 0.12172
1 IFM 0.00292 bfm_quad.csv 1.1826 1.1540275249750327 0.7567961406481932 0.12172
1 IFM 0.00292 bfm_quad.csv 1.1841 1.1584401132989137 0.7545839681572886 0.12382
1 IFM 0.00292 bfm_quad.csv 1.1855 1.1584401132989137 0.7545839681572886 0.12382
1 IFM 0.00292 bfm_quad.csv 1.1869 1.1596556766557908 0.7800101735233971 0.11723
1 IFM 0.00292 bfm_quad.csv 1.1884 1.1596556766557908 0.7800101735233971 0.11723
1 IFM 0.00292 bfm_quad.csv 1.1898 1.1641039487949518 0.7779270425946125 0.11929
1 IFM 0.00292 bfm_quad.csv 1.1913 1.1641039487949518 0.7779270425946125 0.11929
1 IFM 0.00292 bfm_quad.csv 1.1927 1.1656862882010752 0.8040712278150488 0.11250000000000002
1 IFM 0.00292 bfm_quad.csv 1.1942 1.1656862882010752 0.8040712278150488 0.11250000000000002
1 IFM 0.00292 bfm_quad.csv 1.1956 1.1699684612843202 0.8020665301581908 0.11453000000000002
1 IFM 0.00292 bfm_quad.csv 1.197 1.1742186080964652 0.7999536284685507 0.11659000000000001
1 IFM 0.00292 bfm_quad.csv 1.1985 1.1718979621110361 0.8289201588211014 0.10753000000000001
1 IFM 0.00292 bfm_quad.csv 1.1999 1.1761291630173958 0.8270911536825913 0.10950000000000001
1 IFM 0.00292 bfm_quad.csv 1.2014 1.1761291630173958 0.8270911536825913 0.10950000000000001
1 IFM 0.00292 bfm_quad.csv 1.2028 1.1803622103405378 0.8252596079416464 0.11147000000000001
1 IFM 0.00292 bfm_quad.csv 1.2043 1.1803622103405378 0.8252596079416464 0.11147000000000001
1 IFM 0.00292 bfm_quad.csv 1.2057 1.1826948457231055 0.85340710947355 0.10411000000000001
1 IFM 0.00292 bfm_quad.csv 1.2071 1.1826948457231055 0.85340710947355 0.10411000000000001
1 IFM 0.00292 bfm_quad.csv 1.2086 1.1869108827540509 0.8518614946691745 0.10599000000000001
1 IFM 0.00292 bfm_quad.csv 1.21 1.1869108827540509 0.8518614946691745 0.10599000000000001
1 IFM 0.00292 bfm_quad.csv 1.2115 1.1898425788733566 0.881081904592303 0.09834400000000003
1 IFM 0.00292 bfm_quad.csv 1.2129 1.1898425788733566 0.881081904592303 0.09834400000000003
1 IFM 0.00292 bfm_quad.csv 1.2143 1.1940362890632763 0.8797985008511893 0.10015000000000003
1 IFM 0.00292 bfm_quad.csv 1.2158 1.1940362890632763 0.8797985008511893 0.10015000000000003
1 IFM 0.00292 bfm_quad.csv 1.2172 1.1975159550085335 0.9102828827348123 0.09217000000000003
1 IFM 0.00292 bfm_quad.csv 1.2187 1.1975159550085335 0.9102828827348123 0.09217000000000003
1 IFM 0.00292 bfm_quad.csv 1.2201 1.2016677577849877 0.909512249615144 0.09381300000000002
1 IFM 0.00292 bfm_quad.csv 1.2216 1.2016677577849877 0.909512249615144 0.09381300000000002
1 IFM 0.00292 bfm_quad.csv 1.223 1.2058237793724256 0.9415034203336704 0.08543300000000004
1 IFM 0.00292 bfm_quad.csv 1.2244 1.2058237793724256 0.9415034203336704 0.08543300000000004
1 IFM 0.00292 bfm_quad.csv 1.2259 1.209932240416793 0.9412005529110148 0.08693200000000004
1 IFM 0.00292 bfm_quad.csv 1.2273 1.209932240416793 0.9412005529110148 0.08693200000000004
1 IFM 0.00292 bfm_quad.csv 1.2288 1.2148569028490557 0.9748459505480853 0.07811600000000006
1 IFM 0.00292 bfm_quad.csv 1.2302 1.218977147611882 0.9751985602942613 0.07942000000000006
1 IFM 0.00292 bfm_quad.csv 1.2317 1.218977147611882 0.9751985602942613 0.07942000000000006
1 IFM 0.00292 bfm_quad.csv 1.2331 1.2231910441137148 0.9755931041166701 0.08070800000000006
1 IFM 0.00292 bfm_quad.csv 1.2345 1.2231910441137148 0.9755931041166701 0.08070800000000006
1 IFM 0.00292 bfm_quad.csv 1.236 1.4897805247431584 0.6211350725116076 0.52553
1 IFM 0.00292 bfm_quad.csv 1.2374 1.4897805247431584 0.6211350725116076 0.52553
1 IFM 0.00292 bfm_quad.csv 1.2389 1.4920508698352077 0.6189784586526417 0.52575
1 IFM 0.00292 bfm_quad.csv 1.2403 1.4920508698352077 0.6189784586526417 0.52575
1 IFM 0.00292 bfm_quad.csv 1.2418 1.4933524900705795 0.6005712381558077 0.52185
1 IFM 0.00292 bfm_quad.csv 1.2432 1.4933524900705795 0.6005712381558077 0.52185
1 IFM 0.00292 bfm_quad.csv 1.2446 1.4956598400492005 0.5984008144513174 0.52207
1 IFM 0.00292 bfm_quad.csv 1.2461 1.4956598400492005 0.5984008144513174 0.52207
1 IFM 0.00292 bfm_quad.csv 1.2475 1.4971539550657442 0.5801238570934658 0.51819
1 IFM 0.00292 bfm_quad.csv 1.249 1.4971539550657442 0.5801238570934658 0.51819
1 IFM 0.00292 bfm_quad.csv 1.2504 1.4995977634555875 0.5779145315364548 0.51838
1 IFM 0.00292 bfm_quad.csv 1.2518 1.4995977634555875 0.5779145315364548 0.51838
1 IFM 0.00292 bfm_quad.csv 1.2533 1.501180216512661 0.559686064279789 0.5145
1 IFM 0.00292 bfm_quad.csv 1.2547 1.501180216512661 0.559686064279789 0.5145
1 IFM 0.00292 bfm_quad.csv 1.2562 1.5036588582733785 0.5574097765235195 0.51467
1 IFM 0.00292 bfm_quad.csv 1.2576 1.5036588582733785 0.5574097765235195 0.51467
1 IFM 0.00292 bfm_quad.csv 1.2591 1.5055249686939771 0.5392176761392379 0.51078
1 IFM 0.00292 bfm_quad.csv 1.2605 1.5055249686939771 0.5392176761392379 0.51078
1 IFM 0.00292 bfm_quad.csv 1.2619 1.5081362696109395 0.5368354122224054 0.51092
1 IFM 0.00292 bfm_quad.csv 1.2634 1.5081362696109395 0.5368354122224054 0.51092
1 IFM 0.00292 bfm_quad.csv 1.2648 1.5106571076521633 0.534377263176494 0.51102
1 IFM 0.00292 bfm_quad.csv 1.2663 1.5128227207313485 0.5159699278649871 0.50709
1 IFM 0.00292 bfm_quad.csv 1.2677 1.5128227207313485 0.5159699278649871 0.50709
1 IFM 0.00292 bfm_quad.csv 1.2692 1.5155765349730774 0.5133859843830955 0.50715
1 IFM 0.00292 bfm_quad.csv 1.2706 1.5155765349730774 0.5133859843830955 0.50715
1 IFM 0.00292 bfm_quad.csv 1.272 1.5180151271886622 0.49468642186097045 0.50315
1 IFM 0.00292 bfm_quad.csv 1.2735 1.5180151271886622 0.49468642186097045 0.50315
1 IFM 0.00292 bfm_quad.csv 1.2749 1.5207023627759935 0.4918373054705082 0.50314
1 IFM 0.00292 bfm_quad.csv 1.2764 1.5207023627759935 0.4918373054705082 0.50314
1 IFM 0.00292 bfm_quad.csv 1.2778 1.523510073784906 0.4727424658565063 0.49907
1 IFM 0.00292 bfm_quad.csv 1.2792 1.523510073784906 0.4727424658565063 0.49907
1 IFM 0.00292 bfm_quad.csv 1.2807 1.526430480904047 0.46970906435043386 0.499
1 IFM 0.00292 bfm_quad.csv 1.2821 1.526430480904047 0.46970906435043386 0.499
1 IFM 0.00292 bfm_quad.csv 1.2836 1.5292622304941688 0.46657400968763785 0.49888
1 IFM 0.00292 bfm_quad.csv 1.285 1.5296016962085262 0.4501956480731461 0.49483
1 IFM 0.00292 bfm_quad.csv 1.2865 1.5325545586454663 0.44680043433841915 0.49466
1 IFM 0.00292 bfm_quad.csv 1.2879 1.5325545586454663 0.44680043433841915 0.49466
1 IFM 0.00292 bfm_quad.csv 1.2893 1.5354191023443728 0.44326953419336185 0.49443
1 IFM 0.00292 bfm_quad.csv 1.2908 1.5360820866636655 0.42667666044558844 0.49037
1 IFM 0.00292 bfm_quad.csv 1.2922 1.5391663074807738 0.4228054434181282 0.49007
1 IFM 0.00292 bfm_quad.csv 1.2937 1.5391663074807738 0.4228054434181282 0.49007
1 IFM 0.00292 bfm_quad.csv 1.2951 1.5421617360786126 0.4188134218539325 0.48971
1 IFM 0.00292 bfm_quad.csv 1.2966 1.5421617360786126 0.4188134218539325 0.48971
1 IFM 0.00292 bfm_quad.csv 1.298 1.5463510976363035 0.39756009301865297 0.48518
1 IFM 0.00292 bfm_quad.csv 1.2994 1.5463510976363035 0.39756009301865297 0.48518
1 IFM 0.00292 bfm_quad.csv 1.3009 1.5495741004146915 0.3929736133330074 0.48467
1 IFM 0.00292 bfm_quad.csv 1.3023 1.5495741004146915 0.3929736133330074 0.48467
1 IFM 0.00292 bfm_quad.csv 1.3038 1.5541895165651454 0.37073042362476805 0.47994
1 IFM 0.00292 bfm_quad.csv 1.3052 1.5541895165651454 0.37073042362476805 0.47994
1 IFM 0.00292 bfm_quad.csv 1.3067 1.557532897252896 0.365478522522186 0.47924
1 IFM 0.00292 bfm_quad.csv 1.3081 1.557532897252896 0.365478522522186 0.47924
1 IFM 0.00292 bfm_quad.csv 1.3095 1.5607851162078656 0.3599538367291006 0.47846
1 IFM 0.00292 bfm_quad.csv 1.311 1.5624439872405025 0.3426613396109926 0.47439
1 IFM 0.00292 bfm_quad.csv 1.3124 1.5657965376650953 0.3366702198947807 0.47348
1 IFM 0.00292 bfm_quad.csv 1.3139 1.5657965376650953 0.3366702198947807 0.47348
1 IFM 0.00292 bfm_quad.csv 1.3153 1.5691527631180462 0.3302054687630112 0.47244
1 IFM 0.00292 bfm_quad.csv 1.3167 1.5708677928740533 0.3133703762147916 0.46851
1 IFM 0.00292 bfm_quad.csv 1.3182 1.5743201274712206 0.3057931525737619 0.4672
1 IFM 0.00292 bfm_quad.csv 1.3196 1.5743201274712206 0.3057931525737619 0.4672
1 IFM 0.00292 bfm_quad.csv 1.3211 1.577871992603963 0.2979945166341153 0.46581
1 IFM 0.00292 bfm_quad.csv 1.3225 1.577871992603963 0.2979945166341153 0.46581
1 IFM 0.00292 bfm_quad.csv 1.324 1.5825214094984623 0.27193192093058877 0.4601
1 IFM 0.00292 bfm_quad.csv 1.3254 1.5825214094984623 0.27193192093058877 0.4601
1 IFM 0.00292 bfm_quad.csv 1.3268 1.585814326156754 0.2624534180459458 0.45825
1 IFM 0.00292 bfm_quad.csv 1.3283 1.585814326156754 0.2624534180459458 0.45825
1 IFM 0.00292 bfm_quad.csv 1.3297 1.589515806778907 0.25185553577398295 0.45619
1 IFM 0.00292 bfm_quad.csv 1.3312 1.589515806778907 0.25185553577398295 0.45619
1 IFM 0.00292 bfm_quad.csv 1.3326 1.593165482498287 0.239177617523045 0.45361
1 IFM 0.00292 bfm_quad.csv 1.3341 1.5934693719958972 0.2207964863601774 0.44917
1 IFM 0.00292 bfm_quad.csv 1.3355 1.5971922193727968 0.20765785712320156 0.4465
1 IFM 0.00292 bfm_quad.csv 1.3369 1.5971922193727968 0.20765785712320156 0.4465
1 IFM 0.00292 bfm_quad.csv 1.3384 1.5971922193727968 0.20765785712320156 0.4465
1 IFM 0.00292 bfm_quad.csv 1.3398 1.600514593659177 0.1957014586455604 0.44401
1 IFM 0.00292 bfm_quad.csv 1.3413 1.6005734087270098 0.17879063824484773 0.43995
1 IFM 0.00292 bfm_quad.csv 1.3427 1.6005734087270098 0.17879063824484773 0.43995
1 IFM 0.00292 bfm_quad.csv 1.3441 1.6030408084640266 0.16725552308070427 0.43746
1 IFM 0.00292 bfm_quad.csv 1.3456 1.6030408084640266 0.16725552308070427 0.43746
1 IFM 0.00292 bfm_quad.csv 1.347 1.604458662728336 0.15537615905923277 0.43467
1 IFM 0.00292 bfm_quad.csv 1.3485 1.6039328574588154 0.14148943860232113 0.43133
1 IFM 0.00292 bfm_quad.csv 1.3499 1.604425713496577 0.13024980817260348 0.42858
1 IFM 0.00292 bfm_quad.csv 1.3514 1.604425713496577 0.13024980817260348 0.42858
1 IFM 0.00292 bfm_quad.csv 1.3528 1.604425713496577 0.13024980817260348 0.42858
1 IFM 0.00292 bfm_quad.csv 1.3542 1.6029006615760688 0.10790337633735099 0.42298
1 IFM 0.00292 bfm_quad.csv 1.3557 1.6029006615760688 0.10790337633735099 0.42298
1 IFM 0.00292 bfm_quad.csv 1.3571 1.6017858997010181 0.0986396136498922 0.42048
1 IFM 0.00292 bfm_quad.csv 1.3586 1.6005488710567384 0.09021562579176626 0.41832
1 IFM 0.00292 bfm_quad.csv 1.36 1.59865287015318 0.08246548137251125 0.41606
1 IFM 0.00292 bfm_quad.csv 1.3615 1.59865287015318 0.08246548137251125 0.41606
1 IFM 0.00292 bfm_quad.csv 1.3629 1.5941380624729464 0.06673474706627724 0.41148
1 IFM 0.00292 bfm_quad.csv 1.3643 1.5941380624729464 0.06673474706627724 0.41148
1 IFM 0.00292 bfm_quad.csv 1.3658 1.5917199032747564 0.057964220360494804 0.40906
1 IFM 0.00292 bfm_quad.csv 1.3672 1.5874400545330838 0.05101208895938296 0.40654
1 IFM 0.00292 bfm_quad.csv 1.3687 1.5874400545330838 0.05101208895938296 0.40654
1 IFM 0.00292 bfm_quad.csv 1.3701 1.5843454995991249 0.04279834656852996 0.40414
1 IFM 0.00292 bfm_quad.csv 1.3716 1.5785786716220387 0.03572774805385864 0.40127
1 IFM 0.00292 bfm_quad.csv 1.373 1.5785786716220387 0.03572774805385864 0.40127
1 IFM 0.00292 bfm_quad.csv 1.3744 1.5748147656610285 0.0283150566483629 0.39893
1 IFM 0.00292 bfm_quad.csv 1.3759 1.5748147656610285 0.0283150566483629 0.39893
1 IFM 0.00292 bfm_quad.csv 1.3773 1.5678739722630772 0.02289225154937801 0.39622
1 IFM 0.00292 bfm_quad.csv 1.3788 1.5633443825338036 0.01789364023892288 0.39419
1 IFM 0.00292 bfm_quad.csv 1.3802 1.5633443825338036 0.01789364023892288 0.39419
1 IFM 0.00292 bfm_quad.csv 1.3816 1.5596232877924112 0.013009802569601124 0.39235
1 IFM 0.00292 bfm_quad.csv 1.3831 1.5522093291880963 0.009058968064851536 0.38988
1 IFM 0.00292 bfm_quad.csv 1.3845 1.5494034934180445 0.005904561325788733 0.38857
1 IFM 0.00292 bfm_quad.csv 1.386 1.5494034934180445 0.005904561325788733 0.38857
1 IFM 0.00292 bfm_quad.csv 1.3874 1.5494034934180445 0.005904561325788733 0.38857
1 IFM 0.00292 bfm_quad.csv 1.3889 1.5375005755114663 0.0018066432547683563 0.38468
1 IFM 0.00292 bfm_quad.csv 1.3903 1.5375005755114663 0.0018066432547683563 0.38468
1 IFM 0.00292 bfm_quad.csv 1.3917 1.5356016750048205 0.0022763077135791636 0.38386
1 IFM 0.00292 bfm_quad.csv 1.3932 1.5249075646511299 0.004937232524400688 0.38094
1 IFM 0.00292 bfm_quad.csv 1.3946 1.5249075646511299 0.004937232524400688 0.38094
1 IFM 0.00292 bfm_quad.csv 1.3961 1.5235088964762398 0.0056019078482245676 0.38035
1 IFM 0.00292 bfm_quad.csv 1.3975 1.5235088964762398 0.0056019078482245676 0.38035
1 IFM 0.00292 bfm_quad.csv 1.399 1.512216132575635 0.007367932330036698 0.37746
1 IFM 0.00292 bfm_quad.csv 1.4004 1.511315648245184 0.007471732252295983 0.3771
1 IFM 0.00292 bfm_quad.csv 1.4018 1.511315648245184 0.007471732252295983 0.3771
1 IFM 0.00292 bfm_quad.csv 1.4033 1.511315648245184 0.007471732252295983 0.3771
1 IFM 0.00292 bfm_quad.csv 1.4047 1.499618138869239 0.007946835196479162 0.37416
1 IFM 0.00292 bfm_quad.csv 1.4062 1.499618138869239 0.007946835196479162 0.37416
1 IFM 0.00292 bfm_quad.csv 1.4076 1.499618138869239 0.007946835196479162 0.37416
1 IFM 0.00292 bfm_quad.csv 1.409 1.499515305231994 0.00749942341050297 0.37407
1 IFM 0.00292 bfm_quad.csv 1.4105 1.499515305231994 0.00749942341050297 0.37407
1 IFM 0.00292 bfm_quad.csv 1.4119 1.488615997476075 0.007343776552292424 0.37153
1 IFM 0.00292 bfm_quad.csv 1.4134 1.4891126242648305 0.006673625804613261 0.37161
1 IFM 0.00292 bfm_quad.csv 1.4148 1.4891126242648305 0.006673625804613261 0.37161
1 IFM 0.00292 bfm_quad.csv 1.4163 1.4891126242648305 0.006673625804613261 0.37161
1 IFM 0.00292 bfm_quad.csv 1.4177 1.4794081399457555 0.005250025024702263 0.36939
1 IFM 0.00292 bfm_quad.csv 1.4191 1.4794081399457555 0.005250025024702263 0.36939
1 IFM 0.00292 bfm_quad.csv 1.4206 1.4794081399457555 0.005250025024702263 0.36939
1 IFM 0.00292 bfm_quad.csv 1.422 1.4802056009838633 0.004499355199359126 0.36956
1 IFM 0.00292 bfm_quad.csv 1.4235 1.4706038704817825 0.00354554456325118 0.36739
1 IFM 0.00292 bfm_quad.csv 1.4249 1.4706038704817825 0.00354554456325118 0.36739
1 IFM 0.00292 bfm_quad.csv 1.4264 1.471602390510511 0.0028773218884928396 0.36762
1 IFM 0.00292 bfm_quad.csv 1.4278 1.471602390510511 0.0028773218884928396 0.36762
1 IFM 0.00292 bfm_quad.csv 1.4292 1.46270111926198 0.0018670169448882887 0.36556
1 IFM 0.00292 bfm_quad.csv 1.4307 1.4637005827344642 0.0013876684663492213 0.3658
1 IFM 0.00292 bfm_quad.csv 1.4321 1.4637005827344642 0.0013876684663492213 0.3658
1 IFM 0.00292 bfm_quad.csv 1.4336 1.4637005827344642 0.0013876684663492213 0.3658
1 IFM 0.00292 bfm_quad.csv 1.435 1.464300214158559 0.000927278989840706 0.36596
1 IFM 0.00292 bfm_quad.csv 1.4365 1.4563000302975495 0.0003126298823865051 0.36405
1 IFM 0.00292 bfm_quad.csv 1.4379 1.4563000302975495 0.0003126298823865051 0.36405
1 IFM 0.00292 bfm_quad.csv 1.4393 1.4567000035633872 0.000143649433343818 0.36414
1 IFM 0.00292 bfm_quad.csv 1.4408 1.4567000035633872 0.000143649433343818 0.36414
2 SCZM 0.003125 sczm_ny256.csv 0.0014422 1.866500000000286 0.1527400000034945 0.5048
2 SCZM 0.003125 sczm_ny256.csv 0.0028844 1.866500000000286 0.1527400000034945 0.5048
2 SCZM 0.003125 sczm_ny256.csv 0.0043267 1.8665000000025782 0.1526900000315157 0.50479
2 SCZM 0.003125 sczm_ny256.csv 0.0057689 1.8665000000231915 0.1527000002834765 0.5048
2 SCZM 0.003125 sczm_ny256.csv 0.0072111 1.8665000000231915 0.1527000002834765 0.5048
2 SCZM 0.003125 sczm_ny256.csv 0.0086533 1.8665000000644332 0.15260000078810315 0.50478
2 SCZM 0.003125 sczm_ny256.csv 0.010096 1.8665000000644332 0.15260000078810315 0.50478
2 SCZM 0.003125 sczm_ny256.csv 0.011538 1.866600000350403 0.1524700042897757 0.50477
2 SCZM 0.003125 sczm_ny256.csv 0.01298 1.866600000350403 0.1524700042897757 0.50477
2 SCZM 0.003125 sczm_ny256.csv 0.014422 1.866600000350403 0.1524700042897757 0.50477
2 SCZM 0.003125 sczm_ny256.csv 0.015864 1.8666000005793193 0.15229000710064672 0.50472
2 SCZM 0.003125 sczm_ny256.csv 0.017307 1.8667000011332089 0.15230001388943448 0.50476
2 SCZM 0.003125 sczm_ny256.csv 0.018749 1.8667000011332089 0.15230001388943448 0.50476
2 SCZM 0.003125 sczm_ny256.csv 0.020191 1.8667000016931494 0.15207002078386142 0.5047
2 SCZM 0.003125 sczm_ny256.csv 0.021633 1.8667000016931494 0.15207002078386142 0.5047
2 SCZM 0.003125 sczm_ny256.csv 0.023076 1.8669000038992007 0.15181004795083755 0.50468
2 SCZM 0.003125 sczm_ny256.csv 0.024518 1.8669000038992007 0.15181004795083755 0.50468
2 SCZM 0.003125 sczm_ny256.csv 0.02596 1.8669000038992007 0.15181004795083755 0.50468
2 SCZM 0.003125 sczm_ny256.csv 0.027402 1.8669000051925058 0.1514800639944993 0.50461
2 SCZM 0.003125 sczm_ny256.csv 0.028844 1.8671000077310824 0.15150009527854463 0.50466
2 SCZM 0.003125 sczm_ny256.csv 0.030287 1.8672000099322268 0.15113012271188062 0.50458
2 SCZM 0.003125 sczm_ny256.csv 0.031729 1.8672000099322268 0.15113012271188062 0.50458
2 SCZM 0.003125 sczm_ny256.csv 0.033171 1.8672000099322268 0.15113012271188062 0.50458
2 SCZM 0.003125 sczm_ny256.csv 0.034613 1.867400017264765 0.15074021387952488 0.50454
2 SCZM 0.003125 sczm_ny256.csv 0.036055 1.867400017264765 0.15074021387952488 0.50454
2 SCZM 0.003125 sczm_ny256.csv 0.037498 1.867400017264765 0.15074021387952488 0.50454
2 SCZM 0.003125 sczm_ny256.csv 0.03894 1.8675000210972166 0.15027026218817913 0.50444
2 SCZM 0.003125 sczm_ny256.csv 0.040382 1.8677000279557534 0.1503003473912236 0.50451
2 SCZM 0.003125 sczm_ny256.csv 0.041824 1.8678000335464178 0.1497904183050438 0.5044
2 SCZM 0.003125 sczm_ny256.csv 0.043267 1.8678000335464178 0.1497904183050438 0.5044
2 SCZM 0.003125 sczm_ny256.csv 0.044709 1.8678000335464178 0.1497904183050438 0.5044
2 SCZM 0.003125 sczm_ny256.csv 0.046151 1.8681000506556928 0.14927063394988851 0.50435
2 SCZM 0.003125 sczm_ny256.csv 0.047593 1.8681000506556928 0.14927063394988851 0.50435
2 SCZM 0.003125 sczm_ny256.csv 0.049035 1.8682000591110155 0.14867074279225756 0.50421
2 SCZM 0.003125 sczm_ny256.csv 0.050478 1.8682000591110155 0.14867074279225756 0.50421
2 SCZM 0.003125 sczm_ny256.csv 0.05192 1.8685000733852657 0.14871092206271336 0.50431
2 SCZM 0.003125 sczm_ny256.csv 0.053362 1.8686000847001116 0.1480610689589414 0.50416
2 SCZM 0.003125 sczm_ny256.csv 0.054804 1.8686000847001116 0.1480610689589414 0.50416
2 SCZM 0.003125 sczm_ny256.csv 0.056247 1.8686000847001116 0.1480610689589414 0.50416
2 SCZM 0.003125 sczm_ny256.csv 0.057689 1.8690001174918487 0.14740148976365233 0.50411
2 SCZM 0.003125 sczm_ny256.csv 0.059131 1.8690001174918487 0.14740148976365233 0.50411
2 SCZM 0.003125 sczm_ny256.csv 0.060573 1.8691001332187573 0.14666169778908228 0.50394
2 SCZM 0.003125 sczm_ny256.csv 0.062015 1.8695001585965172 0.14671202095398864 0.50405
2 SCZM 0.003125 sczm_ny256.csv 0.063458 1.8695001585965172 0.14671202095398864 0.50405
2 SCZM 0.003125 sczm_ny256.csv 0.0649 1.8696001785111702 0.14592228715655467 0.50387
2 SCZM 0.003125 sczm_ny256.csv 0.066342 1.8696001785111702 0.14592228715655467 0.50387
2 SCZM 0.003125 sczm_ny256.csv 0.067784 1.870100233907508 0.14514301382056113 0.50381
2 SCZM 0.003125 sczm_ny256.csv 0.069227 1.870100233907508 0.14514301382056113 0.50381
2 SCZM 0.003125 sczm_ny256.csv 0.070669 1.870100233907508 0.14514301382056113 0.50381
2 SCZM 0.003125 sczm_ny256.csv 0.072111 1.8702002600705532 0.1442633715395703 0.50361
2 SCZM 0.003125 sczm_ny256.csv 0.073553 1.870700300598749 0.14432389635902296 0.50374
2 SCZM 0.003125 sczm_ny256.csv 0.074995 1.870700300598749 0.14432389635902296 0.50374
2 SCZM 0.003125 sczm_ny256.csv 0.076438 1.870700332527142 0.14339433816284378 0.50353
2 SCZM 0.003125 sczm_ny256.csv 0.07788 1.870700332527142 0.14339433816284378 0.50353
2 SCZM 0.003125 sczm_ny256.csv 0.079322 1.8713004181587198 0.14248549189654364 0.50345
2 SCZM 0.003125 sczm_ny256.csv 0.080764 1.8713004181587198 0.14248549189654364 0.50345
2 SCZM 0.003125 sczm_ny256.csv 0.082207 1.8713004181587198 0.14248549189654364 0.50345
2 SCZM 0.003125 sczm_ny256.csv 0.083649 1.8714004583669523 0.1414760632617405 0.50322
2 SCZM 0.003125 sczm_ny256.csv 0.085091 1.872000518207837 0.14153685410666014 0.50338
2 SCZM 0.003125 sczm_ny256.csv 0.086533 1.8721005658808398 0.14047754151948988 0.50313
2 SCZM 0.003125 sczm_ny256.csv 0.087975 1.8721005658808398 0.14047754151948988 0.50313
2 SCZM 0.003125 sczm_ny256.csv 0.089418 1.8721005658808398 0.14047754151948988 0.50313
2 SCZM 0.003125 sczm_ny256.csv 0.09086 1.8727006897561846 0.1394392638867905 0.50304
2 SCZM 0.003125 sczm_ny256.csv 0.092302 1.8727006897561846 0.1394392638867905 0.50304
2 SCZM 0.003125 sczm_ny256.csv 0.093744 1.8727006897561846 0.1394392638867905 0.50304
2 SCZM 0.003125 sczm_ny256.csv 0.095187 1.8728007480618996 0.1382901310333098 0.50278
2 SCZM 0.003125 sczm_ny256.csv 0.096629 1.8735008312031889 0.13836125548375167 0.50295
2 SCZM 0.003125 sczm_ny256.csv 0.098071 1.8736008987932942 0.13716227782827173 0.50268
2 SCZM 0.003125 sczm_ny256.csv 0.099513 1.8736008987932942 0.13716227782827173 0.50268
2 SCZM 0.003125 sczm_ny256.csv 0.10096 1.8736008987932942 0.13716227782827173 0.50268
2 SCZM 0.003125 sczm_ny256.csv 0.1024 1.8743010689863142 0.13599473373347953 0.50258
2 SCZM 0.003125 sczm_ny256.csv 0.10384 1.8743010689863142 0.13599473373347953 0.50258
2 SCZM 0.003125 sczm_ny256.csv 0.10528 1.8744011496411328 0.13471599673386972 0.50228
2 SCZM 0.003125 sczm_ny256.csv 0.10672 1.8744011496411328 0.13471599673386972 0.50228
2 SCZM 0.003125 sczm_ny256.csv 0.10817 1.8751012595770822 0.13478752378302675 0.50247
2 SCZM 0.003125 sczm_ny256.csv 0.10961 1.8752013515358716 0.13345899146164714 0.50217
2 SCZM 0.003125 sczm_ny256.csv 0.11105 1.8752013515358716 0.13345899146164714 0.50217
2 SCZM 0.003125 sczm_ny256.csv 0.11249 1.8752013515358716 0.13345899146164714 0.50217
2 SCZM 0.003125 sczm_ny256.csv 0.11394 1.87610157552995 0.1321723655154889 0.50205
2 SCZM 0.003125 sczm_ny256.csv 0.11538 1.87610157552995 0.1321723655154889 0.50205
2 SCZM 0.003125 sczm_ny256.csv 0.11682 1.8762016832351047 0.13075415509359542 0.50172
2 SCZM 0.003125 sczm_ny256.csv 0.11826 1.8762016832351047 0.13075415509359542 0.50172
2 SCZM 0.003125 sczm_ny256.csv 0.1197 1.8769018226552208 0.13083614938727753 0.50194
2 SCZM 0.003125 sczm_ny256.csv 0.12115 1.8770019436541454 0.1293782013379379 0.5016
2 SCZM 0.003125 sczm_ny256.csv 0.12259 1.8770019436541454 0.1293782013379379 0.5016
2 SCZM 0.003125 sczm_ny256.csv 0.12403 1.8779022284051423 0.1279627068680559 0.50147
2 SCZM 0.003125 sczm_ny256.csv 0.12547 1.8779022284051423 0.1279627068680559 0.50147
2 SCZM 0.003125 sczm_ny256.csv 0.12692 1.8779022284051423 0.1279627068680559 0.50147
2 SCZM 0.003125 sczm_ny256.csv 0.12836 1.8780023679732913 0.12641518308055405 0.50111
2 SCZM 0.003125 sczm_ny256.csv 0.1298 1.8789025379138855 0.12650769889315036 0.50134
2 SCZM 0.003125 sczm_ny256.csv 0.13124 1.8789025379138855 0.12650769889315036 0.50134
2 SCZM 0.003125 sczm_ny256.csv 0.13268 1.8790026927594357 0.12492050991414501 0.50097
2 SCZM 0.003125 sczm_ny256.csv 0.13413 1.8790026927594357 0.12492050991414501 0.50097
2 SCZM 0.003125 sczm_ny256.csv 0.13557 1.880003043797802 0.12337638991719607 0.50082
2 SCZM 0.003125 sczm_ny256.csv 0.13701 1.880003043797802 0.12337638991719607 0.50082
2 SCZM 0.003125 sczm_ny256.csv 0.13845 1.880003043797802 0.12337638991719607 0.50082
2 SCZM 0.003125 sczm_ny256.csv 0.1399 1.8801032203068107 0.12169975968768384 0.50043
2 SCZM 0.003125 sczm_ny256.csv 0.14134 1.8810034209003343 0.12180284043797993 0.50068
2 SCZM 0.003125 sczm_ny256.csv 0.14278 1.881103614671794 0.12007664023984849 0.50028
2 SCZM 0.003125 sczm_ny256.csv 0.14422 1.881103614671794 0.12007664023984849 0.50028
2 SCZM 0.003125 sczm_ny256.csv 0.14566 1.881103614671794 0.12007664023984849 0.50028
2 SCZM 0.003125 sczm_ny256.csv 0.14711 1.8821040359303443 0.11842415997291263 0.50012
2 SCZM 0.003125 sczm_ny256.csv 0.14855 1.8821040359303443 0.11842415997291263 0.50012
2 SCZM 0.003125 sczm_ny256.csv 0.14999 1.8821040359303443 0.11842415997291263 0.50012
2 SCZM 0.003125 sczm_ny256.csv 0.15143 1.8822042548045657 0.11661869191690498 0.49969
2 SCZM 0.003125 sczm_ny256.csv 0.15288 1.8832044834129111 0.11672235795463524 0.49996
2 SCZM 0.003125 sczm_ny256.csv 0.15432 1.8833047214756324 0.11487743003919439 0.49953
2 SCZM 0.003125 sczm_ny256.csv 0.15576 1.8833047214756324 0.11487743003919439 0.49953
2 SCZM 0.003125 sczm_ny256.csv 0.1572 1.8833047214756324 0.11487743003919439 0.49953
2 SCZM 0.003125 sczm_ny256.csv 0.15864 1.8844052149548118 0.11309692413540696 0.49935
2 SCZM 0.003125 sczm_ny256.csv 0.16009 1.8844052149548118 0.11309692413540696 0.49935
2 SCZM 0.003125 sczm_ny256.csv 0.16153 1.884505481245157 0.11116296030171202 0.4989
2 SCZM 0.003125 sczm_ny256.csv 0.16297 1.884505481245157 0.11116296030171202 0.4989
2 SCZM 0.003125 sczm_ny256.csv 0.16441 1.8855057338814962 0.11128718973898119 0.49918
2 SCZM 0.003125 sczm_ny256.csv 0.16586 1.8856060214382244 0.10930392529131788 0.49871
2 SCZM 0.003125 sczm_ny256.csv 0.1673 1.8856060214382244 0.10930392529131788 0.49871
2 SCZM 0.003125 sczm_ny256.csv 0.16874 1.8856060214382244 0.10930392529131788 0.49871
2 SCZM 0.003125 sczm_ny256.csv 0.17018 1.8868065865928734 0.10741575866813026 0.49852
2 SCZM 0.003125 sczm_ny256.csv 0.17162 1.8868065865928734 0.10741575866813026 0.49852
2 SCZM 0.003125 sczm_ny256.csv 0.17307 1.8869069060359098 0.10535376094857744 0.49803
2 SCZM 0.003125 sczm_ny256.csv 0.17451 1.8869069060359098 0.10535376094857744 0.49803
2 SCZM 0.003125 sczm_ny256.csv 0.17595 1.88800717560821 0.10547851747199521 0.49833
2 SCZM 0.003125 sczm_ny256.csv 0.17739 1.8881075180495521 0.10338738905321092 0.49783
2 SCZM 0.003125 sczm_ny256.csv 0.17884 1.8881075180495521 0.10338738905321092 0.49783
2 SCZM 0.003125 sczm_ny256.csv 0.18028 1.8881075180495521 0.10338738905321092 0.49783
2 SCZM 0.003125 sczm_ny256.csv 0.18172 1.889308152692432 0.10137205842878994 0.49763
2 SCZM 0.003125 sczm_ny256.csv 0.18316 1.889308152692432 0.10137205842878994 0.49763
2 SCZM 0.003125 sczm_ny256.csv 0.1846 1.8894085314056381 0.0991976298779865 0.4971
2 SCZM 0.003125 sczm_ny256.csv 0.18605 1.890508807737388 0.09933177250326303 0.49742
2 SCZM 0.003125 sczm_ny256.csv 0.18749 1.890508807737388 0.09933177250326303 0.49742
2 SCZM 0.003125 sczm_ny256.csv 0.18893 1.8906092116678264 0.09711349854289053 0.49689
2 SCZM 0.003125 sczm_ny256.csv 0.19037 1.8906092116678264 0.09711349854289053 0.49689
2 SCZM 0.003125 sczm_ny256.csv 0.19182 1.891909909919669 0.09499457069354017 0.49666
2 SCZM 0.003125 sczm_ny256.csv 0.19326 1.891909909919669 0.09499457069354017 0.49666
2 SCZM 0.003125 sczm_ny256.csv 0.1947 1.891909909919669 0.09499457069354017 0.49666
2 SCZM 0.003125 sczm_ny256.csv 0.19614 1.8919103543340763 0.0926965698474868 0.49611
2 SCZM 0.003125 sczm_ny256.csv 0.19758 1.8931106250229435 0.0928399090034022 0.49644
2 SCZM 0.003125 sczm_ny256.csv 0.19903 1.8931106250229435 0.0928399090034022 0.49644
2 SCZM 0.003125 sczm_ny256.csv 0.20047 1.8932110959243926 0.09050440715920965 0.49587
2 SCZM 0.003125 sczm_ny256.csv 0.20191 1.8932110959243926 0.09050440715920965 0.49587
2 SCZM 0.003125 sczm_ny256.csv 0.20335 1.8945118509529046 0.08827670069163211 0.49563
2 SCZM 0.003125 sczm_ny256.csv 0.2048 1.8945118509529046 0.08827670069163211 0.49563
2 SCZM 0.003125 sczm_ny256.csv 0.20624 1.8945118509529046 0.08827670069163211 0.49563
2 SCZM 0.003125 sczm_ny256.csv 0.20768 1.894612366554478 0.0858643044702512 0.49504
2 SCZM 0.003125 sczm_ny256.csv 0.20912 1.895812616058267 0.08601551240729778 0.49539
2 SCZM 0.003125 sczm_ny256.csv 0.21056 1.8959131610742328 0.08356612724956206 0.49479
2 SCZM 0.003125 sczm_ny256.csv 0.21201 1.8959131610742328 0.08356612724956206 0.49479
2 SCZM 0.003125 sczm_ny256.csv 0.21345 1.8959131610742328 0.08356612724956206 0.49479
2 SCZM 0.003125 sczm_ny256.csv 0.21489 1.8972139624917612 0.08123474587693372 0.49453
2 SCZM 0.003125 sczm_ny256.csv 0.21633 1.8972139624917612 0.08123474587693372 0.49453
2 SCZM 0.003125 sczm_ny256.csv 0.21778 1.8972139624917612 0.08123474587693372 0.49453
2 SCZM 0.003125 sczm_ny256.csv 0.21922 1.8973145572316916 0.07871168072967315 0.49391
2 SCZM 0.003125 sczm_ny256.csv 0.22066 1.8985147672961646 0.0788712676873524 0.49427
2 SCZM 0.003125 sczm_ny256.csv 0.2221 1.8986153934225753 0.07631194746014545 0.49363
2 SCZM 0.003125 sczm_ny256.csv 0.22354 1.8986153934225753 0.07631194746014545 0.49363
2 SCZM 0.003125 sczm_ny256.csv 0.22499 1.8986153934225753 0.07631194746014545 0.49363
2 SCZM 0.003125 sczm_ny256.csv 0.22643 1.9000162283618554 0.07388152954162494 0.49335
2 SCZM 0.003125 sczm_ny256.csv 0.22787 1.9000162283618554 0.07388152954162494 0.49335
2 SCZM 0.003125 sczm_ny256.csv 0.22931 1.900016911153414 0.07125139345977734 0.4927
2 SCZM 0.003125 sczm_ny256.csv 0.23076 1.900016911153414 0.07125139345977734 0.4927
2 SCZM 0.003125 sczm_ny256.csv 0.2322 1.9013170593400879 0.07141960118650902 0.49307
2 SCZM 0.003125 sczm_ny256.csv 0.23364 1.9013177758351074 0.06875532961567417 0.4924
2 SCZM 0.003125 sczm_ny256.csv 0.23508 1.9013177758351074 0.06875532961567417 0.4924
2 SCZM 0.003125 sczm_ny256.csv 0.23652 1.9013177758351074 0.06875532961567417 0.4924
2 SCZM 0.003125 sczm_ny256.csv 0.23797 1.9027186308238035 0.06623141037310017 0.4921
2 SCZM 0.003125 sczm_ny256.csv 0.23941 1.9027186308238035 0.06623141037310017 0.4921
2 SCZM 0.003125 sczm_ny256.csv 0.24085 1.9027194101368075 0.0635002895061117 0.49141
2 SCZM 0.003125 sczm_ny256.csv 0.24229 1.9041194722200836 0.06367695777665576 0.4918
2 SCZM 0.003125 sczm_ny256.csv 0.24374 1.9041194722200836 0.06367695777665576 0.4918
2 SCZM 0.003125 sczm_ny256.csv 0.24518 1.9041202873836751 0.060915483336258604 0.4911
2 SCZM 0.003125 sczm_ny256.csv 0.24662 1.9041202873836751 0.060915483336258604 0.4911
2 SCZM 0.003125 sczm_ny256.csv 0.24806 1.9055211470658862 0.05830427768431747 0.49078
2 SCZM 0.003125 sczm_ny256.csv 0.2495 1.9055211470658862 0.05830427768431747 0.49078
2 SCZM 0.003125 sczm_ny256.csv 0.25095 1.9055211470658862 0.05830427768431747 0.49078
2 SCZM 0.003125 sczm_ny256.csv 0.25239 1.9055220324275681 0.05548192919221537 0.49005
2 SCZM 0.003125 sczm_ny256.csv 0.25383 1.9069219831081081 0.0556662206814869 0.49045
2 SCZM 0.003125 sczm_ny256.csv 0.25527 1.9069219831081081 0.0556662206814869 0.49045
2 SCZM 0.003125 sczm_ny256.csv 0.25672 1.9069229073404121 0.052816634014389824 0.48972
2 SCZM 0.003125 sczm_ny256.csv 0.25816 1.9069229073404121 0.052816634014389824 0.48972
2 SCZM 0.003125 sczm_ny256.csv 0.2596 1.9083237552038281 0.0501286278611334 0.48937
2 SCZM 0.003125 sczm_ny256.csv 0.26104 1.9083237552038281 0.0501286278611334 0.48937
2 SCZM 0.003125 sczm_ny256.csv 0.26248 1.9083237552038281 0.0501286278611334 0.48937
2 SCZM 0.003125 sczm_ny256.csv 0.26393 1.908224758791364 0.047229160360523034 0.48861
2 SCZM 0.003125 sczm_ny256.csv 0.26537 1.9097245696287828 0.047419040530571686 0.48902
2 SCZM 0.003125 sczm_ny256.csv 0.26681 1.9096256156328129 0.0444991783856736 0.48825
2 SCZM 0.003125 sczm_ny256.csv 0.26825 1.9096256156328129 0.0444991783856736 0.48825
2 SCZM 0.003125 sczm_ny256.csv 0.2697 1.9096256156328129 0.0444991783856736 0.48825
2 SCZM 0.003125 sczm_ny256.csv 0.27114 1.9110264369453396 0.041752093121183755 0.48788
2 SCZM 0.003125 sczm_ny256.csv 0.27258 1.9110264369453396 0.041752093121183755 0.48788
2 SCZM 0.003125 sczm_ny256.csv 0.27402 1.9110264369453396 0.041752093121183755 0.48788
2 SCZM 0.003125 sczm_ny256.csv 0.27546 1.9110275638242376 0.03880021159736117 0.48709
2 SCZM 0.003125 sczm_ny256.csv 0.27691 1.9124272118969652 0.03899132586871085 0.48751
2 SCZM 0.003125 sczm_ny256.csv 0.27835 1.9123283887449876 0.036032533202648966 0.48671
2 SCZM 0.003125 sczm_ny256.csv 0.27979 1.9123283887449876 0.036032533202648966 0.48671
2 SCZM 0.003125 sczm_ny256.csv 0.28123 1.9123283887449876 0.036032533202648966 0.48671
2 SCZM 0.003125 sczm_ny256.csv 0.28268 1.9137291629760467 0.033262453682793756 0.48631
2 SCZM 0.003125 sczm_ny256.csv 0.28412 1.9137291629760467 0.033262453682793756 0.48631
2 SCZM 0.003125 sczm_ny256.csv 0.28556 1.9136304424930117 0.030313847743234448 0.48549
2 SCZM 0.003125 sczm_ny256.csv 0.287 1.9136304424930117 0.030313847743234448 0.48549
2 SCZM 0.003125 sczm_ny256.csv 0.28844 1.9151298855693835 0.030497296306394115 0.48591
2 SCZM 0.003125 sczm_ny256.csv 0.28989 1.9150312087506565 0.027572229380302203 0.48507
2 SCZM 0.003125 sczm_ny256.csv 0.29133 1.9150312087506565 0.027572229380302203 0.48507
2 SCZM 0.003125 sczm_ny256.csv 0.29277 1.9150312087506565 0.027572229380302203 0.48507
2 SCZM 0.003125 sczm_ny256.csv 0.29421 1.9163319278882769 0.024866056060421006 0.48465
2 SCZM 0.003125 sczm_ny256.csv 0.29566 1.9163319278882769 0.024866056060421006 0.48465
2 SCZM 0.003125 sczm_ny256.csv 0.2971 1.916233359549144 0.02206867809815531 0.48379
2 SCZM 0.003125 sczm_ny256.csv 0.29854 1.916233359549144 0.02206867809815531 0.48379
2 SCZM 0.003125 sczm_ny256.csv 0.29998 1.9177325772077816 0.022217697562978932 0.48423
2 SCZM 0.003125 sczm_ny256.csv 0.30142 1.9176340643876766 0.019541427788163278 0.48335
2 SCZM 0.003125 sczm_ny256.csv 0.30287 1.9176340643876766 0.019541427788163278 0.48335
2 SCZM 0.003125 sczm_ny256.csv 0.30431 1.918934705684641 0.01717610322512065 0.48291
2 SCZM 0.003125 sczm_ny256.csv 0.30575 1.918934705684641 0.01717610322512065 0.48291
2 SCZM 0.003125 sczm_ny256.csv 0.30719 1.918934705684641 0.01717610322512065 0.48291
2 SCZM 0.003125 sczm_ny256.csv 0.30864 1.9187363153974546 0.015027188955024157 0.48201
2 SCZM 0.003125 sczm_ny256.csv 0.31008 1.9202352736893986 0.015065615281494481 0.48245
2 SCZM 0.003125 sczm_ny256.csv 0.31152 1.9202352736893986 0.015065615281494481 0.48245
2 SCZM 0.003125 sczm_ny256.csv 0.31296 1.920136937330252 0.013385957795017884 0.48154
2 SCZM 0.003125 sczm_ny256.csv 0.3144 1.920136937330252 0.013385957795017884 0.48154
2 SCZM 0.003125 sczm_ny256.csv 0.31585 1.9214374910490843 0.012347585994436323 0.48106
2 SCZM 0.003125 sczm_ny256.csv 0.31729 1.9214374910490843 0.012347585994436323 0.48106
2 SCZM 0.003125 sczm_ny256.csv 0.31873 1.9214374910490843 0.012347585994436323 0.48106
2 SCZM 0.003125 sczm_ny256.csv 0.32017 1.9212392966374596 0.012304167477017697 0.48013
2 SCZM 0.003125 sczm_ny256.csv 0.32162 1.9227379667778446 0.012087846696285489 0.48058
2 SCZM 0.003125 sczm_ny256.csv 0.32306 1.9224398366076376 0.012976705369622909 0.47964
2 SCZM 0.003125 sczm_ny256.csv 0.3245 1.9224398366076376 0.012976705369622909 0.47964
2 SCZM 0.003125 sczm_ny256.csv 0.32594 1.9224398366076376 0.012976705369622909 0.47964
2 SCZM 0.003125 sczm_ny256.csv 0.32738 1.9237402871749605 0.014381719659345331 0.47913
2 SCZM 0.003125 sczm_ny256.csv 0.32883 1.9237402871749605 0.014381719659345331 0.47913
2 SCZM 0.003125 sczm_ny256.csv 0.33027 1.9237402871749605 0.014381719659345331 0.47913
2 SCZM 0.003125 sczm_ny256.csv 0.33171 1.9235423029008225 0.016735389837108667 0.47816
2 SCZM 0.003125 sczm_ny256.csv 0.33315 1.9250406619456122 0.016347525347892876 0.47861
2 SCZM 0.003125 sczm_ny256.csv 0.3346 1.924742741752518 0.019125974432692313 0.47763
2 SCZM 0.003125 sczm_ny256.csv 0.33604 1.924742741752518 0.019125974432692313 0.47763
2 SCZM 0.003125 sczm_ny256.csv 0.33748 1.924742741752518 0.019125974432692313 0.47763
2 SCZM 0.003125 sczm_ny256.csv 0.33892 1.9259430955913521 0.02178443967606236 0.47709
2 SCZM 0.003125 sczm_ny256.csv 0.34036 1.9259430955913521 0.02178443967606236 0.47709
2 SCZM 0.003125 sczm_ny256.csv 0.34181 1.9257453361740227 0.025070157977164803 0.47609
2 SCZM 0.003125 sczm_ny256.csv 0.34325 1.9257453361740227 0.025070157977164803 0.47609
2 SCZM 0.003125 sczm_ny256.csv 0.34469 1.927143356714544 0.024634289699522492 0.47654
2 SCZM 0.003125 sczm_ny256.csv 0.34613 1.926845667601845 0.028074068461838585 0.47552
2 SCZM 0.003125 sczm_ny256.csv 0.34758 1.926845667601845 0.028074068461838585 0.47552
2 SCZM 0.003125 sczm_ny256.csv 0.34902 1.926845667601845 0.028074068461838585 0.47552
2 SCZM 0.003125 sczm_ny256.csv 0.35046 1.9280459079142798 0.031185654554618542 0.47495
2 SCZM 0.003125 sczm_ny256.csv 0.3519 1.9280459079142798 0.031185654554618542 0.47495
2 SCZM 0.003125 sczm_ny256.csv 0.35334 1.9277483978984393 0.03484052526871546 0.47391
2 SCZM 0.003125 sczm_ny256.csv 0.35479 1.9277483978984393 0.03484052526871546 0.47391
2 SCZM 0.003125 sczm_ny256.csv 0.35623 1.9292460588429357 0.03438073649589258 0.47437
2 SCZM 0.003125 sczm_ny256.csv 0.35767 1.9288486255836668 0.03811754976385549 0.47331
2 SCZM 0.003125 sczm_ny256.csv 0.35911 1.9288486255836668 0.03811754976385549 0.47331
2 SCZM 0.003125 sczm_ny256.csv 0.36056 1.9288486255836668 0.03811754976385549 0.47331
2 SCZM 0.003125 sczm_ny256.csv 0.362 1.9299487541186164 0.04145360597101294 0.4727
2 SCZM 0.003125 sczm_ny256.csv 0.36344 1.9299487541186164 0.04145360597101294 0.4727
2 SCZM 0.003125 sczm_ny256.csv 0.36488 1.9296515151705502 0.04532495753996908 0.47162
2 SCZM 0.003125 sczm_ny256.csv 0.36632 1.931048790302565 0.044841735581933044 0.47208
2 SCZM 0.003125 sczm_ny256.csv 0.36777 1.931048790302565 0.044841735581933044 0.47208
2 SCZM 0.003125 sczm_ny256.csv 0.36921 1.9306516273426961 0.04877043453774018 0.47099
2 SCZM 0.003125 sczm_ny256.csv 0.37065 1.9306516273426961 0.04877043453774018 0.47099
2 SCZM 0.003125 sczm_ny256.csv 0.37209 1.9317516418072485 0.05225910658440307 0.47034
2 SCZM 0.003125 sczm_ny256.csv 0.37354 1.9317516418072485 0.05225910658440307 0.47034
2 SCZM 0.003125 sczm_ny256.csv 0.37498 1.9317516418072485 0.05225910658440307 0.47034
2 SCZM 0.003125 sczm_ny256.csv 0.37642 1.9313546945667437 0.05629478857762945 0.46922
2 SCZM 0.003125 sczm_ny256.csv 0.37786 1.9327515639429709 0.05578697666122444 0.46968
2 SCZM 0.003125 sczm_ny256.csv 0.3793 1.9327515639429709 0.05578697666122444 0.46968
2 SCZM 0.003125 sczm_ny256.csv 0.38075 1.9323546963539069 0.0598730747665426 0.46855
2 SCZM 0.003125 sczm_ny256.csv 0.38219 1.9323546963539069 0.0598730747665426 0.46855
2 SCZM 0.003125 sczm_ny256.csv 0.38363 1.9332546032274176 0.06348707036869791 0.46786
2 SCZM 0.003125 sczm_ny256.csv 0.38507 1.9332546032274176 0.06348707036869791 0.46786
2 SCZM 0.003125 sczm_ny256.csv 0.38652 1.9332546032274176 0.06348707036869791 0.46786
2 SCZM 0.003125 sczm_ny256.csv 0.38796 1.9328579567635074 0.06766917372777652 0.4667
2 SCZM 0.003125 sczm_ny256.csv 0.3894 1.9342544098602954 0.06713533693219988 0.46716
2 SCZM 0.003125 sczm_ny256.csv 0.39084 1.9337578524117232 0.07136518874072988 0.46599
2 SCZM 0.003125 sczm_ny256.csv 0.39228 1.9337578524117232 0.07136518874072988 0.46599
2 SCZM 0.003125 sczm_ny256.csv 0.39373 1.9337578524117232 0.07136518874072988 0.46599
2 SCZM 0.003125 sczm_ny256.csv 0.39517 1.9346576478087798 0.07509512800441849 0.46526
2 SCZM 0.003125 sczm_ny256.csv 0.39661 1.9346576478087798 0.07509512800441849 0.46526
2 SCZM 0.003125 sczm_ny256.csv 0.39805 1.9346576478087798 0.07509512800441849 0.46526
2 SCZM 0.003125 sczm_ny256.csv 0.3995 1.9341613330870306 0.07942095427530445 0.46406
2 SCZM 0.003125 sczm_ny256.csv 0.40094 1.935557343557922 0.07885923485553228 0.46452
2 SCZM 0.003125 sczm_ny256.csv 0.40238 1.935061113670832 0.08323116270364124 0.4633
2 SCZM 0.003125 sczm_ny256.csv 0.40382 1.935061113670832 0.08323116270364124 0.4633
2 SCZM 0.003125 sczm_ny256.csv 0.40526 1.935061113670832 0.08323116270364124 0.4633
2 SCZM 0.003125 sczm_ny256.csv 0.40671 1.9358608106824209 0.08707558041724442 0.46252
2 SCZM 0.003125 sczm_ny256.csv 0.40815 1.9358608106824209 0.08707558041724442 0.46252
2 SCZM 0.003125 sczm_ny256.csv 0.40959 1.9353648305373847 0.09154399953028051 0.46128
2 SCZM 0.003125 sczm_ny256.csv 0.41103 1.9353648305373847 0.09154399953028051 0.46128
2 SCZM 0.003125 sczm_ny256.csv 0.41248 1.9366604058574648 0.09095539135202488 0.46174
2 SCZM 0.003125 sczm_ny256.csv 0.41392 1.9361645177091744 0.09547148973384671 0.46047
2 SCZM 0.003125 sczm_ny256.csv 0.41536 1.9361645177091744 0.09547148973384671 0.46047
2 SCZM 0.003125 sczm_ny256.csv 0.4168 1.9361645177091744 0.09547148973384671 0.46047
2 SCZM 0.003125 sczm_ny256.csv 0.41824 1.9368641114133434 0.09943473118081025 0.45965
2 SCZM 0.003125 sczm_ny256.csv 0.41969 1.9368641114133434 0.09943473118081025 0.45965
2 SCZM 0.003125 sczm_ny256.csv 0.42113 1.9362684837658748 0.1040522663136176 0.45836
2 SCZM 0.003125 sczm_ny256.csv 0.42257 1.9375636092784154 0.10343842419526701 0.45882
2 SCZM 0.003125 sczm_ny256.csv 0.42401 1.9375636092784154 0.10343842419526701 0.45882
2 SCZM 0.003125 sczm_ny256.csv 0.42546 1.9369680728192193 0.10810661182832436 0.45751
2 SCZM 0.003125 sczm_ny256.csv 0.4269 1.9369680728192193 0.10810661182832436 0.45751
2 SCZM 0.003125 sczm_ny256.csv 0.42834 1.9376675713661515 0.11219312601046465 0.45664
2 SCZM 0.003125 sczm_ny256.csv 0.42978 1.9376675713661515 0.11219312601046465 0.45664
2 SCZM 0.003125 sczm_ny256.csv 0.43122 1.9376675713661515 0.11219312601046465 0.45664
2 SCZM 0.003125 sczm_ny256.csv 0.43267 1.9370722995531169 0.11696354686824438 0.45530000000000004
2 SCZM 0.003125 sczm_ny256.csv 0.43411 1.9382669839307483 0.11632154141000711 0.45575
2 SCZM 0.003125 sczm_ny256.csv 0.43555 1.9382669839307483 0.11632154141000711 0.45575
2 SCZM 0.003125 sczm_ny256.csv 0.43699 1.9376718029018742 0.1211439468607491 0.45439000000000007
2 SCZM 0.003125 sczm_ny256.csv 0.43844 1.9376718029018742 0.1211439468607491 0.45439000000000007
2 SCZM 0.003125 sczm_ny256.csv 0.43988 1.9381712174689314 0.12537579959864664 0.45347
2 SCZM 0.003125 sczm_ny256.csv 0.44132 1.9381712174689314 0.12537579959864664 0.45347
2 SCZM 0.003125 sczm_ny256.csv 0.44276 1.9381712174689314 0.12537579959864664 0.45347
2 SCZM 0.003125 sczm_ny256.csv 0.4442 1.9375763087981852 0.13030959794274558 0.45208
2 SCZM 0.003125 sczm_ny256.csv 0.44565 1.9387705456089952 0.12963932629028893 0.45252
2 SCZM 0.003125 sczm_ny256.csv 0.44709 1.9380757223142753 0.1346344570457355 0.45112
2 SCZM 0.003125 sczm_ny256.csv 0.44853 1.9380757223142753 0.1346344570457355 0.45112
2 SCZM 0.003125 sczm_ny256.csv 0.44997 1.9380757223142753 0.1346344570457355 0.45112
2 SCZM 0.003125 sczm_ny256.csv 0.45142 1.9385750502273569 0.13901056421725652 0.45013
2 SCZM 0.003125 sczm_ny256.csv 0.45286 1.9385750502273569 0.13901056421725652 0.45013
2 SCZM 0.003125 sczm_ny256.csv 0.4543 1.9385750502273569 0.13901056421725652 0.45013
2 SCZM 0.003125 sczm_ny256.csv 0.45574 1.93788048812201 0.1441262913003731 0.44869000000000003
2 SCZM 0.003125 sczm_ny256.csv 0.45718 1.939074293748437 0.14343786660432453 0.44913000000000003
2 SCZM 0.003125 sczm_ny256.csv 0.45863 1.9383798217276715 0.1486147643439238 0.44767000000000007
2 SCZM 0.003125 sczm_ny256.csv 0.46007 1.9383798217276715 0.1486147643439238 0.44767000000000007
2 SCZM 0.003125 sczm_ny256.csv 0.46151 1.9383798217276715 0.1486147643439238 0.44767000000000007
2 SCZM 0.003125 sczm_ny256.csv 0.46295 1.938779062988096 0.15316406458761794 0.44663
2 SCZM 0.003125 sczm_ny256.csv 0.4644 1.938779062988096 0.15316406458761794 0.44663
2 SCZM 0.003125 sczm_ny256.csv 0.46584 1.9380848386889569 0.1584610310328694 0.44513
2 SCZM 0.003125 sczm_ny256.csv 0.46728 1.9380848386889569 0.1584610310328694 0.44513
2 SCZM 0.003125 sczm_ny256.csv 0.46872 1.9390782312026507 0.15775452711095173 0.44556000000000007
2 SCZM 0.003125 sczm_ny256.csv 0.47016 1.9383840787924358 0.16313210541153447 0.44404
2 SCZM 0.003125 sczm_ny256.csv 0.47161 1.9383840787924358 0.16313210541153447 0.44404
2 SCZM 0.003125 sczm_ny256.csv 0.47305 1.9383840787924358 0.16313210541153447 0.44404
2 SCZM 0.003125 sczm_ny256.csv 0.47449 1.9386832482785836 0.16786419259627705 0.44293000000000005
2 SCZM 0.003125 sczm_ny256.csv 0.47593 1.9386832482785836 0.16786419259627705 0.44293000000000005
2 SCZM 0.003125 sczm_ny256.csv 0.47738 1.937989317110907 0.17337127829026353 0.44138000000000005
2 SCZM 0.003125 sczm_ny256.csv 0.47882 1.937989317110907 0.17337127829026353 0.44138000000000005
2 SCZM 0.003125 sczm_ny256.csv 0.48026 1.9389823298380005 0.17265705408120458 0.44179
2 SCZM 0.003125 sczm_ny256.csv 0.4817 1.938288470109906 0.1782446402027281 0.44022
2 SCZM 0.003125 sczm_ny256.csv 0.48314 1.938288470109906 0.1782446402027281 0.44022
2 SCZM 0.003125 sczm_ny256.csv 0.48459 1.9384875462403672 0.18317879088202324 0.43904000000000004
2 SCZM 0.003125 sczm_ny256.csv 0.48603 1.9384875462403672 0.18317879088202324 0.43904000000000004
2 SCZM 0.003125 sczm_ny256.csv 0.48747 1.9384875462403672 0.18317879088202324 0.43904000000000004
2 SCZM 0.003125 sczm_ny256.csv 0.48891 1.937693881260918 0.18891537781768852 0.43742000000000003
2 SCZM 0.003125 sczm_ny256.csv 0.49035 1.9386865517047878 0.1881837661994254 0.43783000000000005
2 SCZM 0.003125 sczm_ny256.csv 0.4918 1.9386865517047878 0.1881837661994254 0.43783000000000005
2 SCZM 0.003125 sczm_ny256.csv 0.49324 1.937892938849048 0.19401053796379206 0.43619
2 SCZM 0.003125 sczm_ny256.csv 0.49468 1.937892938849048 0.19401053796379206 0.43619
2 SCZM 0.003125 sczm_ny256.csv 0.49612 1.938091913616328 0.19917636412235262 0.43493000000000004
2 SCZM 0.003125 sczm_ny256.csv 0.49757 1.938091913616328 0.19917636412235262 0.43493000000000004
2 SCZM 0.003125 sczm_ny256.csv 0.49901 1.938091913616328 0.19917636412235262 0.43493000000000004
2 SCZM 0.003125 sczm_ny256.csv 0.50045 1.937298433861185 0.20516158202987222 0.4332500000000001
2 SCZM 0.003125 sczm_ny256.csv 0.50189 1.938190811722107 0.20443277023021528 0.4336400000000001
2 SCZM 0.003125 sczm_ny256.csv 0.50333 1.9373973732241923 0.21050806130882493 0.43193
2 SCZM 0.003125 sczm_ny256.csv 0.50478 1.9373973732241923 0.21050806130882493 0.43193
2 SCZM 0.003125 sczm_ny256.csv 0.50622 1.9373973732241923 0.21050806130882493 0.43193
2 SCZM 0.003125 sczm_ny256.csv 0.50766 1.9374962286672974 0.21593513146313179 0.43059
2 SCZM 0.003125 sczm_ny256.csv 0.5091 1.9374962286672974 0.21593513146313179 0.43059
2 SCZM 0.003125 sczm_ny256.csv 0.51055 1.9374962286672974 0.21593513146313179 0.43059
2 SCZM 0.003125 sczm_ny256.csv 0.51199 1.9367028480592992 0.22218826652413487 0.42884000000000005
2 SCZM 0.003125 sczm_ny256.csv 0.51343 1.9375950017919121 0.22147268583055563 0.42921
2 SCZM 0.003125 sczm_ny256.csv 0.51487 1.9368016405827417 0.22781573137955158 0.42743000000000003
2 SCZM 0.003125 sczm_ny256.csv 0.51631 1.9368016405827417 0.22781573137955158 0.42743000000000003
2 SCZM 0.003125 sczm_ny256.csv 0.51776 1.9368016405827417 0.22781573137955158 0.42743000000000003
2 SCZM 0.003125 sczm_ny256.csv 0.5192 1.936800353845486 0.2335536748929462 0.42599000000000004
2 SCZM 0.003125 sczm_ny256.csv 0.52064 1.936800353845486 0.2335536748929462 0.42599000000000004
2 SCZM 0.003125 sczm_ny256.csv 0.52208 1.9360069556951494 0.2400939720192908 0.42417000000000005
2 SCZM 0.003125 sczm_ny256.csv 0.52353 1.9360069556951494 0.2400939720192908 0.42417000000000005
2 SCZM 0.003125 sczm_ny256.csv 0.52497 1.9367989741839498 0.23939207275931257 0.42452000000000006
2 SCZM 0.003125 sczm_ny256.csv 0.52641 1.9360055622567307 0.2460420110245403 0.42267000000000005
2 SCZM 0.003125 sczm_ny256.csv 0.52785 1.9360055622567307 0.2460420110245403 0.42267000000000005
2 SCZM 0.003125 sczm_ny256.csv 0.52929 1.9360055622567307 0.2460420110245403 0.42267000000000005
2 SCZM 0.003125 sczm_ny256.csv 0.53074 1.9359040796165496 0.2521204233615357 0.42113000000000006
2 SCZM 0.003125 sczm_ny256.csv 0.53218 1.9359040796165496 0.2521204233615357 0.42113000000000006
2 SCZM 0.003125 sczm_ny256.csv 0.53362 1.9352105089010343 0.2589770767095034 0.41923000000000005
2 SCZM 0.003125 sczm_ny256.csv 0.53506 1.9352105089010343 0.2589770767095034 0.41923000000000005
2 SCZM 0.003125 sczm_ny256.csv 0.53651 1.9358025147426583 0.2583093836545626 0.41955000000000003
2 SCZM 0.003125 sczm_ny256.csv 0.53795 1.9351088749031669 0.26529532172467724 0.41762000000000005
2 SCZM 0.003125 sczm_ny256.csv 0.53939 1.9351088749031669 0.26529532172467724 0.41762000000000005
2 SCZM 0.003125 sczm_ny256.csv 0.54083 1.9351088749031669 0.26529532172467724 0.41762000000000005
2 SCZM 0.003125 sczm_ny256.csv 0.54227 1.935007147730726 0.27175399144998774 0.41597000000000006
2 SCZM 0.003125 sczm_ny256.csv 0.54372 1.935007147730726 0.27175399144998774 0.41597000000000006
2 SCZM 0.003125 sczm_ny256.csv 0.54516 1.9342132011430382 0.27896596544381536 0.4139900000000001
2 SCZM 0.003125 sczm_ny256.csv 0.5466 1.9348053249213473 0.2783430750782207 0.4142700000000001
2 SCZM 0.003125 sczm_ny256.csv 0.54804 1.9348053249213473 0.2783430750782207 0.4142700000000001
2 SCZM 0.003125 sczm_ny256.csv 0.54949 1.934111257147582 0.2856941697427513 0.4122600000000001
2 SCZM 0.003125 sczm_ny256.csv 0.55093 1.934111257147582 0.2856941697427513 0.4122600000000001
2 SCZM 0.003125 sczm_ny256.csv 0.55237 1.9339092079784925 0.29259268891071083 0.4104800000000001
2 SCZM 0.003125 sczm_ny256.csv 0.55381 1.9339092079784925 0.29259268891071083 0.4104800000000001
2 SCZM 0.003125 sczm_ny256.csv 0.55525 1.9339092079784925 0.29259268891071083 0.4104800000000001
2 SCZM 0.003125 sczm_ny256.csv 0.5567 1.9332146385771551 0.30017918383692094 0.4084100000000001
2 SCZM 0.003125 sczm_ny256.csv 0.55814 1.9337070408197825 0.29964155622343175 0.40866000000000013
2 SCZM 0.003125 sczm_ny256.csv 0.55958 1.9337070408197825 0.29964155622343175 0.40866000000000013
2 SCZM 0.003125 sczm_ny256.csv 0.56102 1.933012288430935 0.3073968986912523 0.40655000000000013
2 SCZM 0.003125 sczm_ny256.csv 0.56247 1.933012288430935 0.3073968986912523 0.40655000000000013
2 SCZM 0.003125 sczm_ny256.csv 0.56391 1.932809813098278 0.31477498885553157 0.4046400000000001
2 SCZM 0.003125 sczm_ny256.csv 0.56535 1.932809813098278 0.31477498885553157 0.4046400000000001
2 SCZM 0.003125 sczm_ny256.csv 0.56679 1.932809813098278 0.31477498885553157 0.4046400000000001
2 SCZM 0.003125 sczm_ny256.csv 0.56823 1.93211432278838 0.3227949944221564 0.4024800000000001
2 SCZM 0.003125 sczm_ny256.csv 0.56968 1.9325072125961134 0.3223533633080319 0.4026800000000001
2 SCZM 0.003125 sczm_ny256.csv 0.57112 1.931911448281468 0.3305519838104138 0.40047000000000016
2 SCZM 0.003125 sczm_ny256.csv 0.57256 1.931911448281468 0.3305519838104138 0.40047000000000016
2 SCZM 0.003125 sczm_ny256.csv 0.574 1.931911448281468 0.3305519838104138 0.40047000000000016
2 SCZM 0.003125 sczm_ny256.csv 0.57545 1.9316084143078793 0.3384992032856208 0.3984200000000001
2 SCZM 0.003125 sczm_ny256.csv 0.57689 1.9316084143078793 0.3384992032856208 0.3984200000000001
2 SCZM 0.003125 sczm_ny256.csv 0.57833 1.9316084143078793 0.3384992032856208 0.3984200000000001
2 SCZM 0.003125 sczm_ny256.csv 0.57977 1.9310116399690602 0.3469918163242471 0.39614000000000016
2 SCZM 0.003125 sczm_ny256.csv 0.58121 1.931405228304252 0.3466667453347667 0.39630000000000015
2 SCZM 0.003125 sczm_ny256.csv 0.58266 1.9308080779924761 0.3553577028024016 0.3939800000000001
2 SCZM 0.003125 sczm_ny256.csv 0.5841 1.9308080779924761 0.3553577028024016 0.3939800000000001
2 SCZM 0.003125 sczm_ny256.csv 0.58554 1.9308080779924761 0.3553577028024016 0.3939800000000001
2 SCZM 0.003125 sczm_ny256.csv 0.58698 1.9305043395550812 0.3639638349355606 0.39175000000000015
2 SCZM 0.003125 sczm_ny256.csv 0.58843 1.9305043395550812 0.3639638349355606 0.39175000000000015
2 SCZM 0.003125 sczm_ny256.csv 0.58987 1.9300058590056144 0.37296817853001885 0.38937000000000016
2 SCZM 0.003125 sczm_ny256.csv 0.59131 1.9300058590056144 0.37296817853001885 0.38937000000000016
2 SCZM 0.003125 sczm_ny256.csv 0.59275 1.9303003957853295 0.372810168945269 0.38947000000000015
2 SCZM 0.003125 sczm_ny256.csv 0.59419 1.9297014395486156 0.382042702712668 0.38703000000000015
2 SCZM 0.003125 sczm_ny256.csv 0.59564 1.9297014395486156 0.382042702712668 0.38703000000000015
2 SCZM 0.003125 sczm_ny256.csv 0.59708 1.9297014395486156 0.382042702712668 0.38703000000000015
2 SCZM 0.003125 sczm_ny256.csv 0.59852 1.9294967778218755 0.391387383195984 0.38462000000000024
2 SCZM 0.003125 sczm_ny256.csv 0.59996 1.9294967778218755 0.391387383195984 0.38462000000000024
2 SCZM 0.003125 sczm_ny256.csv 0.60141 1.9289961827771978 0.40096298229263017 0.3821100000000002
2 SCZM 0.003125 sczm_ny256.csv 0.60285 1.9291918881337335 0.4010322672067673 0.38213000000000025
2 SCZM 0.003125 sczm_ny256.csv 0.60429 1.9291918881337335 0.4010322672067673 0.38213000000000025
2 SCZM 0.003125 sczm_ny256.csv 0.60573 1.9287906909812689 0.41084597602507933 0.3795700000000003
2 SCZM 0.003125 sczm_ny256.csv 0.60717 1.9287906909812689 0.41084597602507933 0.3795700000000003
2 SCZM 0.003125 sczm_ny256.csv 0.60862 1.9285849090483416 0.4210590817320059 0.3769500000000003
2 SCZM 0.003125 sczm_ny256.csv 0.61006 1.9285849090483416 0.4210590817320059 0.3769500000000003
2 SCZM 0.003125 sczm_ny256.csv 0.6115 1.9285849090483416 0.4210590817320059 0.3769500000000003
2 SCZM 0.003125 sczm_ny256.csv 0.61294 1.9281818300398952 0.43124602502052123 0.37431000000000025
2 SCZM 0.003125 sczm_ny256.csv 0.61439 1.928278859169752 0.43161244921920405 0.37425000000000036
2 SCZM 0.003125 sczm_ny256.csv 0.61583 1.928278859169752 0.43161244921920405 0.37425000000000036
2 SCZM 0.003125 sczm_ny256.csv 0.61727 1.9279750917104712 0.44206761005077044 0.3715500000000003
2 SCZM 0.003125 sczm_ny256.csv 0.61871 1.9279750917104712 0.44206761005077044 0.3715500000000003
2 SCZM 0.003125 sczm_ny256.csv 0.62015 1.9278680660252663 0.453259595485854 0.36870000000000036
2 SCZM 0.003125 sczm_ny256.csv 0.6216 1.9278680660252663 0.453259595485854 0.36870000000000036
2 SCZM 0.003125 sczm_ny256.csv 0.62304 1.9278680660252663 0.453259595485854 0.36870000000000036
2 SCZM 0.003125 sczm_ny256.csv 0.62448 1.9275623930449048 0.4641092022153838 0.3659200000000004
2 SCZM 0.003125 sczm_ny256.csv 0.62592 1.927660759320737 0.46485202271798287 0.3657500000000004
2 SCZM 0.003125 sczm_ny256.csv 0.62737 1.9274544664141875 0.47600059716349097 0.3629100000000004
2 SCZM 0.003125 sczm_ny256.csv 0.62881 1.9274544664141875 0.47600059716349097 0.3629100000000004
2 SCZM 0.003125 sczm_ny256.csv 0.63025 1.9274544664141875 0.47600059716349097 0.3629100000000004
2 SCZM 0.003125 sczm_ny256.csv 0.63169 1.9273463605237127 0.4883130146985641 0.35979000000000044
2 SCZM 0.003125 sczm_ny256.csv 0.63313 1.9273463605237127 0.4883130146985641 0.35979000000000044
2 SCZM 0.003125 sczm_ny256.csv 0.63458 1.9273463605237127 0.4883130146985641 0.35979000000000044
2 SCZM 0.003125 sczm_ny256.csv 0.63602 1.9272386785502207 0.4998591483608158 0.3568700000000005
2 SCZM 0.003125 sczm_ny256.csv 0.63746 1.927238148199646 0.5010967395383851 0.3565600000000005
2 SCZM 0.003125 sczm_ny256.csv 0.6389 1.9271302516446573 0.5129436671838342 0.35358000000000056
2 SCZM 0.003125 sczm_ny256.csv 0.64035 1.9271302516446573 0.5129436671838342 0.35358000000000056
2 SCZM 0.003125 sczm_ny256.csv 0.64179 1.9271302516446573 0.5129436671838342 0.35358000000000056
2 SCZM 0.003125 sczm_ny256.csv 0.64323 1.9271221061806776 0.5265309151704675 0.3501700000000006
2 SCZM 0.003125 sczm_ny256.csv 0.64467 1.9271221061806776 0.5265309151704675 0.3501700000000006
2 SCZM 0.003125 sczm_ny256.csv 0.64611 1.927114482931331 0.5387618067603623 0.3471000000000007
2 SCZM 0.003125 sczm_ny256.csv 0.64756 1.927114482931331 0.5387618067603623 0.3471000000000007
2 SCZM 0.003125 sczm_ny256.csv 0.649 1.9271145298802457 0.5406317949173541 0.3466300000000007
2 SCZM 0.003125 sczm_ny256.csv 0.65044 1.9270237548927707 1.5982492145848257 0.0821850000002771
2 SCZM 0.003125 sczm_ny256.csv 0.65188 1.9270237548927707 1.5982492145848257 0.0821850000002771
2 SCZM 0.003125 sczm_ny256.csv 0.65333 1.9270237548927707 1.5982492145848257 0.0821850000002771
2 SCZM 0.003125 sczm_ny256.csv 0.65477 1.9268929057487931 1.5517395497392625 0.09380900000019501
2 SCZM 0.003125 sczm_ny256.csv 0.65621 1.9268929057487931 1.5517395497392625 0.09380900000019501
2 SCZM 0.003125 sczm_ny256.csv 0.65765 1.9267953796833288 1.510176885390916 0.10416000000014536
2 SCZM 0.003125 sczm_ny256.csv 0.65909 1.9267953796833288 1.510176885390916 0.10416000000014536
2 SCZM 0.003125 sczm_ny256.csv 0.66054 1.926690755632834 1.503272669159194 0.10589000000013733
2 SCZM 0.003125 sczm_ny256.csv 0.66198 1.9266343038667244 1.460872818159064 0.11647000000010298
2 SCZM 0.003125 sczm_ny256.csv 0.66342 1.9266343038667244 1.460872818159064 0.11647000000010298
2 SCZM 0.003125 sczm_ny256.csv 0.66486 1.9266287684772108 1.4097594197323189 0.1292800000000729
2 SCZM 0.003125 sczm_ny256.csv 0.66631 1.9266287684772108 1.4097594197323189 0.1292800000000729
2 SCZM 0.003125 sczm_ny256.csv 0.66775 1.9266287684772108 1.4097594197323189 0.1292800000000729
2 SCZM 0.003125 sczm_ny256.csv 0.66919 1.9268969338799653 1.367064531686783 0.14005000000005569
2 SCZM 0.003125 sczm_ny256.csv 0.67063 1.9269007820186308 1.3568795022934068 0.14260000000005155
2 SCZM 0.003125 sczm_ny256.csv 0.67207 1.9269007820186308 1.3568795022934068 0.14260000000005155
2 SCZM 0.003125 sczm_ny256.csv 0.67352 1.927562349964589 1.313852702170606 0.1535700000000397
2 SCZM 0.003125 sczm_ny256.csv 0.67496 1.927562349964589 1.313852702170606 0.1535700000000397
2 SCZM 0.003125 sczm_ny256.csv 0.6764 1.928862898887323 1.2593018830701406 0.16762000000002836
2 SCZM 0.003125 sczm_ny256.csv 0.67784 1.928862898887323 1.2593018830701406 0.16762000000002836
2 SCZM 0.003125 sczm_ny256.csv 0.67929 1.928862898887323 1.2593018830701406 0.16762000000002836
2 SCZM 0.003125 sczm_ny256.csv 0.68073 1.9306694818453536 1.2174610663709133 0.1786500000000224
2 SCZM 0.003125 sczm_ny256.csv 0.68217 1.9311433967978677 1.2037238757273203 0.18222000000002037
2 SCZM 0.003125 sczm_ny256.csv 0.68361 1.9338280730457933 1.1624779852109033 0.1933700000000163
2 SCZM 0.003125 sczm_ny256.csv 0.68505 1.9338280730457933 1.1624779852109033 0.1933700000000163
2 SCZM 0.003125 sczm_ny256.csv 0.6865 1.9338280730457933 1.1624779852109033 0.1933700000000163
2 SCZM 0.003125 sczm_ny256.csv 0.68794 1.9383602357663048 1.1071515946788861 0.20862000000001202
2 SCZM 0.003125 sczm_ny256.csv 0.68938 1.9383602357663048 1.1071515946788861 0.20862000000001202
2 SCZM 0.003125 sczm_ny256.csv 0.69082 1.9383602357663048 1.1071515946788861 0.20862000000001202
2 SCZM 0.003125 sczm_ny256.csv 0.69227 1.9429393330981808 1.0689022088572933 0.21965000000000995
2 SCZM 0.003125 sczm_ny256.csv 0.69371 1.9448334814065713 1.0523205407099117 0.224390000000009
2 SCZM 0.003125 sczm_ny256.csv 0.69515 1.9507838287211638 1.015858521842486 0.2354300000000076
2 SCZM 0.003125 sczm_ny256.csv 0.69659 1.9507838287211638 1.015858521842486 0.2354300000000076
2 SCZM 0.003125 sczm_ny256.csv 0.69803 1.9507838287211638 1.015858521842486 0.2354300000000076
2 SCZM 0.003125 sczm_ny256.csv 0.69948 1.9610708324790318 0.9643876038191285 0.251660000000006
2 SCZM 0.003125 sczm_ny256.csv 0.70092 1.9610708324790318 0.9643876038191285 0.251660000000006
2 SCZM 0.003125 sczm_ny256.csv 0.70236 1.9694166807712385 0.932870115771751 0.2623800000000053
2 SCZM 0.003125 sczm_ny256.csv 0.7038 1.9694166807712385 0.932870115771751 0.2623800000000053
2 SCZM 0.003125 sczm_ny256.csv 0.70525 1.9742629576882615 0.9154057532045559 0.26832000000000483
2 SCZM 0.003125 sczm_ny256.csv 0.70669 1.9843202045284936 0.8869777657867193 0.2789100000000044
2 SCZM 0.003125 sczm_ny256.csv 0.70813 1.9843202045284936 0.8869777657867193 0.2789100000000044
2 SCZM 0.003125 sczm_ny256.csv 0.70957 1.9843202045284936 0.8869777657867193 0.2789100000000044
2 SCZM 0.003125 sczm_ny256.csv 0.71101 2.002470344075038 0.8449291195124002 0.2957600000000038
2 SCZM 0.003125 sczm_ny256.csv 0.71246 2.002470344075038 0.8449291195124002 0.2957600000000038
2 SCZM 0.003125 sczm_ny256.csv 0.7139 2.014772866702349 0.8228046757280857 0.30581000000000363
2 SCZM 0.003125 sczm_ny256.csv 0.71534 2.014772866702349 0.8228046757280857 0.30581000000000363
2 SCZM 0.003125 sczm_ny256.csv 0.71678 2.0240749824055433 0.807580228831786 0.31287000000000337
2 SCZM 0.003125 sczm_ny256.csv 0.71823 2.0379203859817494 0.7892748684710542 0.32266000000000333
2 SCZM 0.003125 sczm_ny256.csv 0.71967 2.0379203859817494 0.7892748684710542 0.32266000000000333
2 SCZM 0.003125 sczm_ny256.csv 0.72111 2.0520414436360688 0.7734783441053796 0.33209000000000327
2 SCZM 0.003125 sczm_ny256.csv 0.72255 2.064642848751329 0.7612429505749134 0.33966000000000324
2 SCZM 0.003125 sczm_ny256.csv 0.72399 2.064642848751329 0.7612429505749134 0.33966000000000324
2 SCZM 0.003125 sczm_ny256.csv 0.72544 2.0799103437648467 0.7491422269502634 0.3487500000000033
2 SCZM 0.003125 sczm_ny256.csv 0.72688 2.0947657893903084 0.7390647581910533 0.3567200000000032
2 SCZM 0.003125 sczm_ny256.csv 0.72832 2.0947657893903084 0.7390647581910533 0.3567200000000032
2 SCZM 0.003125 sczm_ny256.csv 0.72976 2.111010519277439 0.7304549701384747 0.3654300000000033
2 SCZM 0.003125 sczm_ny256.csv 0.73121 2.111010519277439 0.7304549701384747 0.3654300000000033
2 SCZM 0.003125 sczm_ny256.csv 0.73265 2.145128499204652 0.7172951635833049 0.38207000000000363
2 SCZM 0.003125 sczm_ny256.csv 0.73409 2.145128499204652 0.7172951635833049 0.38207000000000363
2 SCZM 0.003125 sczm_ny256.csv 0.73553 2.145128499204652 0.7172951635833049 0.38207000000000363
2 SCZM 0.003125 sczm_ny256.csv 0.73697 2.1617103753509634 0.713251531298742 0.39000000000000384
2 SCZM 0.003125 sczm_ny256.csv 0.73842 2.182039738318256 0.7092748294561144 0.39858000000000404
2 SCZM 0.003125 sczm_ny256.csv 0.73986 2.182039738318256 0.7092748294561144 0.39858000000000404
2 SCZM 0.003125 sczm_ny256.csv 0.7413 2.1987226482892295 0.7075287218198286 0.4060600000000043
2 SCZM 0.003125 sczm_ny256.csv 0.74274 2.1987226482892295 0.7075287218198286 0.4060600000000043
2 SCZM 0.003125 sczm_ny256.csv 0.74419 2.237731577826082 0.7057666124860262 0.42191000000000506
2 SCZM 0.003125 sczm_ny256.csv 0.74563 2.237731577826082 0.7057666124860262 0.42191000000000506
2 SCZM 0.003125 sczm_ny256.csv 0.74707 2.237731577826082 0.7057666124860262 0.42191000000000506
2 SCZM 0.003125 sczm_ny256.csv 0.74851 2.253543860234365 0.7063943116985023 0.42859000000000547
2 SCZM 0.003125 sczm_ny256.csv 0.74995 2.2783152860172806 0.7071607809402336 0.437480000000006
2 SCZM 0.003125 sczm_ny256.csv 0.7514 2.2935184433529203 0.7087999531602703 0.44369000000000647
2 SCZM 0.003125 sczm_ny256.csv 0.75284 2.2935184433529203 0.7087999531602703 0.44369000000000647
2 SCZM 0.003125 sczm_ny256.csv 0.75428 2.2935184433529203 0.7087999531602703 0.44369000000000647
2 SCZM 0.003125 sczm_ny256.csv 0.75572 2.3343365361703965 0.7131302347397719 0.4584400000000079
2 SCZM 0.003125 sczm_ny256.csv 0.75717 2.3343365361703965 0.7131302347397719 0.4584400000000079
2 SCZM 0.003125 sczm_ny256.csv 0.75861 2.3343365361703965 0.7131302347397719 0.4584400000000079
2 SCZM 0.003125 sczm_ny256.csv 0.76005 2.347992420963067 0.7154817019323432 0.46389000000000846
2 SCZM 0.003125 sczm_ny256.csv 0.76149 2.375615860971636 0.7186560591826961 0.47281000000000967
2 SCZM 0.003125 sczm_ny256.csv 0.76293 2.38823553017704 0.7211659096213597 0.47780000000001027
2 SCZM 0.003125 sczm_ny256.csv 0.76438 2.38823553017704 0.7211659096213597 0.47780000000001027
2 SCZM 0.003125 sczm_ny256.csv 0.76582 2.38823553017704 0.7211659096213597 0.47780000000001027
2 SCZM 0.003125 sczm_ny256.csv 0.76726 2.428191832290029 0.7271913764615231 0.49128000000001243
2 SCZM 0.003125 sczm_ny256.csv 0.7687 2.428191832290029 0.7271913764615231 0.49128000000001243
2 SCZM 0.003125 sczm_ny256.csv 0.77015 2.4388027494859044 0.7295878900447876 0.49559000000001313
2 SCZM 0.003125 sczm_ny256.csv 0.77159 2.4388027494859044 0.7295878900447876 0.49559000000001313
2 SCZM 0.003125 sczm_ny256.csv 0.77303 2.467634370586536 0.7330962432041281 0.5043300000000149
2 SCZM 0.003125 sczm_ny256.csv 0.77447 2.4770366716905925 0.7352621068707449 0.5082000000000158
2 SCZM 0.003125 sczm_ny256.csv 0.77591 2.4770366716905925 0.7352621068707449 0.5082000000000158
2 SCZM 0.003125 sczm_ny256.csv 0.77736 2.4770366716905925 0.7352621068707449 0.5082000000000158
2 SCZM 0.003125 sczm_ny256.csv 0.7788 2.514265991020045 0.740364254742224 0.5203600000000187
2 SCZM 0.003125 sczm_ny256.csv 0.78024 2.514265991020045 0.740364254742224 0.5203600000000187
2 SCZM 0.003125 sczm_ny256.csv 0.78168 2.521637187305107 0.7421463042419665 0.5236500000000193
2 SCZM 0.003125 sczm_ny256.csv 0.78313 2.550490091511828 0.7446648887251305 0.532050000000022
2 SCZM 0.003125 sczm_ny256.csv 0.78457 2.550490091511828 0.7446648887251305 0.532050000000022
2 SCZM 0.003125 sczm_ny256.csv 0.78601 2.556509282909024 0.7461172310703 0.5349500000000226
2 SCZM 0.003125 sczm_ny256.csv 0.78745 2.556509282909024 0.7461172310703 0.5349500000000226
2 SCZM 0.003125 sczm_ny256.csv 0.78889 2.589926262830665 0.7491201677968721 0.5457900000000261
2 SCZM 0.003125 sczm_ny256.csv 0.79034 2.589926262830665 0.7491201677968721 0.5457900000000261
2 SCZM 0.003125 sczm_ny256.csv 0.79178 2.589926262830665 0.7491201677968721 0.5457900000000261
2 SCZM 0.003125 sczm_ny256.csv 0.79322 2.5941930002411184 0.7502208928709027 0.5481900000000265
2 SCZM 0.003125 sczm_ny256.csv 0.79466 2.6220059149628203 0.7510756607692839 0.5561600000000296
2 SCZM 0.003125 sczm_ny256.csv 0.79611 2.6220059149628203 0.7510756607692839 0.5561600000000296
2 SCZM 0.003125 sczm_ny256.csv 0.79755 2.6248717988503776 0.7518714549708727 0.55821000000003
2 SCZM 0.003125 sczm_ny256.csv 0.79899 2.6248717988503776 0.7518714549708727 0.55821000000003
2 SCZM 0.003125 sczm_ny256.csv 0.80043 2.6540610495804384 0.7524426232610827 0.5677800000000334
2 SCZM 0.003125 sczm_ny256.csv 0.80187 2.6540610495804384 0.7524426232610827 0.5677800000000334
2 SCZM 0.003125 sczm_ny256.csv 0.80332 2.6540610495804384 0.7524426232610827 0.5677800000000334
2 SCZM 0.003125 sczm_ny256.csv 0.80476 2.6554287443650257 0.7529544846801963 0.5694100000000335
2 SCZM 0.003125 sczm_ny256.csv 0.8062 2.6815903542674113 0.7519059894694429 0.5768900000000368
2 SCZM 0.003125 sczm_ny256.csv 0.80764 2.6817899422027858 0.7521805662206531 0.5782100000000366
2 SCZM 0.003125 sczm_ny256.csv 0.80909 2.6817899422027858 0.7521805662206531 0.5782100000000366
2 SCZM 0.003125 sczm_ny256.csv 0.81053 2.6817899422027858 0.7521805662206531 0.5782100000000366
2 SCZM 0.003125 sczm_ny256.csv 0.81197 2.7064330067452294 0.7503255042979843 0.5865700000000397
2 SCZM 0.003125 sczm_ny256.csv 0.81341 2.7064330067452294 0.7503255042979843 0.5865700000000397
2 SCZM 0.003125 sczm_ny256.csv 0.81485 2.7064330067452294 0.7503255042979843 0.5865700000000397
2 SCZM 0.003125 sczm_ny256.csv 0.8163 2.7051740377284457 0.7503721871844828 0.587540000000039
2 SCZM 0.003125 sczm_ny256.csv 0.81774 2.7293817850201947 0.7473976976817807 0.5944900000000422
2 SCZM 0.003125 sczm_ny256.csv 0.81918 2.727078303899619 0.747240960601081 0.5951900000000415
2 SCZM 0.003125 sczm_ny256.csv 0.82062 2.727078303899619 0.747240960601081 0.5951900000000415
2 SCZM 0.003125 sczm_ny256.csv 0.82207 2.727078303899619 0.747240960601081 0.5951900000000415
2 SCZM 0.003125 sczm_ny256.csv 0.82351 2.7472201470577535 0.7430445500103126 0.6024300000000434
2 SCZM 0.003125 sczm_ny256.csv 0.82495 2.7472201470577535 0.7430445500103126 0.6024300000000434
2 SCZM 0.003125 sczm_ny256.csv 0.82639 2.7436934516997384 0.74272137124229 0.6028700000000424
2 SCZM 0.003125 sczm_ny256.csv 0.82783 2.7436934516997384 0.74272137124229 0.6028700000000424
2 SCZM 0.003125 sczm_ny256.csv 0.82928 2.765730355638457 0.7378127429775315 0.6092700000000448
2 SCZM 0.003125 sczm_ny256.csv 0.83072 2.7612057777174135 0.7374115519843912 0.6095200000000436
2 SCZM 0.003125 sczm_ny256.csv 0.83216 2.7612057777174135 0.7374115519843912 0.6095200000000436
2 SCZM 0.003125 sczm_ny256.csv 0.8336 2.7612057777174135 0.7374115519843912 0.6095200000000436
2 SCZM 0.003125 sczm_ny256.csv 0.83505 2.777163665054695 0.7313040578309606 0.6158300000000443
2 SCZM 0.003125 sczm_ny256.csv 0.83649 2.777163665054695 0.7313040578309606 0.6158300000000443
2 SCZM 0.003125 sczm_ny256.csv 0.83793 2.7717726220056402 0.7310347554665432 0.615870000000043
2 SCZM 0.003125 sczm_ny256.csv 0.83937 2.7717726220056402 0.7310347554665432 0.615870000000043
2 SCZM 0.003125 sczm_ny256.csv 0.84081 2.791799542750164 0.7245610253112084 0.6218500000000448
2 SCZM 0.003125 sczm_ny256.csv 0.84226 2.7857904573747154 0.724258602503297 0.621690000000043
2 SCZM 0.003125 sczm_ny256.csv 0.8437 2.7857904573747154 0.724258602503297 0.621690000000043
2 SCZM 0.003125 sczm_ny256.csv 0.84514 2.798541875852499 0.7167113751713647 0.627200000000043
2 SCZM 0.003125 sczm_ny256.csv 0.84658 2.798541875852499 0.7167113751713647 0.627200000000043
2 SCZM 0.003125 sczm_ny256.csv 0.84803 2.798541875852499 0.7167113751713647 0.627200000000043
2 SCZM 0.003125 sczm_ny256.csv 0.84947 2.791510143649853 0.7163546831703049 0.6267800000000413
2 SCZM 0.003125 sczm_ny256.csv 0.85091 2.8101125959825928 0.7083190776055861 0.6323900000000424
2 SCZM 0.003125 sczm_ny256.csv 0.85235 2.8101125959825928 0.7083190776055861 0.6323900000000424
2 SCZM 0.003125 sczm_ny256.csv 0.85379 2.8022451735171257 0.7078182564048678 0.6317600000000405
2 SCZM 0.003125 sczm_ny256.csv 0.85524 2.8022451735171257 0.7078182564048678 0.6317600000000405
2 SCZM 0.003125 sczm_ny256.csv 0.85668 2.8115973903814933 0.6983522601094855 0.6364100000000394
2 SCZM 0.003125 sczm_ny256.csv 0.85812 2.8115973903814933 0.6983522601094855 0.6364100000000394
2 SCZM 0.003125 sczm_ny256.csv 0.85956 2.8115973903814933 0.6983522601094855 0.6364100000000394
2 SCZM 0.003125 sczm_ny256.csv 0.86101 2.802615591835602 0.6977847362188611 0.6355100000000374
2 SCZM 0.003125 sczm_ny256.csv 0.86245 1.5346860669531082 0.765553069159807 0.2902800000000005
2 SCZM 0.003125 sczm_ny256.csv 0.86389 1.5294417302074637 0.7650446301360465 0.29015000000000046
2 SCZM 0.003125 sczm_ny256.csv 0.86533 1.5294417302074637 0.7650446301360465 0.29015000000000046
2 SCZM 0.003125 sczm_ny256.csv 0.86677 1.5294417302074637 0.7650446301360465 0.29015000000000046
2 SCZM 0.003125 sczm_ny256.csv 0.86822 1.5318618822857366 0.7584344005911127 0.2933700000000004
2 SCZM 0.003125 sczm_ny256.csv 0.86966 1.5318618822857366 0.7584344005911127 0.2933700000000004
2 SCZM 0.003125 sczm_ny256.csv 0.8711 1.5318618822857366 0.7584344005911127 0.2933700000000004
2 SCZM 0.003125 sczm_ny256.csv 0.87254 1.5270848203030505 0.7587241501362668 0.2933400000000004
2 SCZM 0.003125 sczm_ny256.csv 0.87399 1.532157730914151 0.7514143148090807 0.29620000000000035
2 SCZM 0.003125 sczm_ny256.csv 0.87543 1.5257670432933068 0.751358205451967 0.29580000000000034
2 SCZM 0.003125 sczm_ny256.csv 0.87687 1.5257670432933068 0.751358205451967 0.29580000000000034
2 SCZM 0.003125 sczm_ny256.csv 0.87831 1.5257670432933068 0.751358205451967 0.29580000000000034
2 SCZM 0.003125 sczm_ny256.csv 0.87975 1.5241311131264266 0.7432733020901532 0.2979300000000003
2 SCZM 0.003125 sczm_ny256.csv 0.8812 1.5241311131264266 0.7432733020901532 0.2979300000000003
2 SCZM 0.003125 sczm_ny256.csv 0.88264 1.517767666970146 0.7435941480404482 0.2972600000000003
2 SCZM 0.003125 sczm_ny256.csv 0.88408 1.517767666970146 0.7435941480404482 0.2972600000000003
2 SCZM 0.003125 sczm_ny256.csv 0.88552 1.5225858172530045 0.7355080873110778 0.30008000000000024
2 SCZM 0.003125 sczm_ny256.csv 0.88697 1.5163102014099885 0.7360655879743327 0.29943000000000025
2 SCZM 0.003125 sczm_ny256.csv 0.88841 1.5163102014099885 0.7360655879743327 0.29943000000000025
2 SCZM 0.003125 sczm_ny256.csv 0.88985 1.5163102014099885 0.7360655879743327 0.29943000000000025
2 SCZM 0.003125 sczm_ny256.csv 0.89129 1.5143562922905562 0.7285381876744693 0.3015600000000002
2 SCZM 0.003125 sczm_ny256.csv 0.89273 1.5143562922905562 0.7285381876744693 0.3015600000000002
2 SCZM 0.003125 sczm_ny256.csv 0.89418 1.508075398115094 0.729325824854708 0.3009500000000002
2 SCZM 0.003125 sczm_ny256.csv 0.89562 1.508075398115094 0.729325824854708 0.3009500000000002
2 SCZM 0.003125 sczm_ny256.csv 0.89706 1.5118836508144402 0.7209946488705725 0.3035800000000002
2 SCZM 0.003125 sczm_ny256.csv 0.8985 1.5055456880812352 0.721930912068461 0.3029600000000002
2 SCZM 0.003125 sczm_ny256.csv 0.89995 1.5055456880812352 0.721930912068461 0.3029600000000002
2 SCZM 0.003125 sczm_ny256.csv 0.90139 1.5023965691188197 0.714520590676014 0.30482000000000015
2 SCZM 0.003125 sczm_ny256.csv 0.90283 1.5023965691188197 0.714520590676014 0.30482000000000015
2 SCZM 0.003125 sczm_ny256.csv 0.90427 1.5023965691188197 0.714520590676014 0.30482000000000015
2 SCZM 0.003125 sczm_ny256.csv 0.90571 1.496022901195032 0.7156558589853087 0.3042100000000001
2 SCZM 0.003125 sczm_ny256.csv 0.90716 1.498429531075786 0.7070617567433555 0.3065400000000001
2 SCZM 0.003125 sczm_ny256.csv 0.9086 1.498429531075786 0.7070617567433555 0.3065400000000001
2 SCZM 0.003125 sczm_ny256.csv 0.91004 1.49190707069844 0.7083509200502248 0.3058700000000001
2 SCZM 0.003125 sczm_ny256.csv 0.91148 1.49190707069844 0.7083509200502248 0.3058700000000001
2 SCZM 0.003125 sczm_ny256.csv 0.91293 1.487114055511547 0.7009416340723384 0.30736000000000013
2 SCZM 0.003125 sczm_ny256.csv 0.91437 1.487114055511547 0.7009416340723384 0.30736000000000013
2 SCZM 0.003125 sczm_ny256.csv 0.91581 1.487114055511547 0.7009416340723384 0.30736000000000013
2 SCZM 0.003125 sczm_ny256.csv 0.91725 1.4804524719152587 0.7024084516355139 0.30666000000000004
2 SCZM 0.003125 sczm_ny256.csv 0.91869 1.4814372529405353 0.6933779247827263 0.3086600000000001
2 SCZM 0.003125 sczm_ny256.csv 0.92014 1.4814372529405353 0.6933779247827263 0.3086600000000001
2 SCZM 0.003125 sczm_ny256.csv 0.92158 1.4745204584881149 0.6949680411241945 0.30789000000000005
2 SCZM 0.003125 sczm_ny256.csv 0.92302 1.4745204584881149 0.6949680411241945 0.30789000000000005
2 SCZM 0.003125 sczm_ny256.csv 0.92446 1.467669817261362 0.6873148574132528 0.3089100000000001
2 SCZM 0.003125 sczm_ny256.csv 0.92591 1.467669817261362 0.6873148574132528 0.3089100000000001
2 SCZM 0.003125 sczm_ny256.csv 0.92735 1.467669817261362 0.6873148574132528 0.3089100000000001
2 SCZM 0.003125 sczm_ny256.csv 0.92879 1.4605895953689385 0.6890355318305437 0.30807000000000007
2 SCZM 0.003125 sczm_ny256.csv 0.93023 1.4600672133843702 0.6794344255106596 0.30974000000000007
2 SCZM 0.003125 sczm_ny256.csv 0.93167 1.4526156685097404 0.6812242042741875 0.30879000000000006
2 SCZM 0.003125 sczm_ny256.csv 0.93312 1.4526156685097404 0.6812242042741875 0.30879000000000006
2 SCZM 0.003125 sczm_ny256.csv 0.93456 1.4526156685097404 0.6812242042741875 0.30879000000000006
2 SCZM 0.003125 sczm_ny256.csv 0.936 1.4437674958593576 0.6731206736722621 0.3093000000000001
2 SCZM 0.003125 sczm_ny256.csv 0.93744 1.4437674958593576 0.6731206736722621 0.3093000000000001
2 SCZM 0.003125 sczm_ny256.csv 0.93889 1.4437674958593576 0.6731206736722621 0.3093000000000001
2 SCZM 0.003125 sczm_ny256.csv 0.94033 1.435950645530688 0.6749836321163647 0.30824000000000007
2 SCZM 0.003125 sczm_ny256.csv 0.94177 1.4340125635781578 0.6646573440503009 0.30960000000000004
2 SCZM 0.003125 sczm_ny256.csv 0.94321 1.4258005365758564 0.6665391892484642 0.30841
2 SCZM 0.003125 sczm_ny256.csv 0.94465 1.4258005365758564 0.6665391892484642 0.30841
2 SCZM 0.003125 sczm_ny256.csv 0.9461 1.4258005365758564 0.6665391892484642 0.30841
2 SCZM 0.003125 sczm_ny256.csv 0.94754 1.4147011909233695 0.6576449663488653 0.30835
2 SCZM 0.003125 sczm_ny256.csv 0.94898 1.4147011909233695 0.6576449663488653 0.30835
2 SCZM 0.003125 sczm_ny256.csv 0.95042 1.405981254818143 0.6594742989116407 0.307
2 SCZM 0.003125 sczm_ny256.csv 0.95187 1.405981254818143 0.6594742989116407 0.307
2 SCZM 0.003125 sczm_ny256.csv 0.95331 1.4028079945594836 0.6482493076093487 0.30805000000000005
2 SCZM 0.003125 sczm_ny256.csv 0.95475 1.3935463012042333 0.6499722586352128 0.30655000000000004
2 SCZM 0.003125 sczm_ny256.csv 0.95619 1.3935463012042333 0.6499722586352128 0.30655000000000004
2 SCZM 0.003125 sczm_ny256.csv 0.95763 1.3935463012042333 0.6499722586352128 0.30655000000000004
2 SCZM 0.003125 sczm_ny256.csv 0.95908 1.3801830420636243 0.6398601807376866 0.30585000000000007
2 SCZM 0.003125 sczm_ny256.csv 0.96052 1.3801830420636243 0.6398601807376866 0.30585000000000007
2 SCZM 0.003125 sczm_ny256.csv 0.96196 1.3702492397005737 0.6413548678733482 0.30413000000000007
2 SCZM 0.003125 sczm_ny256.csv 0.9634 1.366142449563734 0.6290886709479356 0.30491
2 SCZM 0.003125 sczm_ny256.csv 0.96485 1.366142449563734 0.6290886709479356 0.30491
2 SCZM 0.003125 sczm_ny256.csv 0.96629 1.3555136511300798 0.6303321132101711 0.30301
2 SCZM 0.003125 sczm_ny256.csv 0.96773 1.3555136511300798 0.6303321132101711 0.30301
2 SCZM 0.003125 sczm_ny256.csv 0.96917 1.3401551738511477 0.6185474355585026 0.30163
2 SCZM 0.003125 sczm_ny256.csv 0.97061 1.3401551738511477 0.6185474355585026 0.30163
2 SCZM 0.003125 sczm_ny256.csv 0.97206 1.3401551738511477 0.6185474355585026 0.30163
2 SCZM 0.003125 sczm_ny256.csv 0.9735 1.32883977773846 0.619317966495402 0.29945
2 SCZM 0.003125 sczm_ny256.csv 0.97494 1.324261338444946 0.6059622763019163 0.30002
2 SCZM 0.003125 sczm_ny256.csv 0.97638 1.324261338444946 0.6059622763019163 0.30002
2 SCZM 0.003125 sczm_ny256.csv 0.97783 1.3122827831302215 0.6063420814927825 0.29761
2 SCZM 0.003125 sczm_ny256.csv 0.97927 1.3122827831302215 0.6063420814927825 0.29761
2 SCZM 0.003125 sczm_ny256.csv 0.98071 1.2954603401494005 0.5925193976411236 0.29554
2 SCZM 0.003125 sczm_ny256.csv 0.98215 1.2954603401494005 0.5925193976411236 0.29554
2 SCZM 0.003125 sczm_ny256.csv 0.98359 1.2954603401494005 0.5925193976411236 0.29554
2 SCZM 0.003125 sczm_ny256.csv 0.98504 1.2826004746607573 0.5921569446363016 0.29279
2 SCZM 0.003125 sczm_ny256.csv 0.98648 1.2784048736218117 0.5778663748445655 0.29324
2 SCZM 0.003125 sczm_ny256.csv 0.98792 1.2651068581349165 0.5769905755460829 0.29026
2 SCZM 0.003125 sczm_ny256.csv 0.98936 1.2651068581349165 0.5769905755460829 0.29026
2 SCZM 0.003125 sczm_ny256.csv 0.99081 1.2651068581349165 0.5769905755460829 0.29026
2 SCZM 0.003125 sczm_ny256.csv 0.99225 1.2476965195511287 0.561026129256918 0.28751
2 SCZM 0.003125 sczm_ny256.csv 0.99369 1.2476965195511287 0.561026129256918 0.28751
2 SCZM 0.003125 sczm_ny256.csv 0.99513 1.2476965195511287 0.561026129256918 0.28751
2 SCZM 0.003125 sczm_ny256.csv 0.99657 1.2337260200303795 0.5592246400410126 0.28413
2 SCZM 0.003125 sczm_ny256.csv 0.99802 1.230627236859318 0.5443792526437795 0.28458
2 SCZM 0.003125 sczm_ny256.csv 0.99946 1.216403367514247 0.542037098217456 0.28095
2 SCZM 0.003125 sczm_ny256.csv 1.0009 1.216403367514247 0.542037098217456 0.28095
2 SCZM 0.003125 sczm_ny256.csv 1.0023 1.216403367514247 0.542037098217456 0.28095
2 SCZM 0.003125 sczm_ny256.csv 1.0038 1.1997979516985349 0.5243402166761577 0.27762
2 SCZM 0.003125 sczm_ny256.csv 1.0052 1.1997979516985349 0.5243402166761577 0.27762
2 SCZM 0.003125 sczm_ny256.csv 1.0067 1.1851842336109606 0.5210639310881152 0.27355
2 SCZM 0.003125 sczm_ny256.csv 1.0081 1.1851842336109606 0.5210639310881152 0.27355
2 SCZM 0.003125 sczm_ny256.csv 1.0096 1.1841937294632157 0.5063339796853455 0.27417
2 SCZM 0.003125 sczm_ny256.csv 1.011 1.1695786718301595 0.5026719285587768 0.26986
2 SCZM 0.003125 sczm_ny256.csv 1.0124 1.1695786718301595 0.5026719285587768 0.26986
2 SCZM 0.003125 sczm_ny256.csv 1.0139 1.1695786718301595 0.5026719285587768 0.26986
2 SCZM 0.003125 sczm_ny256.csv 1.0153 1.1553154590846606 0.484344664932938 0.26611
2 SCZM 0.003125 sczm_ny256.csv 1.0168 1.1553154590846606 0.484344664932938 0.26611
2 SCZM 0.003125 sczm_ny256.csv 1.0182 1.140982738738847 0.48012139825673256 0.26136
2 SCZM 0.003125 sczm_ny256.csv 1.0196 1.140982738738847 0.48012139825673256 0.26136
2 SCZM 0.003125 sczm_ny256.csv 1.0211 1.1425900193857812 0.4663611852682854 0.26232
2 SCZM 0.003125 sczm_ny256.csv 1.0225 1.12856901676415 0.4621600423325194 0.25736
2 SCZM 0.003125 sczm_ny256.csv 1.024 1.12856901676415 0.4621600423325194 0.25736
2 SCZM 0.003125 sczm_ny256.csv 1.0254 1.1179446623603515 0.44507361255077793 0.25338
2 SCZM 0.003125 sczm_ny256.csv 1.0269 1.1179446623603515 0.44507361255077793 0.25338
2 SCZM 0.003125 sczm_ny256.csv 1.0283 1.1179446623603515 0.44507361255077793 0.25338
2 SCZM 0.003125 sczm_ny256.csv 1.0297 1.1047823462112345 0.44114787850447607 0.24803
2 SCZM 0.003125 sczm_ny256.csv 1.0312 1.1089980499982854 0.42916386435602893 0.24946
2 SCZM 0.003125 sczm_ny256.csv 1.0326 1.1089980499982854 0.42916386435602893 0.24946
2 SCZM 0.003125 sczm_ny256.csv 1.0341 1.0964847479559392 0.42591287301512737 0.24394
2 SCZM 0.003125 sczm_ny256.csv 1.0355 1.0964847479559392 0.42591287301512737 0.24394
2 SCZM 0.003125 sczm_ny256.csv 1.037 1.0901572529227148 0.41240741821650106 0.23998
2 SCZM 0.003125 sczm_ny256.csv 1.0384 1.0901572529227148 0.41240741821650106 0.23998
2 SCZM 0.003125 sczm_ny256.csv 1.0398 1.0901572529227148 0.41240741821650106 0.23998
2 SCZM 0.003125 sczm_ny256.csv 1.0413 1.078772493763166 0.4106914231195972 0.23412
2 SCZM 0.003125 sczm_ny256.csv 1.0427 1.085444059406103 0.4008256215064102 0.23615
2 SCZM 0.003125 sczm_ny256.csv 1.0442 1.0748998295655272 0.4005013308354917 0.23018
2 SCZM 0.003125 sczm_ny256.csv 1.0456 1.0748998295655272 0.4005013308354917 0.23018
2 SCZM 0.003125 sczm_ny256.csv 1.0471 1.0748998295655272 0.4005013308354917 0.23018
2 SCZM 0.003125 sczm_ny256.csv 1.0485 1.0726088508398575 0.3925701218432192 0.22645
2 SCZM 0.003125 sczm_ny256.csv 1.0499 1.0726088508398575 0.3925701218432192 0.22645
2 SCZM 0.003125 sczm_ny256.csv 1.0514 1.0726088508398575 0.3925701218432192 0.22645
2 SCZM 0.003125 sczm_ny256.csv 1.0528 1.0633891940395106 0.3949927655033697 0.22021
2 SCZM 0.003125 sczm_ny256.csv 1.0543 1.0717532105853473 0.3868953434715905 0.22292
2 SCZM 0.003125 sczm_ny256.csv 1.0557 1.0632875220748148 0.39113244329766356 0.21663
2 SCZM 0.003125 sczm_ny256.csv 1.0571 1.0632875220748148 0.39113244329766356 0.21663
2 SCZM 0.003125 sczm_ny256.csv 1.0586 1.0632875220748148 0.39113244329766356 0.21663
2 SCZM 0.003125 sczm_ny256.csv 1.06 1.0643522742024842 0.3894657561326798 0.2133
2 SCZM 0.003125 sczm_ny256.csv 1.0615 1.0643522742024842 0.3894657561326798 0.2133
2 SCZM 0.003125 sczm_ny256.csv 1.0629 1.0571765563991664 0.3970513601538219 0.20683
2 SCZM 0.003125 sczm_ny256.csv 1.0644 1.0571765563991664 0.3970513601538219 0.20683
2 SCZM 0.003125 sczm_ny256.csv 1.0658 1.0665411806395475 0.38975771397112846 0.21021
2 SCZM 0.003125 sczm_ny256.csv 1.0672 1.0599193540076528 0.39910667809496747 0.20374
2 SCZM 0.003125 sczm_ny256.csv 1.0687 1.0599193540076528 0.39910667809496747 0.20374
2 SCZM 0.003125 sczm_ny256.csv 1.0701 1.0599193540076528 0.39910667809496747 0.20374
2 SCZM 0.003125 sczm_ny256.csv 1.0716 1.0634073586354384 0.40271551807696704 0.20091
2 SCZM 0.003125 sczm_ny256.csv 1.073 1.0634073586354384 0.40271551807696704 0.20091
2 SCZM 0.003125 sczm_ny256.csv 1.0745 1.0578371415770955 0.41516948346428356 0.19432
2 SCZM 0.003125 sczm_ny256.csv 1.0759 1.0578371415770955 0.41516948346428356 0.19432
2 SCZM 0.003125 sczm_ny256.csv 1.0773 1.0676862183712965 0.4075696301247187 0.19835
2 SCZM 0.003125 sczm_ny256.csv 1.0788 1.0624004042262032 0.4213761660322045 0.19179
2 SCZM 0.003125 sczm_ny256.csv 1.0802 1.0624004042262032 0.4213761660322045 0.19179
2 SCZM 0.003125 sczm_ny256.csv 1.0817 1.067483389847355 0.42835842235212324 0.18952
2 SCZM 0.003125 sczm_ny256.csv 1.0831 1.067483389847355 0.42835842235212324 0.18952
2 SCZM 0.003125 sczm_ny256.csv 1.0845 1.067483389847355 0.42835842235212324 0.18952
2 SCZM 0.003125 sczm_ny256.csv 1.086 1.0630067779652206 0.4445952559351033 0.18289
2 SCZM 0.003125 sczm_ny256.csv 1.0874 1.0728641437292983 0.43586333098805186 0.18751
2 SCZM 0.003125 sczm_ny256.csv 1.0889 1.0728641437292983 0.43586333098805186 0.18751
2 SCZM 0.003125 sczm_ny256.csv 1.0903 1.068639213392434 0.4529649470985586 0.18092
2 SCZM 0.003125 sczm_ny256.csv 1.0918 1.068639213392434 0.4529649470985586 0.18092
2 SCZM 0.003125 sczm_ny256.csv 1.0932 1.0745191326356178 0.461509426555948 0.17921
2 SCZM 0.003125 sczm_ny256.csv 1.0946 1.0745191326356178 0.461509426555948 0.17921
2 SCZM 0.003125 sczm_ny256.csv 1.0961 1.0745191326356178 0.461509426555948 0.17921
2 SCZM 0.003125 sczm_ny256.csv 1.0975 1.0709120347162038 0.4802972206873573 0.17259
2 SCZM 0.003125 sczm_ny256.csv 1.099 1.0805160463408214 0.4700614667253635 0.17773
2 SCZM 0.003125 sczm_ny256.csv 1.1004 1.0805160463408214 0.4700614667253635 0.17773
2 SCZM 0.003125 sczm_ny256.csv 1.1019 1.0770470500864853 0.4893509931531763 0.17116
2 SCZM 0.003125 sczm_ny256.csv 1.1033 1.0770470500864853 0.4893509931531763 0.17116
2 SCZM 0.003125 sczm_ny256.csv 1.1047 1.0832590685519323 0.4981982950593067 0.16996
2 SCZM 0.003125 sczm_ny256.csv 1.1062 1.0832590685519323 0.4981982950593067 0.16996
2 SCZM 0.003125 sczm_ny256.csv 1.1076 1.0832590685519323 0.4981982950593067 0.16996
2 SCZM 0.003125 sczm_ny256.csv 1.1091 1.0801322108427283 0.5186257252585915 0.16337
2 SCZM 0.003125 sczm_ny256.csv 1.1105 1.0895348574506463 0.5068057218500991 0.16897
2 SCZM 0.003125 sczm_ny256.csv 1.112 1.0864239780122673 0.5274688487484356 0.16242
2 SCZM 0.003125 sczm_ny256.csv 1.1134 1.0864239780122673 0.5274688487484356 0.16242
2 SCZM 0.003125 sczm_ny256.csv 1.1148 1.0864239780122673 0.5274688487484356 0.16242
2 SCZM 0.003125 sczm_ny256.csv 1.1163 1.0927518792479838 0.5359752654740702 0.16166
2 SCZM 0.003125 sczm_ny256.csv 1.1177 1.0927518792479838 0.5359752654740702 0.16166
2 SCZM 0.003125 sczm_ny256.csv 1.1192 1.0927518792479838 0.5359752654740702 0.16166
2 SCZM 0.003125 sczm_ny256.csv 1.1206 1.0899933128693957 0.5574330619007093 0.15509
2 SCZM 0.003125 sczm_ny256.csv 1.122 1.099089534523917 0.5441195179370062 0.16109
2 SCZM 0.003125 sczm_ny256.csv 1.1235 1.0962494451994034 0.5657093144893409 0.15454
2 SCZM 0.003125 sczm_ny256.csv 1.1249 1.0962494451994034 0.5657093144893409 0.15454
2 SCZM 0.003125 sczm_ny256.csv 1.1264 1.0962494451994034 0.5657093144893409 0.15454
2 SCZM 0.003125 sczm_ny256.csv 1.1278 1.1025939876491258 0.5736009592913874 0.15415
2 SCZM 0.003125 sczm_ny256.csv 1.1293 1.1025939876491258 0.5736009592913874 0.15415
2 SCZM 0.003125 sczm_ny256.csv 1.1307 1.1001146732954707 0.5957979611411909 0.14757
2 SCZM 0.003125 sczm_ny256.csv 1.1321 1.1001146732954707 0.5957979611411909 0.14757
2 SCZM 0.003125 sczm_ny256.csv 1.1336 1.1088384999178194 0.5811394078876427 0.15391
2 SCZM 0.003125 sczm_ny256.csv 1.135 1.1063577470239905 0.6034226986947043 0.14734
2 SCZM 0.003125 sczm_ny256.csv 1.1365 1.1063577470239905 0.6034226986947043 0.14734
2 SCZM 0.003125 sczm_ny256.csv 1.1379 1.1063577470239905 0.6034226986947043 0.14734
2 SCZM 0.003125 sczm_ny256.csv 1.1394 1.1125819547790625 0.6107259481142094 0.14724
2 SCZM 0.003125 sczm_ny256.csv 1.1408 1.1125819547790625 0.6107259481142094 0.14724
2 SCZM 0.003125 sczm_ny256.csv 1.1422 1.1103863167834878 0.6335559426759408 0.1406
2 SCZM 0.003125 sczm_ny256.csv 1.1437 1.1187735279760598 0.617709999352447 0.14724
2 SCZM 0.003125 sczm_ny256.csv 1.1451 1.1187735279760598 0.617709999352447 0.14724
2 SCZM 0.003125 sczm_ny256.csv 1.1466 1.1165860624689885 0.6406692932394997 0.1406
2 SCZM 0.003125 sczm_ny256.csv 1.148 1.1165860624689885 0.6406692932394997 0.1406
2 SCZM 0.003125 sczm_ny256.csv 1.1494 1.122655271265405 0.647509481397763 0.14068
2 SCZM 0.003125 sczm_ny256.csv 1.1509 1.122655271265405 0.647509481397763 0.14068
2 SCZM 0.003125 sczm_ny256.csv 1.1523 1.122655271265405 0.647509481397763 0.14068
2 SCZM 0.003125 sczm_ny256.csv 1.1538 1.1208682707615556 0.6710495755158481 0.13394
2 SCZM 0.003125 sczm_ny256.csv 1.1552 1.128786571013316 0.6541510156684005 0.14084
2 SCZM 0.003125 sczm_ny256.csv 1.1567 1.128786571013316 0.6541510156684005 0.14084
2 SCZM 0.003125 sczm_ny256.csv 1.1581 1.1269126347681084 0.6778498358781243 0.13406
2 SCZM 0.003125 sczm_ny256.csv 1.1595 1.1269126347681084 0.6778498358781243 0.13406
2 SCZM 0.003125 sczm_ny256.csv 1.161 1.1329291067405765 0.6845058299970863 0.13424
2 SCZM 0.003125 sczm_ny256.csv 1.1624 1.1329291067405765 0.6845058299970863 0.13424
2 SCZM 0.003125 sczm_ny256.csv 1.1639 1.1329291067405765 0.6845058299970863 0.13424
2 SCZM 0.003125 sczm_ny256.csv 1.1653 1.131575767856488 0.7088779643916151 0.12732
2 SCZM 0.003125 sczm_ny256.csv 1.1668 1.1390010939854271 0.6910496014758999 0.13446
2 SCZM 0.003125 sczm_ny256.csv 1.1682 1.1375811788175823 0.7156816568838411 0.12747
2 SCZM 0.003125 sczm_ny256.csv 1.1696 1.1375811788175823 0.7156816568838411 0.12747
2 SCZM 0.003125 sczm_ny256.csv 1.1711 1.1375811788175823 0.7156816568838411 0.12747
2 SCZM 0.003125 sczm_ny256.csv 1.1725 1.1436510427573614 0.722447476083902 0.12764
2 SCZM 0.003125 sczm_ny256.csv 1.174 1.1436510427573614 0.722447476083902 0.12764
2 SCZM 0.003125 sczm_ny256.csv 1.1754 1.1436510427573614 0.722447476083902 0.12764
2 SCZM 0.003125 sczm_ny256.csv 1.1769 1.1426910758818414 0.7478892530983448 0.12046
2 SCZM 0.003125 sczm_ny256.csv 1.1783 1.1496028366788245 0.7292130477439361 0.12782000000000002
2 SCZM 0.003125 sczm_ny256.csv 1.1797 1.1487803649523263 0.7550428895102582 0.12053
2 SCZM 0.003125 sczm_ny256.csv 1.1812 1.1487803649523263 0.7550428895102582 0.12053
2 SCZM 0.003125 sczm_ny256.csv 1.1826 1.1487803649523263 0.7550428895102582 0.12053
2 SCZM 0.003125 sczm_ny256.csv 1.1841 1.1548701496272211 0.7623035449215751 0.12058000000000002
2 SCZM 0.003125 sczm_ny256.csv 1.1855 1.1548701496272211 0.7623035449215751 0.12058000000000002
2 SCZM 0.003125 sczm_ny256.csv 1.1869 1.1546409619011444 0.7891199534924965 0.11306
2 SCZM 0.003125 sczm_ny256.csv 1.1884 1.1546409619011444 0.7891199534924965 0.11306
2 SCZM 0.003125 sczm_ny256.csv 1.1898 1.1610553442450537 0.7697004425749021 0.12061000000000001
2 SCZM 0.003125 sczm_ny256.csv 1.1913 1.160905457347841 0.7970236118208794 0.11294000000000001
2 SCZM 0.003125 sczm_ny256.csv 1.1927 1.160905457347841 0.7970236118208794 0.11294000000000001
2 SCZM 0.003125 sczm_ny256.csv 1.1942 1.160905457347841 0.7970236118208794 0.11294000000000001
2 SCZM 0.003125 sczm_ny256.csv 1.1956 1.1670975613032528 0.8051686494145187 0.11275000000000002
2 SCZM 0.003125 sczm_ny256.csv 1.197 1.1670975613032528 0.8051686494145187 0.11275000000000002
2 SCZM 0.003125 sczm_ny256.csv 1.1985 1.167769278111049 0.8337243919905426 0.10479000000000001
2 SCZM 0.003125 sczm_ny256.csv 1.1999 1.167769278111049 0.8337243919905426 0.10479000000000001
2 SCZM 0.003125 sczm_ny256.csv 1.2014 1.1733319276743475 0.8135831361329954 0.11249000000000002
2 SCZM 0.003125 sczm_ny256.csv 1.2028 1.174027535622568 0.8427767533576137 0.10431000000000001
2 SCZM 0.003125 sczm_ny256.csv 1.2043 1.174027535622568 0.8427767533576137 0.10431000000000001
2 SCZM 0.003125 sczm_ny256.csv 1.2057 1.1802406913846006 0.8522269008309935 0.10368000000000001
2 SCZM 0.003125 sczm_ny256.csv 1.2071 1.1802406913846006 0.8522269008309935 0.10368000000000001
2 SCZM 0.003125 sczm_ny256.csv 1.2086 1.1802406913846006 0.8522269008309935 0.10368000000000001
2 SCZM 0.003125 sczm_ny256.csv 1.21 1.1818830492481056 0.8829573378708622 0.09512300000000003
2 SCZM 0.003125 sczm_ny256.csv 1.2115 1.1867204693608349 0.8621733366904825 0.10295000000000001
2 SCZM 0.003125 sczm_ny256.csv 1.2129 1.1867204693608349 0.8621733366904825 0.10295000000000001
2 SCZM 0.003125 sczm_ny256.csv 1.2143 1.1884895035295853 0.8939383291927917 0.09406400000000002
2 SCZM 0.003125 sczm_ny256.csv 1.2158 1.1884895035295853 0.8939383291927917 0.09406400000000002
2 SCZM 0.003125 sczm_ny256.csv 1.2172 1.1959187900940431 0.9055843903800461 0.09308700000000003
2 SCZM 0.003125 sczm_ny256.csv 1.2187 1.1959187900940431 0.9055843903800461 0.09308700000000003
2 SCZM 0.003125 sczm_ny256.csv 1.2201 1.1959187900940431 0.9055843903800461 0.09308700000000003
2 SCZM 0.003125 sczm_ny256.csv 1.2216 1.1992049826864464 0.9386949581733142 0.08409700000000003
2 SCZM 0.003125 sczm_ny256.csv 1.223 1.202204600556827 0.9174072598906116 0.09166100000000003
2 SCZM 0.003125 sczm_ny256.csv 1.2244 1.2047042748326247 0.9529409372043999 0.08151400000000004
2 SCZM 0.003125 sczm_ny256.csv 1.2259 1.2047042748326247 0.9529409372043999 0.08151400000000004
2 SCZM 0.003125 sczm_ny256.csv 1.2273 1.2047042748326247 0.9529409372043999 0.08151400000000004
2 SCZM 0.003125 sczm_ny256.csv 1.2288 1.2137032433424573 0.9697688479735777 0.07928500000000005
2 SCZM 0.003125 sczm_ny256.csv 1.2302 1.2137032433424573 0.9697688479735777 0.07928500000000005
2 SCZM 0.003125 sczm_ny256.csv 1.2317 1.2137032433424573 0.9697688479735777 0.07928500000000005
2 SCZM 0.003125 sczm_ny256.csv 1.2331 1.4779282095964608 0.6149142563975891 0.52064
2 SCZM 0.003125 sczm_ny256.csv 1.2345 1.2192277245043275 0.977535686612003 0.07888700000000005
2 SCZM 0.003125 sczm_ny256.csv 1.236 1.4821344910634797 0.6067971868754831 0.52006
2 SCZM 0.003125 sczm_ny256.csv 1.2374 1.4821344910634797 0.6067971868754831 0.52006
2 SCZM 0.003125 sczm_ny256.csv 1.2389 1.4821344910634797 0.6067971868754831 0.52006
2 SCZM 0.003125 sczm_ny256.csv 1.2403 1.4848462739721575 0.5983362891627082 0.51901
2 SCZM 0.003125 sczm_ny256.csv 1.2418 1.4848462739721575 0.5983362891627082 0.51901
2 SCZM 0.003125 sczm_ny256.csv 1.2432 1.485254007106192 0.5793733856719688 0.51469
2 SCZM 0.003125 sczm_ny256.csv 1.2446 1.485254007106192 0.5793733856719688 0.51469
2 SCZM 0.003125 sczm_ny256.csv 1.2461 1.4886962927622276 0.5876755452492473 0.51767
2 SCZM 0.003125 sczm_ny256.csv 1.2475 1.4890622577316908 0.5692003685004078 0.51343
2 SCZM 0.003125 sczm_ny256.csv 1.249 1.4890622577316908 0.5692003685004078 0.51343
2 SCZM 0.003125 sczm_ny256.csv 1.2504 1.4890622577316908 0.5692003685004078 0.51343
2 SCZM 0.003125 sczm_ny256.csv 1.2518 1.4927287621001346 0.5592636995201816 0.51215
2 SCZM 0.003125 sczm_ny256.csv 1.2533 1.4927287621001346 0.5592636995201816 0.51215
2 SCZM 0.003125 sczm_ny256.csv 1.2547 1.493578809646481 0.5415350092330135 0.50813
2 SCZM 0.003125 sczm_ny256.csv 1.2562 1.493578809646481 0.5415350092330135 0.50813
2 SCZM 0.003125 sczm_ny256.csv 1.2576 1.496841757143687 0.5490021570349246 0.51087
2 SCZM 0.003125 sczm_ny256.csv 1.2591 1.4978441306521182 0.5311337817621847 0.50681
2 SCZM 0.003125 sczm_ny256.csv 1.2605 1.4978441306521182 0.5311337817621847 0.50681
2 SCZM 0.003125 sczm_ny256.csv 1.2619 1.5019610707368551 0.5207035341813996 0.50541
2 SCZM 0.003125 sczm_ny256.csv 1.2634 1.5019610707368551 0.5207035341813996 0.50541
2 SCZM 0.003125 sczm_ny256.csv 1.2648 1.5019610707368551 0.5207035341813996 0.50541
2 SCZM 0.003125 sczm_ny256.csv 1.2663 1.5031446945440747 0.5030824934700074 0.5014
2 SCZM 0.003125 sczm_ny256.csv 1.2677 1.506126045596782 0.5101422528324819 0.50394
2 SCZM 0.003125 sczm_ny256.csv 1.2692 1.506126045596782 0.5101422528324819 0.50394
2 SCZM 0.003125 sczm_ny256.csv 1.2706 1.5075511621168949 0.49242665372621736 0.49994
2 SCZM 0.003125 sczm_ny256.csv 1.272 1.5075511621168949 0.49242665372621736 0.49994
2 SCZM 0.003125 sczm_ny256.csv 1.2735 1.5121051445886162 0.48150615613028247 0.4984
2 SCZM 0.003125 sczm_ny256.csv 1.2749 1.5121051445886162 0.48150615613028247 0.4984
2 SCZM 0.003125 sczm_ny256.csv 1.2764 1.5121051445886162 0.48150615613028247 0.4984
2 SCZM 0.003125 sczm_ny256.csv 1.2778 1.5138024212413752 0.4636879046904825 0.49438
2 SCZM 0.003125 sczm_ny256.csv 1.2792 1.5168067153339775 0.4702716599820257 0.49676
2 SCZM 0.003125 sczm_ny256.csv 1.2807 1.5168067153339775 0.4702716599820257 0.49676
2 SCZM 0.003125 sczm_ny256.csv 1.2821 1.5187398434231585 0.4522538185587824 0.4927
2 SCZM 0.003125 sczm_ny256.csv 1.2836 1.5187398434231585 0.4522538185587824 0.4927
2 SCZM 0.003125 sczm_ny256.csv 1.285 1.5237221212153482 0.4404526575932991 0.4909
2 SCZM 0.003125 sczm_ny256.csv 1.2865 1.5237221212153482 0.4404526575932991 0.4909
2 SCZM 0.003125 sczm_ny256.csv 1.2879 1.5237221212153482 0.4404526575932991 0.4909
2 SCZM 0.003125 sczm_ny256.csv 1.2893 1.526009012272208 0.42220607295016493 0.48681
2 SCZM 0.003125 sczm_ny256.csv 1.2908 1.528848535452744 0.42817826714582324 0.48896
2 SCZM 0.003125 sczm_ny256.csv 1.2922 1.5313614507685636 0.40960341233930164 0.4848
2 SCZM 0.003125 sczm_ny256.csv 1.2937 1.5313614507685636 0.40960341233930164 0.4848
2 SCZM 0.003125 sczm_ny256.csv 1.2951 1.5313614507685636 0.40960341233930164 0.4848
2 SCZM 0.003125 sczm_ny256.csv 1.2966 1.5368518892492535 0.3963951336595847 0.48263
2 SCZM 0.003125 sczm_ny256.csv 1.298 1.5368518892492535 0.3963951336595847 0.48263
2 SCZM 0.003125 sczm_ny256.csv 1.2994 1.5368518892492535 0.3963951336595847 0.48263
2 SCZM 0.003125 sczm_ny256.csv 1.3009 1.5396899375341777 0.3774642146535218 0.47841
2 SCZM 0.003125 sczm_ny256.csv 1.3023 1.5424765844576054 0.38248393325733304 0.48026
2 SCZM 0.003125 sczm_ny256.csv 1.3038 1.5455231438254167 0.36311942525841273 0.47596
2 SCZM 0.003125 sczm_ny256.csv 1.3052 1.5455231438254167 0.36311942525841273 0.47596
2 SCZM 0.003125 sczm_ny256.csv 1.3067 1.5455231438254167 0.36311942525841273 0.47596
2 SCZM 0.003125 sczm_ny256.csv 1.3081 1.5515766990568014 0.3479256567946664 0.47326
2 SCZM 0.003125 sczm_ny256.csv 1.3095 1.5515766990568014 0.3479256567946664 0.47326
2 SCZM 0.003125 sczm_ny256.csv 1.311 1.554905391784658 0.32822086740638534 0.46889
2 SCZM 0.003125 sczm_ny256.csv 1.3124 1.554905391784658 0.32822086740638534 0.46889
2 SCZM 0.003125 sczm_ny256.csv 1.3139 1.5576410684650686 0.3317631128817669 0.47029
2 SCZM 0.003125 sczm_ny256.csv 1.3153 1.561150859385793 0.31160525246054505 0.46583
2 SCZM 0.003125 sczm_ny256.csv 1.3167 1.561150859385793 0.31160525246054505 0.46583
2 SCZM 0.003125 sczm_ny256.csv 1.3182 1.561150859385793 0.31160525246054505 0.46583
2 SCZM 0.003125 sczm_ny256.csv 1.3196 1.5673822716953896 0.29389828721004824 0.46246
2 SCZM 0.003125 sczm_ny256.csv 1.3211 1.5673822716953896 0.29389828721004824 0.46246
2 SCZM 0.003125 sczm_ny256.csv 1.3225 1.5707242990929375 0.2736628470600275 0.45798
2 SCZM 0.003125 sczm_ny256.csv 1.324 1.5735829481565313 0.2750320658196058 0.45876
2 SCZM 0.003125 sczm_ny256.csv 1.3254 1.5735829481565313 0.2750320658196058 0.45876
2 SCZM 0.003125 sczm_ny256.csv 1.3268 1.5767766706747026 0.25450789925658496 0.45419
2 SCZM 0.003125 sczm_ny256.csv 1.3283 1.5767766706747026 0.25450789925658496 0.45419
2 SCZM 0.003125 sczm_ny256.csv 1.3297 1.5824703883750875 0.2342323764640576 0.45005
2 SCZM 0.003125 sczm_ny256.csv 1.3312 1.5824703883750875 0.2342323764640576 0.45005
2 SCZM 0.003125 sczm_ny256.csv 1.3326 1.5824703883750875 0.2342323764640576 0.45005
2 SCZM 0.003125 sczm_ny256.csv 1.3341 1.5850693089401484 0.21427033519365205 0.44556
2 SCZM 0.003125 sczm_ny256.csv 1.3355 1.587589609812309 0.21286053669950192 0.44555
2 SCZM 0.003125 sczm_ny256.csv 1.3369 1.587589609812309 0.21286053669950192 0.44555
2 SCZM 0.003125 sczm_ny256.csv 1.3384 1.5896318889632906 0.19307092999465247 0.44104
2 SCZM 0.003125 sczm_ny256.csv 1.3398 1.5896318889632906 0.19307092999465247 0.44104
2 SCZM 0.003125 sczm_ny256.csv 1.3413 1.593213482250574 0.1711295676526999 0.43617
2 SCZM 0.003125 sczm_ny256.csv 1.3427 1.593213482250574 0.1711295676526999 0.43617
2 SCZM 0.003125 sczm_ny256.csv 1.3441 1.593213482250574 0.1711295676526999 0.43617
2 SCZM 0.003125 sczm_ny256.csv 1.3456 1.5938965203814206 0.1529828202250174 0.43191
2 SCZM 0.003125 sczm_ny256.csv 1.347 1.5953177314491305 0.14868897193806943 0.43099
2 SCZM 0.003125 sczm_ny256.csv 1.3485 1.5951776942049434 0.13143700426059626 0.42682
2 SCZM 0.003125 sczm_ny256.csv 1.3499 1.5951776942049434 0.13143700426059626 0.42682
2 SCZM 0.003125 sczm_ny256.csv 1.3514 1.5951776942049434 0.13143700426059626 0.42682
2 SCZM 0.003125 sczm_ny256.csv 1.3528 1.5946158335900216 0.11007214397839264 0.4215
2 SCZM 0.003125 sczm_ny256.csv 1.3542 1.5946158335900216 0.11007214397839264 0.4215
2 SCZM 0.003125 sczm_ny256.csv 1.3557 1.5946158335900216 0.11007214397839264 0.4215
2 SCZM 0.003125 sczm_ny256.csv 1.3571 1.5929010468010874 0.09554294031481342 0.41779
2 SCZM 0.003125 sczm_ny256.csv 1.3586 1.5919373596749968 0.08935315422524265 0.416
2 SCZM 0.003125 sczm_ny256.csv 1.36 1.5893492186832319 0.07638509457348339 0.41253
2 SCZM 0.003125 sczm_ny256.csv 1.3615 1.5893492186832319 0.07638509457348339 0.41253
2 SCZM 0.003125 sczm_ny256.csv 1.3629 1.5893492186832319 0.07638509457348339 0.41253
2 SCZM 0.003125 sczm_ny256.csv 1.3643 1.5836228825149627 0.05856750424937023 0.40722
2 SCZM 0.003125 sczm_ny256.csv 1.3658 1.5836228825149627 0.05856750424937023 0.40722
2 SCZM 0.003125 sczm_ny256.csv 1.3672 1.5801070533989146 0.04877254454096075 0.40434
2 SCZM 0.003125 sczm_ny256.csv 1.3687 1.5801070533989146 0.04877254454096075 0.40434
2 SCZM 0.003125 sczm_ny256.csv 1.3701 1.5756411709170968 0.042511628209232356 0.40195
2 SCZM 0.003125 sczm_ny256.csv 1.3716 1.5718641646430522 0.03446980873170027 0.3994
2 SCZM 0.003125 sczm_ny256.csv 1.373 1.5718641646430522 0.03446980873170027 0.3994
2 SCZM 0.003125 sczm_ny256.csv 1.3744 1.5718641646430522 0.03446980873170027 0.3994
2 SCZM 0.003125 sczm_ny256.csv 1.3759 1.5619699382385694 0.022238916722718306 0.39462
2 SCZM 0.003125 sczm_ny256.csv 1.3773 1.5619699382385694 0.022238916722718306 0.39462
2 SCZM 0.003125 sczm_ny256.csv 1.3788 1.5582411763215605 0.016900454076740068 0.39268
2 SCZM 0.003125 sczm_ny256.csv 1.3802 1.5582411763215605 0.016900454076740068 0.39268
2 SCZM 0.003125 sczm_ny256.csv 1.3816 1.550719249862105 0.012257979119740742 0.39004
2 SCZM 0.003125 sczm_ny256.csv 1.3831 1.54720844541594 0.008354039723391313 0.38845
2 SCZM 0.003125 sczm_ny256.csv 1.3845 1.54720844541594 0.008354039723391313 0.38845
2 SCZM 0.003125 sczm_ny256.csv 1.386 1.5355000008054933 0.0024366076581378467 0.38449
2 SCZM 0.003125 sczm_ny256.csv 1.3874 1.5355000008054933 0.0024366076581378467 0.38449
2 SCZM 0.003125 sczm_ny256.csv 1.3889 1.5355000008054933 0.0024366076581378467 0.38449
2 SCZM 0.003125 sczm_ny256.csv 1.3903 1.5328005771025826 0.0015449134820112098 0.3834
2 SCZM 0.003125 sczm_ny256.csv 1.3917 1.523604613654819 0.003757752181823596 0.38083
2 SCZM 0.003125 sczm_ny256.csv 1.3932 1.523604613654819 0.003757752181823596 0.38083
2 SCZM 0.003125 sczm_ny256.csv 1.3946 1.5214065742433087 0.004661146001789689 0.38003
2 SCZM 0.003125 sczm_ny256.csv 1.3961 1.5214065742433087 0.004661146001789689 0.38003
2 SCZM 0.003125 sczm_ny256.csv 1.3975 1.510213820795254 0.0068906824074252615 0.37695
2 SCZM 0.003125 sczm_ny256.csv 1.399 1.510213820795254 0.0068906824074252615 0.37695
2 SCZM 0.003125 sczm_ny256.csv 1.4004 1.510213820795254 0.0068906824074252615 0.37695
2 SCZM 0.003125 sczm_ny256.csv 1.4018 1.5089137523201384 0.007077288525982249 0.3765
2 SCZM 0.003125 sczm_ny256.csv 1.4033 1.4994182077574254 0.007876230789533785 0.37417
2 SCZM 0.003125 sczm_ny256.csv 1.4047 1.4987164756386577 0.007652120728922146 0.37392
2 SCZM 0.003125 sczm_ny256.csv 1.4062 1.4987164756386577 0.007652120728922146 0.37392
2 SCZM 0.003125 sczm_ny256.csv 1.4076 1.4987164756386577 0.007652120728922146 0.37392
2 SCZM 0.003125 sczm_ny256.csv 1.409 1.489115630824017 0.0073380027970831405 0.3716
2 SCZM 0.003125 sczm_ny256.csv 1.4105 1.489115630824017 0.0073380027970831405 0.3716
2 SCZM 0.003125 sczm_ny256.csv 1.4119 1.489115630824017 0.0073380027970831405 0.3716
2 SCZM 0.003125 sczm_ny256.csv 1.4134 1.4891127745935195 0.006785460634326899 0.37156
2 SCZM 0.003125 sczm_ny256.csv 1.4148 1.4802121803390247 0.006371377096044465 0.36952
2 SCZM 0.003125 sczm_ny256.csv 1.4163 1.4806094091833435 0.005713626803528561 0.36959
2 SCZM 0.003125 sczm_ny256.csv 1.4177 1.4806094091833435 0.005713626803528561 0.36959
2 SCZM 0.003125 sczm_ny256.csv 1.4191 1.4806094091833435 0.005713626803528561 0.36959
2 SCZM 0.003125 sczm_ny256.csv 1.4206 1.472705608513582 0.004328426656419166 0.36781
2 SCZM 0.003125 sczm_ny256.csv 1.422 1.472705608513582 0.004328426656419166 0.36781
2 SCZM 0.003125 sczm_ny256.csv 1.4235 1.4733037999864251 0.003669234743103799 0.36795
2 SCZM 0.003125 sczm_ny256.csv 1.4249 1.4733037999864251 0.003669234743103799 0.36795
2 SCZM 0.003125 sczm_ny256.csv 1.4264 1.4656025151148724 0.002843381059583819 0.36619
2 SCZM 0.003125 sczm_ny256.csv 1.4278 1.4663015296738933 0.0022816463771583887 0.36636
2 SCZM 0.003125 sczm_ny256.csv 1.4292 1.4663015296738933 0.0022816463771583887 0.36636
2 SCZM 0.003125 sczm_ny256.csv 1.4307 1.4663015296738933 0.0022816463771583887 0.36636
2 SCZM 0.003125 sczm_ny256.csv 1.4321 1.459900353675702 0.0010733278576464883 0.36488
2 SCZM 0.003125 sczm_ny256.csv 1.4336 1.459900353675702 0.0010733278576464883 0.36488
2 SCZM 0.003125 sczm_ny256.csv 1.435 1.4603001274596317 0.0007013547668619641 0.36499
2 SCZM 0.003125 sczm_ny256.csv 1.4365 1.4603001274596317 0.0007013547668619641 0.36499
2 SCZM 0.003125 sczm_ny256.csv 1.4379 1.4539000170008511 0.00023224849751074818 0.36347
2 SCZM 0.003125 sczm_ny256.csv 1.4393 1.4542000018886787 9.998929517203332e-05 0.36354
2 SCZM 0.003125 sczm_ny256.csv 1.4408 1.4542000018886787 9.998929517203332e-05 0.36354


==> stress_vs_l_theta_t30_all_data.txt <==
curve_id l vonmises_stress
1 0.000000000000e+00 2.093500000000e+02
1 1.414213562373e-03 2.093500000000e+02
1 2.828427124746e-03 2.093500000000e+02
1 4.242640687119e-03 2.093500000000e+02
1 5.656854249492e-03 2.093500000000e+02
1 7.071067811865e-03 2.093500000000e+02
1 8.485281374239e-03 2.093500000000e+02
1 9.899494936612e-03 2.093500000000e+02
1 1.131370849898e-02 2.093500000000e+02
1 1.272792206136e-02 2.093500000000e+02
1 1.414213562373e-02 2.093500000000e+02
1 1.555634918610e-02 2.093500000000e+02
1 1.697056274848e-02 2.093500000000e+02
1 1.838477631085e-02 2.093500000000e+02
1 1.979898987322e-02 2.093500000000e+02
1 2.121320343560e-02 2.093500000000e+02
1 2.262741699797e-02 2.093500000000e+02
1 2.404163056034e-02 2.093500000000e+02
1 2.545584412272e-02 2.093500000000e+02
1 2.687005768509e-02 2.093500000000e+02
1 2.828427124746e-02 2.093500000000e+02
1 2.969848480983e-02 2.093500000000e+02
1 3.111269837221e-02 2.093500000000e+02
1 3.252691193458e-02 2.093500000000e+02
1 3.394112549695e-02 2.093500000000e+02
1 3.535533905933e-02 2.093500000000e+02
1 3.676955262170e-02 2.093500000000e+02
1 3.818376618407e-02 2.093500000000e+02
1 3.959797974645e-02 2.093500000000e+02
1 4.101219330882e-02 2.093500000000e+02
1 4.242640687119e-02 2.093500000000e+02
1 4.384062043357e-02 2.093500000000e+02
1 4.525483399594e-02 2.093500000000e+02
1 4.666904755831e-02 2.093500000000e+02
1 4.808326112069e-02 2.093500000000e+02
1 4.949747468306e-02 2.093500000000e+02
1 5.091168824543e-02 2.093500000000e+02
1 5.232590180780e-02 2.093500000000e+02
1 5.374011537018e-02 2.093500000000e+02
1 5.515432893255e-02 2.093500000000e+02
1 5.656854249492e-02 2.093500000000e+02
1 5.798275605730e-02 2.093500000000e+02
1 5.939696961967e-02 2.093500000000e+02
1 6.081118318204e-02 2.093500000000e+02
1 6.222539674442e-02 2.093500000000e+02
1 6.363961030679e-02 2.093500000000e+02
1 6.505382386916e-02 2.093500000000e+02
1 6.646803743154e-02 2.093500000000e+02
1 6.788225099391e-02 2.093500000000e+02
1 6.929646455628e-02 2.093500000000e+02
1 7.071067811865e-02 2.093500000000e+02
1 7.212489168103e-02 2.093500000000e+02
1 7.353910524340e-02 2.093500000000e+02
1 7.495331880577e-02 2.093500000000e+02
1 7.636753236815e-02 2.093500000000e+02
1 7.778174593052e-02 2.093500000000e+02
1 7.919595949289e-02 2.093500000000e+02
1 8.061017305527e-02 2.093500000000e+02
1 8.202438661764e-02 2.093500000000e+02
1 8.343860018001e-02 2.093500000000e+02
1 8.485281374239e-02 2.093500000000e+02
1 8.626702730476e-02 2.093500000000e+02
1 8.768124086713e-02 2.093500000000e+02
1 8.909545442950e-02 2.093500000000e+02
1 9.050966799188e-02 2.093500000000e+02
1 9.192388155425e-02 2.093500000000e+02
1 9.333809511662e-02 2.093500000000e+02
1 9.475230867900e-02 2.093500000000e+02
1 9.616652224137e-02 2.093500000000e+02
1 9.758073580374e-02 2.093500000000e+02
1 9.899494936612e-02 2.093500000000e+02
1 1.004091629285e-01 2.093500000000e+02
1 1.018233764909e-01 2.093500000000e+02
1 1.032375900532e-01 2.093500000000e+02
1 1.046518036156e-01 2.093500000000e+02
1 1.060660171780e-01 2.093500000000e+02
1 1.074802307404e-01 2.093500000000e+02
1 1.088944443027e-01 2.093500000000e+02
1 1.103086578651e-01 2.093500000000e+02
1 1.117228714275e-01 2.093500000000e+02
1 1.131370849898e-01 2.093500000000e+02
1 1.145512985522e-01 2.093500000000e+02
1 1.159655121146e-01 2.093500000000e+02
1 1.173797256770e-01 2.093500000000e+02
1 1.187939392393e-01 2.093500000000e+02
1 1.202081528017e-01 2.093500000000e+02
1 1.216223663641e-01 2.093500000000e+02
1 1.230365799265e-01 2.093500000000e+02
1 1.244507934888e-01 2.093500000000e+02
1 1.258650070512e-01 2.093500000000e+02
1 1.272792206136e-01 2.093500000000e+02
1 1.286934341760e-01 2.093500000000e+02
1 1.301076477383e-01 2.093500000000e+02
1 1.315218613007e-01 2.093500000000e+02
1 1.329360748631e-01 2.093500000000e+02
1 1.343502884254e-01 2.093500000000e+02
1 1.357645019878e-01 2.093500000000e+02
1 1.371787155502e-01 2.093500000000e+02
1 1.385929291126e-01 2.093500000000e+02
1 1.400071426749e-01 2.093500000000e+02
1 1.414213562373e-01 2.093500000000e+02
1 1.428355697997e-01 2.093500000000e+02
1 1.442497833621e-01 2.093500000000e+02
1 1.456639969244e-01 2.093500000000e+02
1 1.470782104868e-01 2.093500000000e+02
1 1.484924240492e-01 2.093500000000e+02
1 1.499066376115e-01 2.093500000000e+02
1 1.513208511739e-01 2.093500000000e+02
1 1.527350647363e-01 2.093500000000e+02
1 1.541492782987e-01 2.093500000000e+02
1 1.555634918610e-01 2.093500000000e+02
1 1.569777054234e-01 2.093500000000e+02
1 1.583919189858e-01 2.093500000000e+02
1 1.598061325482e-01 2.093500000000e+02
1 1.612203461105e-01 2.093500000000e+02
1 1.626345596729e-01 2.093500000000e+02
1 1.640487732353e-01 2.093500000000e+02
1 1.654629867977e-01 2.093500000000e+02
1 1.668772003600e-01 2.093500000000e+02
1 1.682914139224e-01 2.093500000000e+02
1 1.697056274848e-01 2.093500000000e+02
1 1.711198410471e-01 2.093500000000e+02
1 1.725340546095e-01 2.093500000000e+02
1 1.739482681719e-01 2.093500000000e+02
1 1.753624817343e-01 2.093500000000e+02
1 1.767766952966e-01 2.093500000000e+02
1 1.781909088590e-01 2.093500000000e+02
1 1.796051224214e-01 2.093500000000e+02
1 1.810193359838e-01 2.093500000000e+02
1 1.824335495461e-01 2.093500000000e+02
1 1.838477631085e-01 2.093500000000e+02
1 1.852619766709e-01 2.093500000000e+02
1 1.866761902332e-01 2.093500000000e+02
1 1.880904037956e-01 2.093500000000e+02
1 1.895046173580e-01 2.093500000000e+02
1 1.909188309204e-01 2.093500000000e+02
1 1.923330444827e-01 2.093500000000e+02
1 1.937472580451e-01 2.093500000000e+02
1 1.951614716075e-01 2.093500000000e+02
1 1.965756851699e-01 2.093500000000e+02
1 1.979898987322e-01 2.093500000000e+02
1 1.994041122946e-01 2.093500000000e+02
1 2.008183258570e-01 2.093500000000e+02
1 2.022325394194e-01 2.093500000000e+02
1 2.036467529817e-01 2.093500000000e+02
1 2.050609665441e-01 2.093500000000e+02
1 2.064751801065e-01 2.093500000000e+02
1 2.078893936688e-01 2.093500000000e+02
1 2.093036072312e-01 2.093500000000e+02
1 2.107178207936e-01 2.093500000000e+02
1 2.121320343560e-01 2.093500000000e+02
1 2.135462479183e-01 2.093500000000e+02
1 2.149604614807e-01 2.093500000000e+02
1 2.163746750431e-01 2.093500000000e+02
1 2.177888886055e-01 2.093500000000e+02
1 2.192031021678e-01 2.093500000000e+02
1 2.206173157302e-01 2.093500000000e+02
1 2.220315292926e-01 2.093500000000e+02
1 2.234457428549e-01 2.093500000000e+02
1 2.248599564173e-01 2.093500000000e+02
1 2.262741699797e-01 2.093500000000e+02
1 2.276883835421e-01 2.093500000000e+02
1 2.291025971044e-01 2.093500000000e+02
1 2.305168106668e-01 2.093500000000e+02
1 2.319310242292e-01 2.093500000000e+02
1 2.333452377916e-01 2.093500000000e+02
1 2.347594513539e-01 2.093500000000e+02
1 2.361736649163e-01 2.093500000000e+02
1 2.375878784787e-01 2.093500000000e+02
1 2.390020920411e-01 2.093500000000e+02
1 2.404163056034e-01 2.093500000000e+02
1 2.418305191658e-01 2.093500000000e+02
1 2.432447327282e-01 2.093500000000e+02
1 2.446589462905e-01 2.093500000000e+02
1 2.460731598529e-01 2.093500000000e+02
1 2.474873734153e-01 2.093500000000e+02
1 2.489015869777e-01 2.093500000000e+02
1 2.503158005400e-01 2.093500000000e+02
1 2.517300141024e-01 2.093500000000e+02
1 2.531442276648e-01 2.093500000000e+02
1 2.545584412272e-01 2.093500000000e+02
1 2.559726547895e-01 2.093500000000e+02
1 2.573868683519e-01 2.093500000000e+02
1 2.588010819143e-01 2.093500000000e+02
1 2.602152954766e-01 2.093500000000e+02
1 2.616295090390e-01 2.093500000000e+02
1 2.630437226014e-01 2.093500000000e+02
1 2.644579361638e-01 2.093500000000e+02
1 2.658721497261e-01 2.093500000000e+02
1 2.672863632885e-01 2.093500000000e+02
1 2.687005768509e-01 2.093500000000e+02
1 2.701147904133e-01 2.093500000000e+02
1 2.715290039756e-01 2.093500000000e+02
1 2.729432175380e-01 2.093500000000e+02
1 2.743574311004e-01 2.093500000000e+02
1 2.757716446628e-01 2.093500000000e+02
1 2.771858582251e-01 2.093500000000e+02
1 2.786000717875e-01 2.093500000000e+02
1 2.800142853499e-01 2.093500000000e+02
1 2.814284989122e-01 2.093500000000e+02
1 2.828427124746e-01 2.093500000000e+02
1 2.842569260370e-01 2.093500000000e+02
1 2.856711395994e-01 2.093500000000e+02
1 2.870853531617e-01 2.093500000000e+02
1 2.884995667241e-01 2.093500000000e+02
1 2.899137802865e-01 2.093500000000e+02
1 2.913279938489e-01 2.093500000000e+02
1 2.927422074112e-01 2.093500000000e+02
1 2.941564209736e-01 2.093500000000e+02
1 2.955706345360e-01 2.093500000000e+02
1 2.969848480983e-01 2.093500000000e+02
1 2.983990616607e-01 2.093500000000e+02
1 2.998132752231e-01 2.093500000000e+02
1 3.012274887855e-01 2.093500000000e+02
1 3.026417023478e-01 2.093500000000e+02
1 3.040559159102e-01 2.093500000000e+02
1 3.054701294726e-01 2.093500000000e+02
1 3.068843430350e-01 2.093500000000e+02
1 3.082985565973e-01 2.093500000000e+02
1 3.097127701597e-01 2.093500000000e+02
1 3.111269837221e-01 2.093500000000e+02
1 3.125411972845e-01 2.093500000000e+02
1 3.139554108468e-01 2.093500000000e+02
1 3.153696244092e-01 2.093500000000e+02
1 3.167838379716e-01 2.093500000000e+02
1 3.181980515339e-01 2.093500000000e+02
1 3.196122650963e-01 2.093500000000e+02
1 3.210264786587e-01 2.093500000000e+02
1 3.224406922211e-01 2.093500000000e+02
1 3.238549057834e-01 2.093500000000e+02
1 3.252691193458e-01 2.093500000000e+02
1 3.266833329082e-01 2.093500000000e+02
1 3.280975464706e-01 2.093500000000e+02
1 3.295117600329e-01 2.093500000000e+02
1 3.309259735953e-01 2.093500000000e+02
1 3.323401871577e-01 2.093500000000e+02
1 3.337544007201e-01 2.093500000000e+02
1 3.351686142824e-01 2.093500000000e+02
1 3.365828278448e-01 2.093500000000e+02
1 3.379970414072e-01 2.093500000000e+02
1 3.394112549695e-01 2.093500000000e+02
1 3.408254685319e-01 2.093500000000e+02
1 3.422396820943e-01 2.093500000000e+02
1 3.436538956567e-01 2.093500000000e+02
1 3.450681092190e-01 2.093500000000e+02
1 3.464823227814e-01 2.093500000000e+02
1 3.478965363438e-01 2.093500000000e+02
1 3.493107499062e-01 2.093500000000e+02
1 3.507249634685e-01 2.093500000000e+02
1 3.521391770309e-01 2.093500000000e+02
1 3.535533905933e-01 2.093500000000e+02
1 3.549676041556e-01 2.093500000000e+02
1 3.563818177180e-01 2.093500000000e+02
1 3.577960312804e-01 2.093500000000e+02
1 3.592102448428e-01 2.093500000000e+02
1 3.606244584051e-01 2.093500000000e+02
1 3.620386719675e-01 2.093500000000e+02
1 3.634528855299e-01 2.093500000000e+02
1 3.648670990923e-01 2.093500000000e+02
1 3.662813126546e-01 2.093500000000e+02
1 3.676955262170e-01 2.093500000000e+02
1 3.691097397794e-01 2.093500000000e+02
1 3.705239533418e-01 2.093500000000e+02
1 3.719381669041e-01 2.093500000000e+02
1 3.733523804665e-01 2.093500000000e+02
1 3.747665940289e-01 2.093500000000e+02
1 3.761808075912e-01 2.093500000000e+02
1 3.775950211536e-01 2.093500000000e+02
1 3.790092347160e-01 2.093500000000e+02
1 3.804234482784e-01 2.093500000000e+02
1 3.818376618407e-01 2.093500000000e+02
1 3.832518754031e-01 2.093500000000e+02
1 3.846660889655e-01 2.093500000000e+02
1 3.860803025279e-01 2.093500000000e+02
1 3.874945160902e-01 2.093500000000e+02
1 3.889087296526e-01 2.093500000000e+02
1 3.903229432150e-01 2.093500000000e+02
1 3.917371567773e-01 2.093500000000e+02
1 3.931513703397e-01 2.093500000000e+02
1 3.945655839021e-01 2.093500000000e+02
1 3.959797974645e-01 2.093500000000e+02
1 3.973940110268e-01 2.093500000000e+02
1 3.988082245892e-01 2.093500000000e+02
1 4.002224381516e-01 2.093500000000e+02
1 4.016366517140e-01 2.093500000000e+02
1 4.030508652763e-01 2.093500000000e+02
1 4.044650788387e-01 2.093500000000e+02
1 4.058792924011e-01 2.093500000000e+02
1 4.072935059635e-01 2.093500000000e+02
1 4.087077195258e-01 2.093500000000e+02
1 4.101219330882e-01 2.093500000000e+02
1 4.115361466506e-01 2.093500000000e+02
1 4.129503602129e-01 2.093500000000e+02
1 4.143645737753e-01 2.093500000000e+02
1 4.157787873377e-01 2.093500000000e+02
1 4.171930009001e-01 2.093500000000e+02
1 4.186072144624e-01 2.093500000000e+02
1 4.200214280248e-01 2.093500000000e+02
1 4.214356415872e-01 2.093500000000e+02
1 4.228498551496e-01 2.093500000000e+02
1 4.242640687119e-01 2.093500000000e+02
1 4.256782822743e-01 2.093500000000e+02
1 4.270924958367e-01 2.093500000000e+02
1 4.285067093990e-01 2.093500000000e+02
1 4.299209229614e-01 2.093500000000e+02
1 4.313351365238e-01 2.093500000000e+02
1 4.327493500862e-01 2.093500000000e+02
1 4.341635636485e-01 2.093500000000e+02
1 4.355777772109e-01 2.093500000000e+02
1 4.369919907733e-01 2.093500000000e+02
1 4.384062043357e-01 2.093500000000e+02
1 4.398204178980e-01 2.093500000000e+02
1 4.412346314604e-01 2.093500000000e+02
1 4.426488450228e-01 2.093500000000e+02
1 4.440630585852e-01 2.093500000000e+02
1 4.454772721475e-01 2.093500000000e+02
1 4.468914857099e-01 2.093500000000e+02
1 4.483056992723e-01 2.093500000000e+02
1 4.497199128346e-01 2.093500000000e+02
1 4.511341263970e-01 2.093500000000e+02
1 4.525483399594e-01 2.093500000000e+02
1 4.539625535218e-01 2.093500000000e+02
1 4.553767670841e-01 2.093500000000e+02
1 4.567909806465e-01 2.093500000000e+02
1 4.582051942089e-01 2.093500000000e+02
1 4.596194077713e-01 2.093500000000e+02
1 4.610336213336e-01 2.093500000000e+02
1 4.624478348960e-01 2.093500000000e+02
1 4.638620484584e-01 2.093500000000e+02
1 4.652762620207e-01 2.093500000000e+02
1 4.666904755831e-01 2.093500000000e+02
1 4.681046891455e-01 2.093500000000e+02
1 4.695189027079e-01 2.093500000000e+02
1 4.709331162702e-01 2.093500000000e+02
1 4.723473298326e-01 2.093500000000e+02
1 4.737615433950e-01 2.093500000000e+02
1 4.751757569574e-01 2.093500000000e+02
1 4.765899705197e-01 2.093500000000e+02
1 4.780041840821e-01 2.093500000000e+02
1 4.794183976445e-01 2.093500000000e+02
1 4.808326112069e-01 2.093500000000e+02
1 4.822468247692e-01 2.093500000000e+02
1 4.836610383316e-01 2.093500000000e+02
1 4.850752518940e-01 2.093500000000e+02
1 4.864894654563e-01 2.093500000000e+02
1 4.879036790187e-01 2.093500000000e+02
1 4.893178925811e-01 2.093500000000e+02
1 4.907321061435e-01 2.093500000000e+02
1 4.921463197058e-01 2.093500000000e+02
1 4.935605332682e-01 2.093500000000e+02
1 4.949747468306e-01 2.093500000000e+02
1 4.963889603930e-01 2.093500000000e+02
1 4.978031739553e-01 2.093500000000e+02
1 4.992173875177e-01 2.093500000000e+02
1 5.006316010801e-01 2.093500000000e+02
1 5.020458146424e-01 2.093500000000e+02
1 5.034600282048e-01 2.093500000000e+02
1 5.048742417672e-01 2.093500000000e+02
1 5.062884553296e-01 2.093500000000e+02
1 5.077026688919e-01 2.093500000000e+02
1 5.091168824543e-01 2.093500000000e+02
1 5.105310960167e-01 2.093500000000e+02
1 5.119453095791e-01 2.093500000000e+02
1 5.133595231414e-01 2.093500000000e+02
1 5.147737367038e-01 2.093500000000e+02
1 5.161879502662e-01 2.093500000000e+02
1 5.176021638286e-01 2.093500000000e+02
1 5.190163773909e-01 2.093500000000e+02
1 5.204305909533e-01 2.093500000000e+02
1 5.218448045157e-01 2.093500000000e+02
1 5.232590180780e-01 2.093500000000e+02
1 5.246732316404e-01 2.093500000000e+02
1 5.260874452028e-01 2.093500000000e+02
1 5.275016587652e-01 2.093500000000e+02
1 5.289158723275e-01 2.093500000000e+02
1 5.303300858899e-01 2.093500000000e+02
1 5.317442994523e-01 2.093500000000e+02
1 5.331585130147e-01 2.093500000000e+02
1 5.345727265770e-01 2.093500000000e+02
1 5.359869401394e-01 2.093500000000e+02
1 5.374011537018e-01 2.093500000000e+02
1 5.388153672641e-01 2.093500000000e+02
1 5.402295808265e-01 2.093500000000e+02
1 5.416437943889e-01 2.093500000000e+02
1 5.430580079513e-01 2.093500000000e+02
1 5.444722215136e-01 2.093500000000e+02
1 5.458864350760e-01 2.093500000000e+02
1 5.473006486384e-01 2.093500000000e+02
1 5.487148622008e-01 2.093500000000e+02
1 5.501290757631e-01 2.093500000000e+02
1 5.515432893255e-01 2.093500000000e+02
1 5.529575028879e-01 2.093500000000e+02
1 5.543717164503e-01 2.093500000000e+02
1 5.557859300126e-01 2.093500000000e+02
1 5.572001435750e-01 2.093500000000e+02
1 5.586143571374e-01 2.093500000000e+02
1 5.600285706997e-01 2.093500000000e+02
1 5.614427842621e-01 2.093500000000e+02
1 5.628569978245e-01 2.093500000000e+02
1 5.642712113869e-01 2.093500000000e+02
1 5.656854249492e-01 2.093500000000e+02
1 5.670996385116e-01 2.093500000000e+02
1 5.685138520740e-01 2.093500000000e+02
1 5.699280656364e-01 2.093500000000e+02
1 5.713422791987e-01 2.093500000000e+02
1 5.727564927611e-01 2.093500000000e+02
1 5.741707063235e-01 2.093500000000e+02
1 5.755849198858e-01 2.093500000000e+02
1 5.769991334482e-01 2.093500000000e+02
1 5.784133470106e-01 2.093500000000e+02
1 5.798275605730e-01 2.093500000000e+02
1 5.812417741353e-01 2.093500000000e+02
1 5.826559876977e-01 2.093500000000e+02
1 5.840702012601e-01 2.093500000000e+02
1 5.854844148225e-01 2.093500000000e+02
1 5.868986283848e-01 2.093500000000e+02
1 5.883128419472e-01 2.093500000000e+02
1 5.897270555096e-01 2.093500000000e+02
1 5.911412690720e-01 2.093500000000e+02
1 5.925554826343e-01 2.093500000000e+02
1 5.939696961967e-01 2.093500000000e+02
1 5.953839097591e-01 2.093500000000e+02
1 5.967981233214e-01 2.093500000000e+02
1 5.982123368838e-01 2.093500000000e+02
1 5.996265504462e-01 2.093500000000e+02
1 6.010407640086e-01 2.093500000000e+02
1 6.024549775709e-01 2.093500000000e+02
1 6.038691911333e-01 2.093500000000e+02
1 6.052834046957e-01 2.093500000000e+02
1 6.066976182581e-01 2.093500000000e+02
1 6.081118318204e-01 2.093500000000e+02
1 6.095260453828e-01 2.093500000000e+02
1 6.109402589452e-01 2.093500000000e+02
1 6.123544725076e-01 2.093500000000e+02
1 6.137686860699e-01 2.093500000000e+02
1 6.151828996323e-01 2.093500000000e+02
1 6.165971131947e-01 2.093500000000e+02
1 6.180113267570e-01 2.093500000000e+02
1 6.194255403194e-01 2.093500000000e+02
1 6.208397538818e-01 2.093500000000e+02
1 6.222539674442e-01 2.093500000000e+02
1 6.236681810065e-01 2.093500000000e+02
1 6.250823945689e-01 2.093500000000e+02
1 6.264966081313e-01 2.093500000000e+02
1 6.279108216937e-01 2.093500000000e+02
1 6.293250352560e-01 2.093500000000e+02
1 6.307392488184e-01 2.093500000000e+02
1 6.321534623808e-01 2.093500000000e+02
1 6.335676759431e-01 2.093500000000e+02
1 6.349818895055e-01 2.093500000000e+02
1 6.363961030679e-01 2.093500000000e+02
1 6.378103166303e-01 2.093500000000e+02
1 6.392245301926e-01 2.093500000000e+02
1 6.406387437550e-01 2.093500000000e+02
1 6.420529573174e-01 2.093500000000e+02
1 6.434671708798e-01 2.093500000000e+02
1 6.448813844421e-01 2.093500000000e+02
1 6.462955980045e-01 2.093500000000e+02
1 6.477098115669e-01 2.093500000000e+02
1 6.491240251293e-01 2.093500000000e+02
1 6.505382386916e-01 2.093500000000e+02
1 6.519524522540e-01 2.093500000000e+02
1 6.533666658164e-01 2.093500000000e+02
1 6.547808793787e-01 2.093500000000e+02
1 6.561950929411e-01 2.093500000000e+02
1 6.576093065035e-01 2.093500000000e+02
1 6.590235200659e-01 2.093500000000e+02
1 6.604377336282e-01 2.093500000000e+02
1 6.618519471906e-01 2.093500000000e+02
1 6.632661607530e-01 2.093500000000e+02
1 6.646803743154e-01 2.093500000000e+02
1 6.660945878777e-01 2.093500000000e+02
1 6.675088014401e-01 2.093500000000e+02
1 6.689230150025e-01 2.093500000000e+02
1 6.703372285648e-01 2.093500000000e+02
1 6.717514421272e-01 2.093500000000e+02
1 6.731656556896e-01 2.093500000000e+02
1 6.745798692520e-01 2.093500000000e+02
1 6.759940828143e-01 2.093500000000e+02
1 6.774082963767e-01 2.093500000000e+02
1 6.788225099391e-01 2.093500000000e+02
1 6.802367235015e-01 2.093500000000e+02
1 6.816509370638e-01 2.093500000000e+02
1 6.830651506262e-01 2.093500000000e+02
1 6.844793641886e-01 2.093500000000e+02
1 6.858935777510e-01 2.093500000000e+02
1 6.873077913133e-01 2.093500000000e+02
1 6.887220048757e-01 2.093500000000e+02
1 6.901362184381e-01 2.093500000000e+02
1 6.915504320004e-01 2.093500000000e+02
1 6.929646455628e-01 2.093500000000e+02
1 6.943788591252e-01 2.093500000000e+02
1 6.957930726876e-01 2.093500000000e+02
1 6.972072862499e-01 2.093500000000e+02
1 6.986214998123e-01 2.093500000000e+02
1 7.000357133747e-01 2.093500000000e+02
1 7.014499269371e-01 2.093500000000e+02
1 7.028641404994e-01 2.093500000000e+02
1 7.042783540618e-01 2.093500000000e+02
1 7.056925676242e-01 2.093500000000e+02
1 7.071067811865e-01 2.093500000000e+02
1 7.085209947489e-01 2.093500000000e+02
1 7.099352083113e-01 2.093500000000e+02
1 7.113494218737e-01 2.093500000000e+02
1 7.127636354360e-01 2.093500000000e+02
1 7.141778489984e-01 2.093500000000e+02
1 7.155920625608e-01 2.093500000000e+02
1 7.170062761232e-01 2.093500000000e+02
1 7.184204896855e-01 2.093500000000e+02
1 7.198347032479e-01 2.093500000000e+02
1 7.212489168103e-01 2.093500000000e+02
1 7.226631303727e-01 2.093500000000e+02
1 7.240773439350e-01 2.093500000000e+02
1 7.254915574974e-01 2.093500000000e+02
1 7.269057710598e-01 2.093500000000e+02
1 7.283199846221e-01 2.093500000000e+02
1 7.297341981845e-01 2.093500000000e+02
1 7.311484117469e-01 2.093500000000e+02
1 7.325626253093e-01 2.093500000000e+02
1 7.339768388716e-01 2.093500000000e+02
1 7.353910524340e-01 2.093500000000e+02
1 7.368052659964e-01 2.093500000000e+02
1 7.382194795588e-01 2.093500000000e+02
1 7.396336931211e-01 2.093500000000e+02
1 7.410479066835e-01 2.093500000000e+02
1 7.424621202459e-01 2.093500000000e+02
1 7.438763338082e-01 2.093500000000e+02
1 7.452905473706e-01 2.093500000000e+02
1 7.467047609330e-01 2.093500000000e+02
1 7.481189744954e-01 2.093500000000e+02
1 7.495331880577e-01 2.093500000000e+02
1 7.509474016201e-01 2.093500000000e+02
1 7.523616151825e-01 2.093500000000e+02
1 7.537758287449e-01 2.093500000000e+02
1 7.551900423072e-01 2.093500000000e+02
1 7.566042558696e-01 2.093500000000e+02
1 7.580184694320e-01 2.093500000000e+02
1 7.594326829944e-01 2.093500000000e+02
1 7.608468965567e-01 2.093500000000e+02
1 7.622611101191e-01 2.093500000000e+02
1 7.636753236815e-01 2.093500000000e+02
1 7.650895372438e-01 2.093500000000e+02
1 7.665037508062e-01 2.093500000000e+02
1 7.679179643686e-01 2.093500000000e+02
1 7.693321779310e-01 2.093500000000e+02
1 7.707463914933e-01 2.093500000000e+02
1 7.721606050557e-01 2.093500000000e+02
1 7.735748186181e-01 2.093500000000e+02
1 7.749890321805e-01 2.093500000000e+02
1 7.764032457428e-01 2.093500000000e+02
1 7.778174593052e-01 2.093500000000e+02
1 7.792316728676e-01 2.093500000000e+02
1 7.806458864299e-01 2.093500000000e+02
1 7.820600999923e-01 2.093500000000e+02
1 7.834743135547e-01 2.093500000000e+02
1 7.848885271171e-01 2.093500000000e+02
1 7.863027406794e-01 2.093500000000e+02
1 7.877169542418e-01 2.093500000000e+02
1 7.891311678042e-01 2.093500000000e+02
1 7.905453813666e-01 2.093500000000e+02
1 7.919595949289e-01 2.093500000000e+02
1 7.933738084913e-01 2.093500000000e+02
1 7.947880220537e-01 2.093500000000e+02
1 7.962022356161e-01 2.093500000000e+02
1 7.976164491784e-01 2.093500000000e+02
1 7.990306627408e-01 2.093500000000e+02
1 8.004448763032e-01 2.093500000000e+02
1 8.018590898655e-01 2.093500000000e+02
1 8.032733034279e-01 2.093500000000e+02
1 8.046875169903e-01 2.093500000000e+02
1 8.061017305527e-01 2.093500000000e+02
1 8.075159441150e-01 2.093500000000e+02
1 8.089301576774e-01 2.093500000000e+02
1 8.103443712398e-01 2.093500000000e+02
1 8.117585848022e-01 2.093500000000e+02
1 8.131727983645e-01 2.093500000000e+02
1 8.145870119269e-01 2.093500000000e+02
1 8.160012254893e-01 2.093500000000e+02
1 8.174154390516e-01 2.093500000000e+02
1 8.188296526140e-01 2.093500000000e+02
1 8.202438661764e-01 2.093500000000e+02
1 8.216580797388e-01 2.093500000000e+02
1 8.230722933011e-01 2.093500000000e+02
1 8.244865068635e-01 2.093500000000e+02
1 8.259007204259e-01 2.093500000000e+02
1 8.273149339883e-01 2.093500000000e+02
1 8.287291475506e-01 2.093500000000e+02
1 8.301433611130e-01 2.093500000000e+02
1 8.315575746754e-01 2.093500000000e+02
1 8.329717882378e-01 2.093500000000e+02
1 8.343860018001e-01 2.093500000000e+02
1 8.358002153625e-01 2.093500000000e+02
1 8.372144289249e-01 2.093500000000e+02
1 8.386286424872e-01 2.093500000000e+02
1 8.400428560496e-01 2.093500000000e+02
1 8.414570696120e-01 2.093500000000e+02
1 8.428712831744e-01 2.093500000000e+02
1 8.442854967367e-01 2.093500000000e+02
1 8.456997102991e-01 2.093500000000e+02
1 8.471139238615e-01 2.093500000000e+02
1 8.485281374239e-01 2.093500000000e+02
1 8.499423509862e-01 2.093500000000e+02
1 8.513565645486e-01 2.093500000000e+02
1 8.527707781110e-01 2.093500000000e+02
1 8.541849916733e-01 2.093500000000e+02
1 8.555992052357e-01 2.093500000000e+02
1 8.570134187981e-01 2.093500000000e+02
1 8.584276323605e-01 2.093500000000e+02
1 8.598418459228e-01 2.093500000000e+02
1 8.612560594852e-01 2.093500000000e+02
1 8.626702730476e-01 2.093500000000e+02
1 8.640844866100e-01 2.093500000000e+02
1 8.654987001723e-01 2.093500000000e+02
1 8.669129137347e-01 2.093500000000e+02
1 8.683271272971e-01 2.093500000000e+02
1 8.697413408595e-01 2.093500000000e+02
1 8.711555544218e-01 2.093500000000e+02
1 8.725697679842e-01 2.093500000000e+02
1 8.739839815466e-01 2.093500000000e+02
1 8.753981951089e-01 2.093500000000e+02
1 8.768124086713e-01 2.093500000000e+02
1 8.782266222337e-01 2.093500000000e+02
1 8.796408357961e-01 2.093500000000e+02
1 8.810550493584e-01 2.093500000000e+02
1 8.824692629208e-01 2.093500000000e+02
1 8.838834764832e-01 2.093500000000e+02
1 8.852976900456e-01 2.093500000000e+02
1 8.867119036079e-01 2.093500000000e+02
1 8.881261171703e-01 2.093500000000e+02
1 8.895403307327e-01 2.093500000000e+02
1 8.909545442950e-01 2.093500000000e+02
1 8.923687578574e-01 2.093500000000e+02
1 8.937829714198e-01 2.093500000000e+02
1 8.951971849822e-01 2.093500000000e+02
1 8.966113985445e-01 2.093500000000e+02
1 8.980256121069e-01 2.093500000000e+02
1 8.994398256693e-01 2.093500000000e+02
1 9.008540392317e-01 2.093500000000e+02
1 9.022682527940e-01 2.093500000000e+02
1 9.036824663564e-01 2.093500000000e+02
1 9.050966799188e-01 2.093500000000e+02
1 9.065108934812e-01 2.093500000000e+02
1 9.079251070435e-01 2.093500000000e+02
1 9.093393206059e-01 2.093500000000e+02
1 9.107535341683e-01 2.093500000000e+02
1 9.121677477306e-01 2.093500000000e+02
1 9.135819612930e-01 2.093500000000e+02
1 9.149961748554e-01 2.093500000000e+02
1 9.164103884178e-01 2.093500000000e+02
1 9.178246019801e-01 2.093500000000e+02
1 9.192388155425e-01 2.093500000000e+02
1 9.206530291049e-01 2.093500000000e+02
1 9.220672426673e-01 2.093500000000e+02
1 9.234814562296e-01 2.093500000000e+02
1 9.248956697920e-01 2.093500000000e+02
1 9.263098833544e-01 2.093500000000e+02
1 9.277240969168e-01 2.093500000000e+02
1 9.291383104791e-01 2.093500000000e+02
1 9.305525240415e-01 2.093500000000e+02
1 9.319667376039e-01 2.093500000000e+02
1 9.333809511662e-01 2.093500000000e+02
1 9.347951647286e-01 2.093500000000e+02
1 9.362093782910e-01 2.093500000000e+02
1 9.376235918534e-01 2.093500000000e+02
1 9.390378054157e-01 2.093500000000e+02
1 9.404520189781e-01 2.093500000000e+02
1 9.418662325405e-01 2.093500000000e+02
1 9.432804461029e-01 2.093500000000e+02
1 9.446946596652e-01 2.093500000000e+02
1 9.461088732276e-01 2.093500000000e+02
1 9.475230867900e-01 2.093500000000e+02
1 9.489373003523e-01 2.093500000000e+02
1 9.503515139147e-01 2.093500000000e+02
1 9.517657274771e-01 2.093500000000e+02
1 9.531799410395e-01 2.093500000000e+02
1 9.545941546018e-01 2.093500000000e+02
1 9.560083681642e-01 2.093500000000e+02
1 9.574225817266e-01 2.093500000000e+02
1 9.588367952890e-01 2.093500000000e+02
1 9.602510088513e-01 2.093500000000e+02
1 9.616652224137e-01 2.093500000000e+02
1 9.630794359761e-01 2.093500000000e+02
1 9.644936495385e-01 2.093500000000e+02
1 9.659078631008e-01 2.093500000000e+02
1 9.673220766632e-01 2.093500000000e+02
1 9.687362902256e-01 2.093500000000e+02
1 9.701505037879e-01 2.093500000000e+02
1 9.715647173503e-01 2.093500000000e+02
1 9.729789309127e-01 2.093500000000e+02
1 9.743931444751e-01 2.093500000000e+02
1 9.758073580374e-01 2.093500000000e+02
1 9.772215715998e-01 2.093500000000e+02
1 9.786357851622e-01 2.093500000000e+02
1 9.800499987246e-01 2.093500000000e+02
1 9.814642122869e-01 2.093500000000e+02
1 9.828784258493e-01 2.093500000000e+02
1 9.842926394117e-01 2.093500000000e+02
1 9.857068529740e-01 2.093500000000e+02
1 9.871210665364e-01 2.093500000000e+02
1 9.885352800988e-01 2.093500000000e+02
1 9.899494936612e-01 2.093500000000e+02
1 9.913637072235e-01 2.093500000000e+02
1 9.927779207859e-01 2.093500000000e+02
1 9.941921343483e-01 2.093500000000e+02
1 9.956063479107e-01 2.093500000000e+02
1 9.970205614730e-01 2.093500000000e+02
1 9.984347750354e-01 2.093500000000e+02
1 9.998489885978e-01 2.093500000000e+02
1 1.001263202160e+00 2.093500000000e+02
1 1.002677415723e+00 2.093500000000e+02
1 1.004091629285e+00 2.093500000000e+02
1 1.005505842847e+00 2.093500000000e+02
1 1.006920056410e+00 2.093500000000e+02
1 1.008334269972e+00 2.093500000000e+02
1 1.009748483534e+00 2.093500000000e+02
1 1.011162697097e+00 2.093500000000e+02
1 1.012576910659e+00 2.093500000000e+02
1 1.013991124222e+00 2.093500000000e+02
1 1.015405337784e+00 2.093500000000e+02
1 1.016819551346e+00 2.093500000000e+02
1 1.018233764909e+00 2.093500000000e+02
1 1.019647978471e+00 2.093500000000e+02
1 1.021062192033e+00 2.093500000000e+02
1 1.022476405596e+00 2.093500000000e+02
1 1.023890619158e+00 2.093500000000e+02
1 1.025304832720e+00 2.093500000000e+02
1 1.026719046283e+00 2.093500000000e+02
1 1.028133259845e+00 2.093500000000e+02
1 1.029547473408e+00 2.093500000000e+02
1 1.030961686970e+00 2.093500000000e+02
1 1.032375900532e+00 2.093500000000e+02
1 1.033790114095e+00 2.093500000000e+02
1 1.035204327657e+00 2.093500000000e+02
1 1.036618541219e+00 2.093500000000e+02
1 1.038032754782e+00 2.093500000000e+02
1 1.039446968344e+00 2.093500000000e+02
1 1.040861181907e+00 2.093500000000e+02
1 1.042275395469e+00 2.093500000000e+02
1 1.043689609031e+00 2.093500000000e+02
1 1.045103822594e+00 2.093500000000e+02
1 1.046518036156e+00 2.093500000000e+02
1 1.047932249718e+00 2.093500000000e+02
1 1.049346463281e+00 2.093500000000e+02
1 1.050760676843e+00 2.093500000000e+02
1 1.052174890406e+00 2.093500000000e+02
1 1.053589103968e+00 2.093500000000e+02
1 1.055003317530e+00 2.093500000000e+02
1 1.056417531093e+00 2.093500000000e+02
1 1.057831744655e+00 2.093500000000e+02
1 1.059245958217e+00 2.093500000000e+02
1 1.060660171780e+00 2.093500000000e+02
1 1.062074385342e+00 2.093500000000e+02
1 1.063488598905e+00 2.093500000000e+02
1 1.064902812467e+00 2.093500000000e+02
1 1.066317026029e+00 2.093500000000e+02
1 1.067731239592e+00 2.093500000000e+02
1 1.069145453154e+00 2.093500000000e+02
1 1.070559666716e+00 2.093500000000e+02
1 1.071973880279e+00 2.093500000000e+02
1 1.073388093841e+00 2.093500000000e+02
1 1.074802307404e+00 2.093500000000e+02
1 1.076216520966e+00 2.093500000000e+02
1 1.077630734528e+00 2.093500000000e+02
1 1.079044948091e+00 2.093500000000e+02
1 1.080459161653e+00 2.093500000000e+02
1 1.081873375215e+00 2.093500000000e+02
1 1.083287588778e+00 2.093500000000e+02
1 1.084701802340e+00 2.093500000000e+02
1 1.086116015903e+00 2.093500000000e+02
1 1.087530229465e+00 2.093500000000e+02
1 1.088944443027e+00 2.093500000000e+02
1 1.090358656590e+00 2.093500000000e+02
1 1.091772870152e+00 2.093500000000e+02
1 1.093187083714e+00 2.093500000000e+02
1 1.094601297277e+00 2.093500000000e+02
1 1.096015510839e+00 2.093500000000e+02
1 1.097429724402e+00 2.093500000000e+02
1 1.098843937964e+00 2.093500000000e+02
1 1.100258151526e+00 2.093500000000e+02
1 1.101672365089e+00 2.093500000000e+02
1 1.103086578651e+00 2.093500000000e+02
1 1.104500792213e+00 2.093500000000e+02
1 1.105915005776e+00 2.093500000000e+02
1 1.107329219338e+00 2.093500000000e+02
1 1.108743432901e+00 2.093500000000e+02
1 1.110157646463e+00 2.093500000000e+02
1 1.111571860025e+00 2.093500000000e+02
1 1.112986073588e+00 2.093500000000e+02
1 1.114400287150e+00 2.093500000000e+02
1 1.115814500712e+00 2.093500000000e+02
1 1.117228714275e+00 2.093500000000e+02
1 1.118642927837e+00 2.093500000000e+02
1 1.120057141399e+00 2.093500000000e+02
1 1.121471354962e+00 2.093500000000e+02
1 1.122885568524e+00 2.093500000000e+02
1 1.124299782087e+00 2.093500000000e+02
1 1.125713995649e+00 2.093500000000e+02
1 1.127128209211e+00 2.093500000000e+02
1 1.128542422774e+00 2.093500000000e+02
1 1.129956636336e+00 2.093500000000e+02
1 1.131370849898e+00 2.093500000000e+02
1 1.132785063461e+00 2.093500000000e+02
1 1.134199277023e+00 2.093500000000e+02
1 1.135613490586e+00 2.093500000000e+02
1 1.137027704148e+00 2.093500000000e+02
1 1.138441917710e+00 2.093500000000e+02
1 1.139856131273e+00 2.093500000000e+02
1 1.141270344835e+00 2.093500000000e+02
1 1.142684558397e+00 2.093500000000e+02
1 1.144098771960e+00 2.093500000000e+02
1 1.145512985522e+00 2.093500000000e+02
1 1.146927199085e+00 2.093500000000e+02
1 1.148341412647e+00 2.093500000000e+02
1 1.149755626209e+00 2.093500000000e+02
1 1.151169839772e+00 2.093500000000e+02
1 1.152584053334e+00 2.093500000000e+02
1 1.153998266896e+00 2.093500000000e+02
1 1.155412480459e+00 2.093500000000e+02
1 1.156826694021e+00 2.093500000000e+02
1 1.158240907584e+00 2.093500000000e+02
1 1.159655121146e+00 2.093500000000e+02
1 1.161069334708e+00 2.093500000000e+02
1 1.162483548271e+00 2.093500000000e+02
1 1.163897761833e+00 2.093500000000e+02
1 1.165311975395e+00 2.093500000000e+02
1 1.166726188958e+00 2.093500000000e+02
1 1.168140402520e+00 2.093500000000e+02
1 1.169554616083e+00 2.093500000000e+02
1 1.170968829645e+00 2.093500000000e+02
1 1.172383043207e+00 2.093500000000e+02
1 1.173797256770e+00 2.093500000000e+02
1 1.175211470332e+00 2.093500000000e+02
1 1.176625683894e+00 2.093500000000e+02
1 1.178039897457e+00 2.093500000000e+02
1 1.179454111019e+00 2.093500000000e+02
1 1.180868324582e+00 2.093500000000e+02
1 1.182282538144e+00 2.093500000000e+02
1 1.183696751706e+00 2.093500000000e+02
1 1.185110965269e+00 2.093500000000e+02
1 1.186525178831e+00 2.093500000000e+02
1 1.187939392393e+00 2.093500000000e+02
1 1.189353605956e+00 2.093500000000e+02
1 1.190767819518e+00 2.093500000000e+02
1 1.192182033081e+00 2.093500000000e+02
1 1.193596246643e+00 2.093500000000e+02
1 1.195010460205e+00 2.093500000000e+02
1 1.196424673768e+00 2.093500000000e+02
1 1.197838887330e+00 2.093500000000e+02
1 1.199253100892e+00 2.093500000000e+02
1 1.200667314455e+00 2.093500000000e+02
1 1.202081528017e+00 2.093500000000e+02
1 1.203495741580e+00 2.093500000000e+02
1 1.204909955142e+00 2.093500000000e+02
1 1.206324168704e+00 2.093500000000e+02
1 1.207738382267e+00 2.093500000000e+02
1 1.209152595829e+00 2.093500000000e+02
1 1.210566809391e+00 2.093500000000e+02
1 1.211981022954e+00 2.093500000000e+02
1 1.213395236516e+00 2.093500000000e+02
1 1.214809450078e+00 2.093500000000e+02
1 1.216223663641e+00 2.093500000000e+02
1 1.217637877203e+00 2.093500000000e+02
1 1.219052090766e+00 2.093500000000e+02
1 1.220466304328e+00 2.093500000000e+02
1 1.221880517890e+00 2.093500000000e+02
1 1.223294731453e+00 2.093500000000e+02
1 1.224708945015e+00 2.093500000000e+02
1 1.226123158577e+00 2.093500000000e+02
1 1.227537372140e+00 2.093500000000e+02
1 1.228951585702e+00 2.093500000000e+02
1 1.230365799265e+00 2.093500000000e+02
1 1.231780012827e+00 2.093500000000e+02
1 1.233194226389e+00 2.093500000000e+02
1 1.234608439952e+00 2.093500000000e+02
1 1.236022653514e+00 2.093500000000e+02
1 1.237436867076e+00 2.093500000000e+02
1 1.238851080639e+00 2.093500000000e+02
1 1.240265294201e+00 2.093500000000e+02
1 1.241679507764e+00 2.093500000000e+02
1 1.243093721326e+00 2.093500000000e+02
1 1.244507934888e+00 2.093500000000e+02
1 1.245922148451e+00 2.093500000000e+02
1 1.247336362013e+00 2.093500000000e+02
1 1.248750575575e+00 2.093500000000e+02
1 1.250164789138e+00 2.093500000000e+02
1 1.251579002700e+00 2.093500000000e+02
1 1.252993216263e+00 2.093500000000e+02
1 1.254407429825e+00 2.093500000000e+02
1 1.255821643387e+00 2.093500000000e+02
1 1.257235856950e+00 2.093500000000e+02
1 1.258650070512e+00 2.093500000000e+02
1 1.260064284074e+00 2.093500000000e+02
1 1.261478497637e+00 2.093500000000e+02
1 1.262892711199e+00 2.093500000000e+02
1 1.264306924762e+00 2.093500000000e+02
1 1.265721138324e+00 2.093500000000e+02
1 1.267135351886e+00 2.093500000000e+02
1 1.268549565449e+00 2.093500000000e+02
1 1.269963779011e+00 2.093500000000e+02
1 1.271377992573e+00 2.093500000000e+02
1 1.272792206136e+00 2.093500000000e+02
1 1.274206419698e+00 2.093500000000e+02
1 1.275620633261e+00 2.093500000000e+02
1 1.277034846823e+00 2.093500000000e+02
1 1.278449060385e+00 2.093500000000e+02
1 1.279863273948e+00 2.093500000000e+02
1 1.281277487510e+00 2.093500000000e+02
1 1.282691701072e+00 2.093500000000e+02
1 1.284105914635e+00 2.093500000000e+02
1 1.285520128197e+00 2.093500000000e+02
1 1.286934341760e+00 2.093500000000e+02
1 1.288348555322e+00 2.093500000000e+02
1 1.289762768884e+00 2.093500000000e+02
1 1.291176982447e+00 2.093500000000e+02
1 1.292591196009e+00 2.093500000000e+02
1 1.294005409571e+00 2.093500000000e+02
1 1.295419623134e+00 2.093500000000e+02
1 1.296833836696e+00 2.093500000000e+02
1 1.298248050259e+00 2.093500000000e+02
1 1.299662263821e+00 2.093500000000e+02
1 1.301076477383e+00 2.093500000000e+02
1 1.302490690946e+00 2.093500000000e+02
1 1.303904904508e+00 2.093500000000e+02
1 1.305319118070e+00 2.093500000000e+02
1 1.306733331633e+00 2.093500000000e+02
1 1.308147545195e+00 2.093500000000e+02
1 1.309561758757e+00 2.093500000000e+02
1 1.310975972320e+00 2.093500000000e+02
1 1.312390185882e+00 2.093500000000e+02
1 1.313804399445e+00 2.093500000000e+02
1 1.315218613007e+00 2.093500000000e+02
1 1.316632826569e+00 2.093500000000e+02
1 1.318047040132e+00 2.093500000000e+02
1 1.319461253694e+00 2.093500000000e+02
1 1.320875467256e+00 2.093500000000e+02
1 1.322289680819e+00 2.093500000000e+02
1 1.323703894381e+00 2.093500000000e+02
1 1.325118107944e+00 2.093500000000e+02
1 1.326532321506e+00 2.093500000000e+02
1 1.327946535068e+00 2.093500000000e+02
1 1.329360748631e+00 2.093500000000e+02
1 1.330774962193e+00 2.093500000000e+02
1 1.332189175755e+00 2.093500000000e+02
1 1.333603389318e+00 2.093500000000e+02
1 1.335017602880e+00 2.093500000000e+02
1 1.336431816443e+00 2.093500000000e+02
1 1.337846030005e+00 2.093500000000e+02
1 1.339260243567e+00 2.093500000000e+02
1 1.340674457130e+00 2.093500000000e+02
1 1.342088670692e+00 2.093500000000e+02
1 1.343502884254e+00 2.093500000000e+02
1 1.344917097817e+00 2.093500000000e+02
1 1.346331311379e+00 2.093500000000e+02
1 1.347745524942e+00 2.093500000000e+02
1 1.349159738504e+00 2.093500000000e+02
1 1.350573952066e+00 2.093500000000e+02
1 1.351988165629e+00 2.093500000000e+02
1 1.353402379191e+00 2.093500000000e+02
1 1.354816592753e+00 2.093500000000e+02
1 1.356230806316e+00 2.093500000000e+02
1 1.357645019878e+00 2.093500000000e+02
1 1.359059233441e+00 2.093500000000e+02
1 1.360473447003e+00 2.093500000000e+02
1 1.361887660565e+00 2.093500000000e+02
1 1.363301874128e+00 2.093500000000e+02
1 1.364716087690e+00 2.093500000000e+02
1 1.366130301252e+00 2.093500000000e+02
1 1.367544514815e+00 2.093500000000e+02
1 1.368958728377e+00 2.093500000000e+02
1 1.370372941940e+00 2.093500000000e+02
1 1.371787155502e+00 2.093500000000e+02
1 1.373201369064e+00 2.093500000000e+02
1 1.374615582627e+00 2.093500000000e+02
1 1.376029796189e+00 2.093500000000e+02
1 1.377444009751e+00 2.093500000000e+02
1 1.378858223314e+00 2.093500000000e+02
1 1.380272436876e+00 2.093500000000e+02
1 1.381686650439e+00 2.093500000000e+02
1 1.383100864001e+00 2.093500000000e+02
1 1.384515077563e+00 2.093500000000e+02
1 1.385929291126e+00 2.093500000000e+02
1 1.387343504688e+00 2.093500000000e+02
1 1.388757718250e+00 2.093500000000e+02
1 1.390171931813e+00 2.093500000000e+02
1 1.391586145375e+00 2.093500000000e+02
1 1.393000358937e+00 2.093500000000e+02
1 1.394414572500e+00 2.093500000000e+02
1 1.395828786062e+00 2.093500000000e+02
1 1.397242999625e+00 2.093500000000e+02
1 1.398657213187e+00 2.093500000000e+02
1 1.400071426749e+00 2.093500000000e+02
1 1.401485640312e+00 2.093500000000e+02
1 1.402899853874e+00 2.093500000000e+02
1 1.404314067436e+00 2.093500000000e+02
1 1.405728280999e+00 2.093500000000e+02
1 1.407142494561e+00 2.093500000000e+02
1 1.408556708124e+00 2.093500000000e+02
1 1.409970921686e+00 2.093500000000e+02
1 1.411385135248e+00 2.093500000000e+02
1 1.412799348811e+00 2.093500000000e+02
1 1.414213562373e+00 2.093500000000e+02
2 0.000000000000e+00 2.369700000000e+02
2 1.414213562373e-03 2.369800000000e+02
2 2.828427124746e-03 2.369900000000e+02
2 4.242640687119e-03 2.370100000000e+02
2 5.656854249492e-03 2.370200000000e+02
2 7.071067811865e-03 2.370300000000e+02
2 8.485281374239e-03 2.370400000000e+02
2 9.899494936612e-03 2.370600000000e+02
2 1.131370849898e-02 2.370700000000e+02
2 1.272792206136e-02 2.370800000000e+02
2 1.414213562373e-02 2.371000000000e+02
2 1.555634918610e-02 2.371100000000e+02
2 1.697056274848e-02 2.371300000000e+02
2 1.838477631085e-02 2.371400000000e+02
2 1.979898987322e-02 2.371500000000e+02
2 2.121320343560e-02 2.371700000000e+02
2 2.262741699797e-02 2.371800000000e+02
2 2.404163056034e-02 2.372000000000e+02
2 2.545584412272e-02 2.372100000000e+02
2 2.687005768509e-02 2.372300000000e+02
2 2.828427124746e-02 2.372400000000e+02
2 2.969848480983e-02 2.372600000000e+02
2 3.111269837221e-02 2.372700000000e+02
2 3.252691193458e-02 2.372900000000e+02
2 3.394112549695e-02 2.373000000000e+02
2 3.535533905933e-02 2.373200000000e+02
2 3.676955262170e-02 2.373300000000e+02
2 3.818376618407e-02 2.373500000000e+02
2 3.959797974645e-02 2.373700000000e+02
2 4.101219330882e-02 2.373800000000e+02
2 4.242640687119e-02 2.374000000000e+02
2 4.384062043357e-02 2.374100000000e+02
2 4.525483399594e-02 2.374500000000e+02
2 4.666904755831e-02 2.374900000000e+02
2 4.808326112069e-02 2.375400000000e+02
2 4.949747468306e-02 2.375800000000e+02
2 5.091168824543e-02 2.376300000000e+02
2 5.232590180780e-02 2.376700000000e+02
2 5.374011537018e-02 2.377200000000e+02
2 5.515432893255e-02 2.377700000000e+02
2 5.656854249492e-02 2.378200000000e+02
2 5.798275605730e-02 2.378700000000e+02
2 5.939696961967e-02 2.379200000000e+02
2 6.081118318204e-02 2.379700000000e+02
2 6.222539674442e-02 2.380200000000e+02
2 6.363961030679e-02 2.380800000000e+02
2 6.505382386916e-02 2.381300000000e+02
2 6.646803743154e-02 2.381900000000e+02
2 6.788225099391e-02 2.382400000000e+02
2 6.929646455628e-02 2.383000000000e+02
2 7.071067811865e-02 2.383600000000e+02
2 7.212489168103e-02 2.384200000000e+02
2 7.353910524340e-02 2.384800000000e+02
2 7.495331880577e-02 2.385400000000e+02
2 7.636753236815e-02 2.386000000000e+02
2 7.778174593052e-02 2.386600000000e+02
2 7.919595949289e-02 2.387300000000e+02
2 8.061017305527e-02 2.387900000000e+02
2 8.202438661764e-02 2.388600000000e+02
2 8.343860018001e-02 2.389200000000e+02
2 8.485281374239e-02 2.389900000000e+02
2 8.626702730476e-02 2.390600000000e+02
2 8.768124086713e-02 2.391300000000e+02
2 8.909545442950e-02 2.392100000000e+02
2 9.050966799188e-02 2.393000000000e+02
2 9.192388155425e-02 2.393900000000e+02
2 9.333809511662e-02 2.394800000000e+02
2 9.475230867900e-02 2.395800000000e+02
2 9.616652224137e-02 2.396700000000e+02
2 9.758073580374e-02 2.397700000000e+02
2 9.899494936612e-02 2.398700000000e+02
2 1.004091629285e-01 2.399700000000e+02
2 1.018233764909e-01 2.400600000000e+02
2 1.032375900532e-01 2.401700000000e+02
2 1.046518036156e-01 2.402700000000e+02
2 1.060660171780e-01 2.403700000000e+02
2 1.074802307404e-01 2.404700000000e+02
2 1.088944443027e-01 2.405800000000e+02
2 1.103086578651e-01 2.406800000000e+02
2 1.117228714275e-01 2.407900000000e+02
2 1.131370849898e-01 2.408900000000e+02
2 1.145512985522e-01 2.410000000000e+02
2 1.159655121146e-01 2.411100000000e+02
2 1.173797256770e-01 2.412200000000e+02
2 1.187939392393e-01 2.413300000000e+02
2 1.202081528017e-01 2.414400000000e+02
2 1.216223663641e-01 2.415500000000e+02
2 1.230365799265e-01 2.416700000000e+02
2 1.244507934888e-01 2.417800000000e+02
2 1.258650070512e-01 2.419000000000e+02
2 1.272792206136e-01 2.420100000000e+02
2 1.286934341760e-01 2.421300000000e+02
2 1.301076477383e-01 2.422500000000e+02
2 1.315218613007e-01 2.423700000000e+02
2 1.329360748631e-01 2.424800000000e+02
2 1.343502884254e-01 2.426000000000e+02
2 1.357645019878e-01 2.427100000000e+02
2 1.371787155502e-01 2.428200000000e+02
2 1.385929291126e-01 2.429300000000e+02
2 1.400071426749e-01 2.430400000000e+02
2 1.414213562373e-01 2.431500000000e+02
2 1.428355697997e-01 2.432600000000e+02
2 1.442497833621e-01 2.433600000000e+02
2 1.456639969244e-01 2.434700000000e+02
2 1.470782104868e-01 2.435800000000e+02
2 1.484924240492e-01 2.436800000000e+02
2 1.499066376115e-01 2.437900000000e+02
2 1.513208511739e-01 2.438900000000e+02
2 1.527350647363e-01 2.439900000000e+02
2 1.541492782987e-01 2.441000000000e+02
2 1.555634918610e-01 2.442000000000e+02
2 1.569777054234e-01 2.443000000000e+02
2 1.583919189858e-01 2.444000000000e+02
2 1.598061325482e-01 2.445000000000e+02
2 1.612203461105e-01 2.446000000000e+02
2 1.626345596729e-01 2.447000000000e+02
2 1.640487732353e-01 2.447900000000e+02
2 1.654629867977e-01 2.448900000000e+02
2 1.668772003600e-01 2.449900000000e+02
2 1.682914139224e-01 2.450800000000e+02
2 1.697056274848e-01 2.451800000000e+02
2 1.711198410471e-01 2.452700000000e+02
2 1.725340546095e-01 2.453600000000e+02
2 1.739482681719e-01 2.454500000000e+02
2 1.753624817343e-01 2.455500000000e+02
2 1.767766952966e-01 2.456400000000e+02
2 1.781909088590e-01 2.457000000000e+02
2 1.796051224214e-01 2.457600000000e+02
2 1.810193359838e-01 2.458300000000e+02
2 1.824335495461e-01 2.459000000000e+02
2 1.838477631085e-01 2.459600000000e+02
2 1.852619766709e-01 2.460300000000e+02
2 1.866761902332e-01 2.461100000000e+02
2 1.880904037956e-01 2.461800000000e+02
2 1.895046173580e-01 2.462500000000e+02
2 1.909188309204e-01 2.463300000000e+02
2 1.923330444827e-01 2.464000000000e+02
2 1.937472580451e-01 2.464800000000e+02
2 1.951614716075e-01 2.465600000000e+02
2 1.965756851699e-01 2.466500000000e+02
2 1.979898987322e-01 2.467300000000e+02
2 1.994041122946e-01 2.468100000000e+02
2 2.008183258570e-01 2.469000000000e+02
2 2.022325394194e-01 2.469900000000e+02
2 2.036467529817e-01 2.470700000000e+02
2 2.050609665441e-01 2.471700000000e+02
2 2.064751801065e-01 2.472600000000e+02
2 2.078893936688e-01 2.473500000000e+02
2 2.093036072312e-01 2.474500000000e+02
2 2.107178207936e-01 2.475400000000e+02
2 2.121320343560e-01 2.476400000000e+02
2 2.135462479183e-01 2.477400000000e+02
2 2.149604614807e-01 2.478400000000e+02
2 2.163746750431e-01 2.479400000000e+02
2 2.177888886055e-01 2.480400000000e+02
2 2.192031021678e-01 2.481500000000e+02
2 2.206173157302e-01 2.482600000000e+02
2 2.220315292926e-01 2.483100000000e+02
2 2.234457428549e-01 2.483500000000e+02
2 2.248599564173e-01 2.484000000000e+02
2 2.262741699797e-01 2.484400000000e+02
2 2.276883835421e-01 2.484900000000e+02
2 2.291025971044e-01 2.485300000000e+02
2 2.305168106668e-01 2.485800000000e+02
2 2.319310242292e-01 2.486300000000e+02
2 2.333452377916e-01 2.486800000000e+02
2 2.347594513539e-01 2.487300000000e+02
2 2.361736649163e-01 2.487800000000e+02
2 2.375878784787e-01 2.488300000000e+02
2 2.390020920411e-01 2.488900000000e+02
2 2.404163056034e-01 2.489400000000e+02
2 2.418305191658e-01 2.490000000000e+02
2 2.432447327282e-01 2.490600000000e+02
2 2.446589462905e-01 2.491100000000e+02
2 2.460731598529e-01 2.491700000000e+02
2 2.474873734153e-01 2.492400000000e+02
2 2.489015869777e-01 2.493000000000e+02
2 2.503158005400e-01 2.493600000000e+02
2 2.517300141024e-01 2.494200000000e+02
2 2.531442276648e-01 2.494900000000e+02
2 2.545584412272e-01 2.495600000000e+02
2 2.559726547895e-01 2.496200000000e+02
2 2.573868683519e-01 2.496900000000e+02
2 2.588010819143e-01 2.497600000000e+02
2 2.602152954766e-01 2.498300000000e+02
2 2.616295090390e-01 2.499100000000e+02
2 2.630437226014e-01 2.499800000000e+02
2 2.644579361638e-01 2.500600000000e+02
2 2.658721497261e-01 2.501300000000e+02
2 2.672863632885e-01 2.502000000000e+02
2 2.687005768509e-01 2.502600000000e+02
2 2.701147904133e-01 2.503100000000e+02
2 2.715290039756e-01 2.503600000000e+02
2 2.729432175380e-01 2.503900000000e+02
2 2.743574311004e-01 2.504100000000e+02
2 2.757716446628e-01 2.504300000000e+02
2 2.771858582251e-01 2.504300000000e+02
2 2.786000717875e-01 2.504200000000e+02
2 2.800142853499e-01 2.504100000000e+02
2 2.814284989122e-01 2.503900000000e+02
2 2.828427124746e-01 2.503500000000e+02
2 2.842569260370e-01 2.503100000000e+02
2 2.856711395994e-01 2.502600000000e+02
2 2.870853531617e-01 2.502000000000e+02
2 2.884995667241e-01 2.501200000000e+02
2 2.899137802865e-01 2.500400000000e+02
2 2.913279938489e-01 2.499500000000e+02
2 2.927422074112e-01 2.498500000000e+02
2 2.941564209736e-01 2.497500000000e+02
2 2.955706345360e-01 2.496300000000e+02
2 2.969848480983e-01 2.495000000000e+02
2 2.983990616607e-01 2.493600000000e+02
2 2.998132752231e-01 2.492200000000e+02
2 3.012274887855e-01 2.490600000000e+02
2 3.026417023478e-01 2.488900000000e+02
2 3.040559159102e-01 2.487200000000e+02
2 3.054701294726e-01 2.485400000000e+02
2 3.068843430350e-01 2.483400000000e+02
2 3.082985565973e-01 2.481400000000e+02
2 3.097127701597e-01 2.479000000000e+02
2 3.111269837221e-01 2.475600000000e+02
2 3.125411972845e-01 2.472100000000e+02
2 3.139554108468e-01 2.468700000000e+02
2 3.153696244092e-01 2.465300000000e+02
2 3.167838379716e-01 2.461900000000e+02
2 3.181980515339e-01 2.458400000000e+02
2 3.196122650963e-01 2.455000000000e+02
2 3.210264786587e-01 2.451500000000e+02
2 3.224406922211e-01 2.448000000000e+02
2 3.238549057834e-01 2.444600000000e+02
2 3.252691193458e-01 2.441100000000e+02
2 3.266833329082e-01 2.437600000000e+02
2 3.280975464706e-01 2.434100000000e+02
2 3.295117600329e-01 2.430600000000e+02
2 3.309259735953e-01 2.427100000000e+02
2 3.323401871577e-01 2.423600000000e+02
2 3.337544007201e-01 2.420000000000e+02
2 3.351686142824e-01 2.416500000000e+02
2 3.365828278448e-01 2.412900000000e+02
2 3.379970414072e-01 2.409400000000e+02
2 3.394112549695e-01 2.405800000000e+02
2 3.408254685319e-01 2.402300000000e+02
2 3.422396820943e-01 2.398700000000e+02
2 3.436538956567e-01 2.395100000000e+02
2 3.450681092190e-01 2.391500000000e+02
2 3.464823227814e-01 2.387900000000e+02
2 3.478965363438e-01 2.384300000000e+02
2 3.493107499062e-01 2.380700000000e+02
2 3.507249634685e-01 2.377100000000e+02
2 3.521391770309e-01 2.373500000000e+02
2 3.535533905933e-01 2.369800000000e+02
2 3.549676041556e-01 2.369200000000e+02
2 3.563818177180e-01 2.368600000000e+02
2 3.577960312804e-01 2.368100000000e+02
2 3.592102448428e-01 2.367700000000e+02
2 3.606244584051e-01 2.367300000000e+02
2 3.620386719675e-01 2.367100000000e+02
2 3.634528855299e-01 2.367000000000e+02
2 3.648670990923e-01 2.367000000000e+02
2 3.662813126546e-01 2.367100000000e+02
2 3.676955262170e-01 2.367200000000e+02
2 3.691097397794e-01 2.367500000000e+02
2 3.705239533418e-01 2.367800000000e+02
2 3.719381669041e-01 2.368300000000e+02
2 3.733523804665e-01 2.368800000000e+02
2 3.747665940289e-01 2.369500000000e+02
2 3.761808075912e-01 2.370200000000e+02
2 3.775950211536e-01 2.371000000000e+02
2 3.790092347160e-01 2.372000000000e+02
2 3.804234482784e-01 2.373000000000e+02
2 3.818376618407e-01 2.374100000000e+02
2 3.832518754031e-01 2.375300000000e+02
2 3.846660889655e-01 2.376600000000e+02
2 3.860803025279e-01 2.378000000000e+02
2 3.874945160902e-01 2.379500000000e+02
2 3.889087296526e-01 2.381100000000e+02
2 3.903229432150e-01 2.382700000000e+02
2 3.917371567773e-01 2.384500000000e+02
2 3.931513703397e-01 2.386400000000e+02
2 3.945655839021e-01 2.388400000000e+02
2 3.959797974645e-01 2.390400000000e+02
2 3.973940110268e-01 2.392600000000e+02
2 3.988082245892e-01 2.393700000000e+02
2 4.002224381516e-01 2.394500000000e+02
2 4.016366517140e-01 2.395200000000e+02
2 4.030508652763e-01 2.395800000000e+02
2 4.044650788387e-01 2.396300000000e+02
2 4.058792924011e-01 2.396700000000e+02
2 4.072935059635e-01 2.397100000000e+02
2 4.087077195258e-01 2.397400000000e+02
2 4.101219330882e-01 2.397700000000e+02
2 4.115361466506e-01 2.397800000000e+02
2 4.129503602129e-01 2.397900000000e+02
2 4.143645737753e-01 2.397900000000e+02
2 4.157787873377e-01 2.397900000000e+02
2 4.171930009001e-01 2.397700000000e+02
2 4.186072144624e-01 2.397500000000e+02
2 4.200214280248e-01 2.397300000000e+02
2 4.214356415872e-01 2.396900000000e+02
2 4.228498551496e-01 2.396500000000e+02
2 4.242640687119e-01 2.396000000000e+02
2 4.256782822743e-01 2.395400000000e+02
2 4.270924958367e-01 2.394800000000e+02
2 4.285067093990e-01 2.394100000000e+02
2 4.299209229614e-01 2.393300000000e+02
2 4.313351365238e-01 2.392400000000e+02
2 4.327493500862e-01 2.391500000000e+02
2 4.341635636485e-01 2.390500000000e+02
2 4.355777772109e-01 2.389400000000e+02
2 4.369919907733e-01 2.388200000000e+02
2 4.384062043357e-01 2.387000000000e+02
2 4.398204178980e-01 2.385700000000e+02
2 4.412346314604e-01 2.384300000000e+02
2 4.426488450228e-01 2.385600000000e+02
2 4.440630585852e-01 2.389600000000e+02
2 4.454772721475e-01 2.393500000000e+02
2 4.468914857099e-01 2.397300000000e+02
2 4.483056992723e-01 2.400900000000e+02
2 4.497199128346e-01 2.404500000000e+02
2 4.511341263970e-01 2.407900000000e+02
2 4.525483399594e-01 2.411200000000e+02
2 4.539625535218e-01 2.414500000000e+02
2 4.553767670841e-01 2.417600000000e+02
2 4.567909806465e-01 2.420600000000e+02
2 4.582051942089e-01 2.423400000000e+02
2 4.596194077713e-01 2.426200000000e+02
2 4.610336213336e-01 2.428900000000e+02
2 4.624478348960e-01 2.431400000000e+02
2 4.638620484584e-01 2.433900000000e+02
2 4.652762620207e-01 2.436200000000e+02
2 4.666904755831e-01 2.438400000000e+02
2 4.681046891455e-01 2.440600000000e+02
2 4.695189027079e-01 2.442600000000e+02
2 4.709331162702e-01 2.444500000000e+02
2 4.723473298326e-01 2.446200000000e+02
2 4.737615433950e-01 2.447900000000e+02
2 4.751757569574e-01 2.449500000000e+02
2 4.765899705197e-01 2.450900000000e+02
2 4.780041840821e-01 2.452300000000e+02
2 4.794183976445e-01 2.453500000000e+02
2 4.808326112069e-01 2.454600000000e+02
2 4.822468247692e-01 2.455700000000e+02
2 4.836610383316e-01 2.456600000000e+02
2 4.850752518940e-01 2.457400000000e+02
2 4.864894654563e-01 2.458600000000e+02
2 4.879036790187e-01 2.461700000000e+02
2 4.893178925811e-01 2.464900000000e+02
2 4.907321061435e-01 2.468100000000e+02
2 4.921463197058e-01 2.471300000000e+02
2 4.935605332682e-01 2.474600000000e+02
2 4.949747468306e-01 2.478000000000e+02
2 4.963889603930e-01 2.481400000000e+02
2 4.978031739553e-01 2.484800000000e+02
2 4.992173875177e-01 2.488300000000e+02
2 5.006316010801e-01 2.491900000000e+02
2 5.020458146424e-01 2.495500000000e+02
2 5.034600282048e-01 2.499200000000e+02
2 5.048742417672e-01 2.502900000000e+02
2 5.062884553296e-01 2.506700000000e+02
2 5.077026688919e-01 2.510500000000e+02
2 5.091168824543e-01 2.514400000000e+02
2 5.105310960167e-01 2.518300000000e+02
2 5.119453095791e-01 2.522300000000e+02
2 5.133595231414e-01 2.526400000000e+02
2 5.147737367038e-01 2.530500000000e+02
2 5.161879502662e-01 2.534600000000e+02
2 5.176021638286e-01 2.538800000000e+02
2 5.190163773909e-01 2.543100000000e+02
2 5.204305909533e-01 2.547400000000e+02
2 5.218448045157e-01 2.551700000000e+02
2 5.232590180780e-01 2.556200000000e+02
2 5.246732316404e-01 2.560600000000e+02
2 5.260874452028e-01 2.565100000000e+02
2 5.275016587652e-01 2.569700000000e+02
2 5.289158723275e-01 2.574300000000e+02
2 5.303300858899e-01 2.579000000000e+02
2 5.317442994523e-01 2.586100000000e+02
2 5.331585130147e-01 2.592800000000e+02
2 5.345727265770e-01 2.599300000000e+02
2 5.359869401394e-01 2.605400000000e+02
2 5.374011537018e-01 2.611300000000e+02
2 5.388153672641e-01 2.616900000000e+02
2 5.402295808265e-01 2.622100000000e+02
2 5.416437943889e-01 2.627100000000e+02
2 5.430580079513e-01 2.631800000000e+02
2 5.444722215136e-01 2.636200000000e+02
2 5.458864350760e-01 2.640300000000e+02
2 5.473006486384e-01 2.644100000000e+02
2 5.487148622008e-01 2.647700000000e+02
2 5.501290757631e-01 2.650900000000e+02
2 5.515432893255e-01 2.653800000000e+02
2 5.529575028879e-01 2.656400000000e+02
2 5.543717164503e-01 2.658800000000e+02
2 5.557859300126e-01 2.660800000000e+02
2 5.572001435750e-01 2.662600000000e+02
2 5.586143571374e-01 2.664000000000e+02
2 5.600285706997e-01 2.665200000000e+02
2 5.614427842621e-01 2.666100000000e+02
2 5.628569978245e-01 2.666600000000e+02
2 5.642712113869e-01 2.666900000000e+02
2 5.656854249492e-01 2.666900000000e+02
2 5.670996385116e-01 2.666600000000e+02
2 5.685138520740e-01 2.666000000000e+02
2 5.699280656364e-01 2.665100000000e+02
2 5.713422791987e-01 2.663900000000e+02
2 5.727564927611e-01 2.662500000000e+02
2 5.741707063235e-01 2.660700000000e+02
2 5.755849198858e-01 2.653400000000e+02
2 5.769991334482e-01 2.644500000000e+02
2 5.784133470106e-01 2.635700000000e+02
2 5.798275605730e-01 2.627100000000e+02
2 5.812417741353e-01 2.618600000000e+02
2 5.826559876977e-01 2.610400000000e+02
2 5.840702012601e-01 2.602200000000e+02
2 5.854844148225e-01 2.594200000000e+02
2 5.868986283848e-01 2.586400000000e+02
2 5.883128419472e-01 2.578700000000e+02
2 5.897270555096e-01 2.571200000000e+02
2 5.911412690720e-01 2.563900000000e+02
2 5.925554826343e-01 2.556700000000e+02
2 5.939696961967e-01 2.549700000000e+02
2 5.953839097591e-01 2.542800000000e+02
2 5.967981233214e-01 2.536100000000e+02
2 5.982123368838e-01 2.529500000000e+02
2 5.996265504462e-01 2.523100000000e+02
2 6.010407640086e-01 2.516800000000e+02
2 6.024549775709e-01 2.510700000000e+02
2 6.038691911333e-01 2.504800000000e+02
2 6.052834046957e-01 2.499000000000e+02
2 6.066976182581e-01 2.493400000000e+02
2 6.081118318204e-01 2.487900000000e+02
2 6.095260453828e-01 2.482600000000e+02
2 6.109402589452e-01 2.477500000000e+02
2 6.123544725076e-01 2.472500000000e+02
2 6.137686860699e-01 2.467700000000e+02
2 6.151828996323e-01 2.463000000000e+02
2 6.165971131947e-01 2.458500000000e+02
2 6.180113267570e-01 2.454100000000e+02
2 6.194255403194e-01 2.453800000000e+02
2 6.208397538818e-01 2.457500000000e+02
2 6.222539674442e-01 2.461300000000e+02
2 6.236681810065e-01 2.465200000000e+02
2 6.250823945689e-01 2.469100000000e+02
2 6.264966081313e-01 2.473000000000e+02
2 6.279108216937e-01 2.477100000000e+02
2 6.293250352560e-01 2.481100000000e+02
2 6.307392488184e-01 2.485300000000e+02
2 6.321534623808e-01 2.489500000000e+02
2 6.335676759431e-01 2.493700000000e+02
2 6.349818895055e-01 2.498000000000e+02
2 6.363961030679e-01 2.502400000000e+02
2 6.378103166303e-01 2.506800000000e+02
2 6.392245301926e-01 2.511300000000e+02
2 6.406387437550e-01 2.515800000000e+02
2 6.420529573174e-01 2.520400000000e+02
2 6.434671708798e-01 2.525100000000e+02
2 6.448813844421e-01 2.529800000000e+02
2 6.462955980045e-01 2.534600000000e+02
2 6.477098115669e-01 2.539400000000e+02
2 6.491240251293e-01 2.544300000000e+02
2 6.505382386916e-01 2.549300000000e+02
2 6.519524522540e-01 2.554300000000e+02
2 6.533666658164e-01 2.559300000000e+02
2 6.547808793787e-01 2.564400000000e+02
2 6.561950929411e-01 2.569600000000e+02
2 6.576093065035e-01 2.574900000000e+02
2 6.590235200659e-01 2.580200000000e+02
2 6.604377336282e-01 2.585500000000e+02
2 6.618519471906e-01 2.590900000000e+02
2 6.632661607530e-01 2.595500000000e+02
2 6.646803743154e-01 2.597200000000e+02
2 6.660945878777e-01 2.598800000000e+02
2 6.675088014401e-01 2.600400000000e+02
2 6.689230150025e-01 2.601900000000e+02
2 6.703372285648e-01 2.603300000000e+02
2 6.717514421272e-01 2.604600000000e+02
2 6.731656556896e-01 2.605800000000e+02
2 6.745798692520e-01 2.606900000000e+02
2 6.759940828143e-01 2.608000000000e+02
2 6.774082963767e-01 2.609000000000e+02
2 6.788225099391e-01 2.609900000000e+02
2 6.802367235015e-01 2.610700000000e+02
2 6.816509370638e-01 2.611400000000e+02
2 6.830651506262e-01 2.612000000000e+02
2 6.844793641886e-01 2.612600000000e+02
2 6.858935777510e-01 2.613000000000e+02
2 6.873077913133e-01 2.613400000000e+02
2 6.887220048757e-01 2.613700000000e+02
2 6.901362184381e-01 2.613900000000e+02
2 6.915504320004e-01 2.614000000000e+02
2 6.929646455628e-01 2.614100000000e+02
2 6.943788591252e-01 2.614000000000e+02
2 6.957930726876e-01 2.613900000000e+02
2 6.972072862499e-01 2.613700000000e+02
2 6.986214998123e-01 2.613400000000e+02
2 7.000357133747e-01 2.613000000000e+02
2 7.014499269371e-01 2.612600000000e+02
2 7.028641404994e-01 2.612000000000e+02
2 7.042783540618e-01 2.611400000000e+02
2 7.056925676242e-01 2.610700000000e+02
2 7.071067811865e-01 2.607200000000e+02
2 7.085209947489e-01 2.607900000000e+02
2 7.099352083113e-01 2.608600000000e+02
2 7.113494218737e-01 2.609200000000e+02
2 7.127636354360e-01 2.609700000000e+02
2 7.141778489984e-01 2.610100000000e+02
2 7.155920625608e-01 2.610400000000e+02
2 7.170062761232e-01 2.610700000000e+02
2 7.184204896855e-01 2.610900000000e+02
2 7.198347032479e-01 2.610900000000e+02
2 7.212489168103e-01 2.610900000000e+02
2 7.226631303727e-01 2.610900000000e+02
2 7.240773439350e-01 2.610700000000e+02
2 7.254915574974e-01 2.610500000000e+02
2 7.269057710598e-01 2.610100000000e+02
2 7.283199846221e-01 2.609700000000e+02
2 7.297341981845e-01 2.609200000000e+02
2 7.311484117469e-01 2.608700000000e+02
2 7.325626253093e-01 2.608000000000e+02
2 7.339768388716e-01 2.607300000000e+02
2 7.353910524340e-01 2.606400000000e+02
2 7.368052659964e-01 2.605500000000e+02
2 7.382194795588e-01 2.604500000000e+02
2 7.396336931211e-01 2.603500000000e+02
2 7.410479066835e-01 2.602300000000e+02
2 7.424621202459e-01 2.601100000000e+02
2 7.438763338082e-01 2.599700000000e+02
2 7.452905473706e-01 2.598300000000e+02
2 7.467047609330e-01 2.596800000000e+02
2 7.481189744954e-01 2.595300000000e+02
2 7.495331880577e-01 2.593600000000e+02
2 7.509474016201e-01 2.591900000000e+02
2 7.523616151825e-01 2.587300000000e+02
2 7.537758287449e-01 2.581800000000e+02
2 7.551900423072e-01 2.576400000000e+02
2 7.566042558696e-01 2.571100000000e+02
2 7.580184694320e-01 2.565800000000e+02
2 7.594326829944e-01 2.560600000000e+02
2 7.608468965567e-01 2.555400000000e+02
2 7.622611101191e-01 2.550300000000e+02
2 7.636753236815e-01 2.545200000000e+02
2 7.650895372438e-01 2.540200000000e+02
2 7.665037508062e-01 2.535300000000e+02
2 7.679179643686e-01 2.530400000000e+02
2 7.693321779310e-01 2.525600000000e+02
2 7.707463914933e-01 2.520800000000e+02
2 7.721606050557e-01 2.516100000000e+02
2 7.735748186181e-01 2.511500000000e+02
2 7.749890321805e-01 2.506900000000e+02
2 7.764032457428e-01 2.502400000000e+02
2 7.778174593052e-01 2.497900000000e+02
2 7.792316728676e-01 2.493500000000e+02
2 7.806458864299e-01 2.489100000000e+02
2 7.820600999923e-01 2.484800000000e+02
2 7.834743135547e-01 2.480600000000e+02
2 7.848885271171e-01 2.476400000000e+02
2 7.863027406794e-01 2.472300000000e+02
2 7.877169542418e-01 2.468200000000e+02
2 7.891311678042e-01 2.464200000000e+02
2 7.905453813666e-01 2.460300000000e+02
2 7.919595949289e-01 2.456400000000e+02
2 7.933738084913e-01 2.452600000000e+02
2 7.947880220537e-01 2.448800000000e+02
2 7.962022356161e-01 2.449000000000e+02
2 7.976164491784e-01 2.453200000000e+02
2 7.990306627408e-01 2.457500000000e+02
2 8.004448763032e-01 2.462000000000e+02
2 8.018590898655e-01 2.466700000000e+02
2 8.032733034279e-01 2.471600000000e+02
2 8.046875169903e-01 2.476600000000e+02
2 8.061017305527e-01 2.481700000000e+02
2 8.075159441150e-01 2.487000000000e+02
2 8.089301576774e-01 2.492500000000e+02
2 8.103443712398e-01 2.498200000000e+02
2 8.117585848022e-01 2.504000000000e+02
2 8.131727983645e-01 2.509900000000e+02
2 8.145870119269e-01 2.516000000000e+02
2 8.160012254893e-01 2.522300000000e+02
2 8.174154390516e-01 2.528700000000e+02
2 8.188296526140e-01 2.535300000000e+02
2 8.202438661764e-01 2.542100000000e+02
2 8.216580797388e-01 2.549000000000e+02
2 8.230722933011e-01 2.556100000000e+02
2 8.244865068635e-01 2.563300000000e+02
2 8.259007204259e-01 2.570700000000e+02
2 8.273149339883e-01 2.578300000000e+02
2 8.287291475506e-01 2.586000000000e+02
2 8.301433611130e-01 2.593900000000e+02
2 8.315575746754e-01 2.601900000000e+02
2 8.329717882378e-01 2.610100000000e+02
2 8.343860018001e-01 2.618500000000e+02
2 8.358002153625e-01 2.627000000000e+02
2 8.372144289249e-01 2.635700000000e+02
2 8.386286424872e-01 2.644500000000e+02
2 8.400428560496e-01 2.651700000000e+02
2 8.414570696120e-01 2.653400000000e+02
2 8.428712831744e-01 2.654800000000e+02
2 8.442854967367e-01 2.656000000000e+02
2 8.456997102991e-01 2.656800000000e+02
2 8.471139238615e-01 2.657400000000e+02
2 8.485281374239e-01 2.657600000000e+02
2 8.499423509862e-01 2.657600000000e+02
2 8.513565645486e-01 2.657200000000e+02
2 8.527707781110e-01 2.656600000000e+02
2 8.541849916733e-01 2.655700000000e+02
2 8.555992052357e-01 2.654500000000e+02
2 8.570134187981e-01 2.653000000000e+02
2 8.584276323605e-01 2.651200000000e+02
2 8.598418459228e-01 2.649100000000e+02
2 8.612560594852e-01 2.646700000000e+02
2 8.626702730476e-01 2.644100000000e+02
2 8.640844866100e-01 2.641100000000e+02
2 8.654987001723e-01 2.637800000000e+02
2 8.669129137347e-01 2.634300000000e+02
2 8.683271272971e-01 2.630400000000e+02
2 8.697413408595e-01 2.626300000000e+02
2 8.711555544218e-01 2.621900000000e+02
2 8.725697679842e-01 2.617200000000e+02
2 8.739839815466e-01 2.612100000000e+02
2 8.753981951089e-01 2.606800000000e+02
2 8.768124086713e-01 2.601200000000e+02
2 8.782266222337e-01 2.595300000000e+02
2 8.796408357961e-01 2.589200000000e+02
2 8.810550493584e-01 2.582700000000e+02
2 8.824692629208e-01 2.575900000000e+02
2 8.838834764832e-01 2.568900000000e+02
2 8.852976900456e-01 2.564000000000e+02
2 8.867119036079e-01 2.559100000000e+02
2 8.881261171703e-01 2.554400000000e+02
2 8.895403307327e-01 2.549600000000e+02
2 8.909545442950e-01 2.545000000000e+02
2 8.923687578574e-01 2.540300000000e+02
2 8.937829714198e-01 2.535800000000e+02
2 8.951971849822e-01 2.531200000000e+02
2 8.966113985445e-01 2.526800000000e+02
2 8.980256121069e-01 2.522300000000e+02
2 8.994398256693e-01 2.518000000000e+02
2 9.008540392317e-01 2.513700000000e+02
2 9.022682527940e-01 2.509400000000e+02
2 9.036824663564e-01 2.505200000000e+02
2 9.050966799188e-01 2.501000000000e+02
2 9.065108934812e-01 2.496900000000e+02
2 9.079251070435e-01 2.492900000000e+02
2 9.093393206059e-01 2.488900000000e+02
2 9.107535341683e-01 2.484900000000e+02
2 9.121677477306e-01 2.481000000000e+02
2 9.135819612930e-01 2.477200000000e+02
2 9.149961748554e-01 2.473400000000e+02
2 9.164103884178e-01 2.469700000000e+02
2 9.178246019801e-01 2.466000000000e+02
2 9.192388155425e-01 2.462300000000e+02
2 9.206530291049e-01 2.458700000000e+02
2 9.220672426673e-01 2.455200000000e+02
2 9.234814562296e-01 2.451700000000e+02
2 9.248956697920e-01 2.448300000000e+02
2 9.263098833544e-01 2.444900000000e+02
2 9.277240969168e-01 2.441600000000e+02
2 9.291383104791e-01 2.440100000000e+02
2 9.305525240415e-01 2.439200000000e+02
2 9.319667376039e-01 2.438200000000e+02
2 9.333809511662e-01 2.437000000000e+02
2 9.347951647286e-01 2.435800000000e+02
2 9.362093782910e-01 2.434400000000e+02
2 9.376235918534e-01 2.432900000000e+02
2 9.390378054157e-01 2.431300000000e+02
2 9.404520189781e-01 2.429500000000e+02
2 9.418662325405e-01 2.427700000000e+02
2 9.432804461029e-01 2.425700000000e+02
2 9.446946596652e-01 2.423700000000e+02
2 9.461088732276e-01 2.421500000000e+02
2 9.475230867900e-01 2.419200000000e+02
2 9.489373003523e-01 2.416800000000e+02
2 9.503515139147e-01 2.414200000000e+02
2 9.517657274771e-01 2.411600000000e+02
2 9.531799410395e-01 2.408800000000e+02
2 9.545941546018e-01 2.405900000000e+02
2 9.560083681642e-01 2.402900000000e+02
2 9.574225817266e-01 2.399800000000e+02
2 9.588367952890e-01 2.396600000000e+02
2 9.602510088513e-01 2.393300000000e+02
2 9.616652224137e-01 2.389800000000e+02
2 9.630794359761e-01 2.386200000000e+02
2 9.644936495385e-01 2.382500000000e+02
2 9.659078631008e-01 2.378700000000e+02
2 9.673220766632e-01 2.374800000000e+02
2 9.687362902256e-01 2.370800000000e+02
2 9.701505037879e-01 2.366600000000e+02
2 9.715647173503e-01 2.362400000000e+02
2 9.729789309127e-01 2.360800000000e+02
2 9.743931444751e-01 2.361800000000e+02
2 9.758073580374e-01 2.362800000000e+02
2 9.772215715998e-01 2.363800000000e+02
2 9.786357851622e-01 2.364600000000e+02
2 9.800499987246e-01 2.365400000000e+02
2 9.814642122869e-01 2.366100000000e+02
2 9.828784258493e-01 2.366700000000e+02
2 9.842926394117e-01 2.367300000000e+02
2 9.857068529740e-01 2.367800000000e+02
2 9.871210665364e-01 2.368200000000e+02
2 9.885352800988e-01 2.368500000000e+02
2 9.899494936612e-01 2.368800000000e+02
2 9.913637072235e-01 2.368900000000e+02
2 9.927779207859e-01 2.369000000000e+02
2 9.941921343483e-01 2.369100000000e+02
2 9.956063479107e-01 2.369000000000e+02
2 9.970205614730e-01 2.368900000000e+02
2 9.984347750354e-01 2.368700000000e+02
2 9.998489885978e-01 2.368400000000e+02
2 1.001263202160e+00 2.368100000000e+02
2 1.002677415723e+00 2.367700000000e+02
2 1.004091629285e+00 2.367200000000e+02
2 1.005505842847e+00 2.366600000000e+02
2 1.006920056410e+00 2.366000000000e+02
2 1.008334269972e+00 2.365300000000e+02
2 1.009748483534e+00 2.364500000000e+02
2 1.011162697097e+00 2.363600000000e+02
2 1.012576910659e+00 2.362700000000e+02
2 1.013991124222e+00 2.361700000000e+02
2 1.015405337784e+00 2.360600000000e+02
2 1.016819551346e+00 2.359100000000e+02
2 1.018233764909e+00 2.356600000000e+02
2 1.019647978471e+00 2.354200000000e+02
2 1.021062192033e+00 2.351800000000e+02
2 1.022476405596e+00 2.349600000000e+02
2 1.023890619158e+00 2.347400000000e+02
2 1.025304832720e+00 2.345400000000e+02
2 1.026719046283e+00 2.343400000000e+02
2 1.028133259845e+00 2.341500000000e+02
2 1.029547473408e+00 2.339700000000e+02
2 1.030961686970e+00 2.338000000000e+02
2 1.032375900532e+00 2.336400000000e+02
2 1.033790114095e+00 2.334800000000e+02
2 1.035204327657e+00 2.333300000000e+02
2 1.036618541219e+00 2.332000000000e+02
2 1.038032754782e+00 2.330700000000e+02
2 1.039446968344e+00 2.329500000000e+02
2 1.040861181907e+00 2.328400000000e+02
2 1.042275395469e+00 2.327400000000e+02
2 1.043689609031e+00 2.326400000000e+02
2 1.045103822594e+00 2.325600000000e+02
2 1.046518036156e+00 2.324800000000e+02
2 1.047932249718e+00 2.324100000000e+02
2 1.049346463281e+00 2.323600000000e+02
2 1.050760676843e+00 2.323100000000e+02
2 1.052174890406e+00 2.322600000000e+02
2 1.053589103968e+00 2.322300000000e+02
2 1.055003317530e+00 2.322100000000e+02
2 1.056417531093e+00 2.321900000000e+02
2 1.057831744655e+00 2.321900000000e+02
2 1.059245958217e+00 2.321900000000e+02
2 1.060660171780e+00 2.322000000000e+02
2 1.062074385342e+00 2.325200000000e+02
2 1.063488598905e+00 2.328400000000e+02
2 1.064902812467e+00 2.331600000000e+02
2 1.066317026029e+00 2.334800000000e+02
2 1.067731239592e+00 2.338000000000e+02
2 1.069145453154e+00 2.341200000000e+02
2 1.070559666716e+00 2.344300000000e+02
2 1.071973880279e+00 2.347500000000e+02
2 1.073388093841e+00 2.350700000000e+02
2 1.074802307404e+00 2.353800000000e+02
2 1.076216520966e+00 2.357000000000e+02
2 1.077630734528e+00 2.360100000000e+02
2 1.079044948091e+00 2.363200000000e+02
2 1.080459161653e+00 2.366400000000e+02
2 1.081873375215e+00 2.369500000000e+02
2 1.083287588778e+00 2.372600000000e+02
2 1.084701802340e+00 2.375700000000e+02
2 1.086116015903e+00 2.378800000000e+02
2 1.087530229465e+00 2.381900000000e+02
2 1.088944443027e+00 2.385000000000e+02
2 1.090358656590e+00 2.388000000000e+02
2 1.091772870152e+00 2.391100000000e+02
2 1.093187083714e+00 2.394200000000e+02
2 1.094601297277e+00 2.397200000000e+02
2 1.096015510839e+00 2.400300000000e+02
2 1.097429724402e+00 2.403300000000e+02
2 1.098843937964e+00 2.406400000000e+02
2 1.100258151526e+00 2.409400000000e+02
2 1.101672365089e+00 2.412400000000e+02
2 1.103086578651e+00 2.415400000000e+02
2 1.104500792213e+00 2.418400000000e+02
2 1.105915005776e+00 2.420600000000e+02
2 1.107329219338e+00 2.422500000000e+02
2 1.108743432901e+00 2.424300000000e+02
2 1.110157646463e+00 2.426000000000e+02
2 1.111571860025e+00 2.427600000000e+02
2 1.112986073588e+00 2.429100000000e+02
2 1.114400287150e+00 2.430500000000e+02
2 1.115814500712e+00 2.431900000000e+02
2 1.117228714275e+00 2.433100000000e+02
2 1.118642927837e+00 2.434300000000e+02
2 1.120057141399e+00 2.435300000000e+02
2 1.121471354962e+00 2.436300000000e+02
2 1.122885568524e+00 2.437200000000e+02
2 1.124299782087e+00 2.438000000000e+02
2 1.125713995649e+00 2.438700000000e+02
2 1.127128209211e+00 2.439300000000e+02
2 1.128542422774e+00 2.439800000000e+02
2 1.129956636336e+00 2.440300000000e+02
2 1.131370849898e+00 2.440600000000e+02
2 1.132785063461e+00 2.440900000000e+02
2 1.134199277023e+00 2.441000000000e+02
2 1.135613490586e+00 2.441100000000e+02
2 1.137027704148e+00 2.441100000000e+02
2 1.138441917710e+00 2.441000000000e+02
2 1.139856131273e+00 2.440800000000e+02
2 1.141270344835e+00 2.440500000000e+02
2 1.142684558397e+00 2.440100000000e+02
2 1.144098771960e+00 2.439600000000e+02
2 1.145512985522e+00 2.439100000000e+02
2 1.146927199085e+00 2.438400000000e+02
2 1.148341412647e+00 2.437700000000e+02
2 1.149755626209e+00 2.437000000000e+02
2 1.151169839772e+00 2.436500000000e+02
2 1.152584053334e+00 2.436000000000e+02
2 1.153998266896e+00 2.435600000000e+02
2 1.155412480459e+00 2.435200000000e+02
2 1.156826694021e+00 2.434800000000e+02
2 1.158240907584e+00 2.434400000000e+02
2 1.159655121146e+00 2.434100000000e+02
2 1.161069334708e+00 2.433800000000e+02
2 1.162483548271e+00 2.433500000000e+02
2 1.163897761833e+00 2.433300000000e+02
2 1.165311975395e+00 2.433100000000e+02
2 1.166726188958e+00 2.432900000000e+02
2 1.168140402520e+00 2.432800000000e+02
2 1.169554616083e+00 2.432700000000e+02
2 1.170968829645e+00 2.432600000000e+02
2 1.172383043207e+00 2.432500000000e+02
2 1.173797256770e+00 2.432500000000e+02
2 1.175211470332e+00 2.432500000000e+02
2 1.176625683894e+00 2.432500000000e+02
2 1.178039897457e+00 2.432600000000e+02
2 1.179454111019e+00 2.432700000000e+02
2 1.180868324582e+00 2.432800000000e+02
2 1.182282538144e+00 2.432900000000e+02
2 1.183696751706e+00 2.433100000000e+02
2 1.185110965269e+00 2.433300000000e+02
2 1.186525178831e+00 2.433600000000e+02
2 1.187939392393e+00 2.433900000000e+02
2 1.189353605956e+00 2.434200000000e+02
2 1.190767819518e+00 2.434500000000e+02
2 1.192182033081e+00 2.434900000000e+02
2 1.193596246643e+00 2.435100000000e+02
2 1.195010460205e+00 2.435000000000e+02
2 1.196424673768e+00 2.434800000000e+02
2 1.197838887330e+00 2.434700000000e+02
2 1.199253100892e+00 2.434700000000e+02
2 1.200667314455e+00 2.434600000000e+02
2 1.202081528017e+00 2.434600000000e+02
2 1.203495741580e+00 2.434700000000e+02
2 1.204909955142e+00 2.434700000000e+02
2 1.206324168704e+00 2.434800000000e+02
2 1.207738382267e+00 2.434900000000e+02
2 1.209152595829e+00 2.435000000000e+02
2 1.210566809391e+00 2.435200000000e+02
2 1.211981022954e+00 2.435400000000e+02
2 1.213395236516e+00 2.435600000000e+02
2 1.214809450078e+00 2.435900000000e+02
2 1.216223663641e+00 2.436100000000e+02
2 1.217637877203e+00 2.436400000000e+02
2 1.219052090766e+00 2.436800000000e+02
2 1.220466304328e+00 2.437100000000e+02
2 1.221880517890e+00 2.437500000000e+02
2 1.223294731453e+00 2.437900000000e+02
2 1.224708945015e+00 2.438400000000e+02
2 1.226123158577e+00 2.438900000000e+02
2 1.227537372140e+00 2.439400000000e+02
2 1.228951585702e+00 2.439900000000e+02
2 1.230365799265e+00 2.440500000000e+02
2 1.231780012827e+00 2.441100000000e+02
2 1.233194226389e+00 2.441700000000e+02
2 1.234608439952e+00 2.442300000000e+02
2 1.236022653514e+00 2.443000000000e+02
2 1.237436867076e+00 2.443700000000e+02
2 1.238851080639e+00 2.443700000000e+02
2 1.240265294201e+00 2.443800000000e+02
2 1.241679507764e+00 2.443700000000e+02
2 1.243093721326e+00 2.443700000000e+02
2 1.244507934888e+00 2.443600000000e+02
2 1.245922148451e+00 2.443500000000e+02
2 1.247336362013e+00 2.443400000000e+02
2 1.248750575575e+00 2.443200000000e+02
2 1.250164789138e+00 2.443100000000e+02
2 1.251579002700e+00 2.442800000000e+02
2 1.252993216263e+00 2.442600000000e+02
2 1.254407429825e+00 2.442300000000e+02
2 1.255821643387e+00 2.442100000000e+02
2 1.257235856950e+00 2.441700000000e+02
2 1.258650070512e+00 2.441400000000e+02
2 1.260064284074e+00 2.441000000000e+02
2 1.261478497637e+00 2.440600000000e+02
2 1.262892711199e+00 2.440200000000e+02
2 1.264306924762e+00 2.439700000000e+02
2 1.265721138324e+00 2.439200000000e+02
2 1.267135351886e+00 2.438700000000e+02
2 1.268549565449e+00 2.438200000000e+02
2 1.269963779011e+00 2.437600000000e+02
2 1.271377992573e+00 2.437000000000e+02
2 1.272792206136e+00 2.436400000000e+02
2 1.274206419698e+00 2.435700000000e+02
2 1.275620633261e+00 2.435000000000e+02
2 1.277034846823e+00 2.434300000000e+02
2 1.278449060385e+00 2.433600000000e+02
2 1.279863273948e+00 2.432800000000e+02
2 1.281277487510e+00 2.432000000000e+02
2 1.282691701072e+00 2.430600000000e+02
2 1.284105914635e+00 2.429000000000e+02
2 1.285520128197e+00 2.427400000000e+02
2 1.286934341760e+00 2.425900000000e+02
2 1.288348555322e+00 2.424300000000e+02
2 1.289762768884e+00 2.422700000000e+02
2 1.291176982447e+00 2.421100000000e+02
2 1.292591196009e+00 2.419500000000e+02
2 1.294005409571e+00 2.417900000000e+02
2 1.295419623134e+00 2.416300000000e+02
2 1.296833836696e+00 2.414700000000e+02
2 1.298248050259e+00 2.413100000000e+02
2 1.299662263821e+00 2.411500000000e+02
2 1.301076477383e+00 2.409900000000e+02
2 1.302490690946e+00 2.408300000000e+02
2 1.303904904508e+00 2.406700000000e+02
2 1.305319118070e+00 2.405200000000e+02
2 1.306733331633e+00 2.403600000000e+02
2 1.308147545195e+00 2.402000000000e+02
2 1.309561758757e+00 2.400400000000e+02
2 1.310975972320e+00 2.398800000000e+02
2 1.312390185882e+00 2.397200000000e+02
2 1.313804399445e+00 2.395600000000e+02
2 1.315218613007e+00 2.394100000000e+02
2 1.316632826569e+00 2.392500000000e+02
2 1.318047040132e+00 2.390900000000e+02
2 1.319461253694e+00 2.389300000000e+02
2 1.320875467256e+00 2.387700000000e+02
2 1.322289680819e+00 2.386200000000e+02
2 1.323703894381e+00 2.384600000000e+02
2 1.325118107944e+00 2.383000000000e+02
2 1.326532321506e+00 2.381400000000e+02
2 1.327946535068e+00 2.379900000000e+02
2 1.329360748631e+00 2.378300000000e+02
2 1.330774962193e+00 2.376800000000e+02
2 1.332189175755e+00 2.375300000000e+02
2 1.333603389318e+00 2.373800000000e+02
2 1.335017602880e+00 2.372300000000e+02
2 1.336431816443e+00 2.370800000000e+02
2 1.337846030005e+00 2.369400000000e+02
2 1.339260243567e+00 2.367900000000e+02
2 1.340674457130e+00 2.366500000000e+02
2 1.342088670692e+00 2.365100000000e+02
2 1.343502884254e+00 2.363700000000e+02
2 1.344917097817e+00 2.362400000000e+02
2 1.346331311379e+00 2.361000000000e+02
2 1.347745524942e+00 2.359700000000e+02
2 1.349159738504e+00 2.358300000000e+02
2 1.350573952066e+00 2.357000000000e+02
2 1.351988165629e+00 2.355700000000e+02
2 1.353402379191e+00 2.354500000000e+02
2 1.354816592753e+00 2.353200000000e+02
2 1.356230806316e+00 2.352000000000e+02
2 1.357645019878e+00 2.350800000000e+02
2 1.359059233441e+00 2.349600000000e+02
2 1.360473447003e+00 2.348400000000e+02
2 1.361887660565e+00 2.347200000000e+02
2 1.363301874128e+00 2.346000000000e+02
2 1.364716087690e+00 2.344900000000e+02
2 1.366130301252e+00 2.343800000000e+02
2 1.367544514815e+00 2.342700000000e+02
2 1.368958728377e+00 2.341600000000e+02
2 1.370372941940e+00 2.340600000000e+02
2 1.371787155502e+00 2.340100000000e+02
2 1.373201369064e+00 2.339600000000e+02
2 1.374615582627e+00 2.339100000000e+02
2 1.376029796189e+00 2.338600000000e+02
2 1.377444009751e+00 2.338100000000e+02
2 1.378858223314e+00 2.337600000000e+02
2 1.380272436876e+00 2.337100000000e+02
2 1.381686650439e+00 2.336600000000e+02
2 1.383100864001e+00 2.336100000000e+02
2 1.384515077563e+00 2.335600000000e+02
2 1.385929291126e+00 2.335100000000e+02
2 1.387343504688e+00 2.334700000000e+02
2 1.388757718250e+00 2.334200000000e+02
2 1.390171931813e+00 2.333700000000e+02
2 1.391586145375e+00 2.333200000000e+02
2 1.393000358937e+00 2.332800000000e+02
2 1.394414572500e+00 2.332300000000e+02
2 1.395828786062e+00 2.331800000000e+02
2 1.397242999625e+00 2.331400000000e+02
2 1.398657213187e+00 2.330900000000e+02
2 1.400071426749e+00 2.330400000000e+02
2 1.401485640312e+00 2.330000000000e+02
2 1.402899853874e+00 2.329500000000e+02
2 1.404314067436e+00 2.329100000000e+02
2 1.405728280999e+00 2.328700000000e+02
2 1.407142494561e+00 2.328200000000e+02
2 1.408556708124e+00 2.327800000000e+02
2 1.409970921686e+00 2.327300000000e+02
2 1.411385135248e+00 2.326900000000e+02
2 1.412799348811e+00 2.326500000000e+02
2 1.414213562373e+00 2.326100000000e+02
3 0.000000000000e+00 2.042300000000e+02
3 1.414213562373e-03 2.042300000000e+02
3 2.828427124746e-03 2.042400000000e+02
3 4.242640687119e-03 2.042500000000e+02
3 5.656854249492e-03 2.042500000000e+02
3 7.071067811865e-03 2.042600000000e+02
3 8.485281374239e-03 2.042700000000e+02
3 9.899494936612e-03 2.042700000000e+02
3 1.131370849898e-02 2.042800000000e+02
3 1.272792206136e-02 2.042900000000e+02
3 1.414213562373e-02 2.042900000000e+02
3 1.555634918610e-02 2.043000000000e+02
3 1.697056274848e-02 2.043100000000e+02
3 1.838477631085e-02 2.043200000000e+02
3 1.979898987322e-02 2.043200000000e+02
3 2.121320343560e-02 2.043300000000e+02
3 2.262741699797e-02 2.043400000000e+02
3 2.404163056034e-02 2.043500000000e+02
3 2.545584412272e-02 2.043500000000e+02
3 2.687005768509e-02 2.043600000000e+02
3 2.828427124746e-02 2.043700000000e+02
3 2.969848480983e-02 2.043800000000e+02
3 3.111269837221e-02 2.043800000000e+02
3 3.252691193458e-02 2.043900000000e+02
3 3.394112549695e-02 2.044000000000e+02
3 3.535533905933e-02 2.044100000000e+02
3 3.676955262170e-02 2.044200000000e+02
3 3.818376618407e-02 2.044200000000e+02
3 3.959797974645e-02 2.044300000000e+02
3 4.101219330882e-02 2.044400000000e+02
3 4.242640687119e-02 2.044500000000e+02
3 4.384062043357e-02 2.044600000000e+02
3 4.525483399594e-02 2.044800000000e+02
3 4.666904755831e-02 2.045000000000e+02
3 4.808326112069e-02 2.045200000000e+02
3 4.949747468306e-02 2.045400000000e+02
3 5.091168824543e-02 2.045700000000e+02
3 5.232590180780e-02 2.045900000000e+02
3 5.374011537018e-02 2.046100000000e+02
3 5.515432893255e-02 2.046400000000e+02
3 5.656854249492e-02 2.046700000000e+02
3 5.798275605730e-02 2.046900000000e+02
3 5.939696961967e-02 2.047200000000e+02
3 6.081118318204e-02 2.047400000000e+02
3 6.222539674442e-02 2.047700000000e+02
3 6.363961030679e-02 2.048000000000e+02
3 6.505382386916e-02 2.048300000000e+02
3 6.646803743154e-02 2.048600000000e+02
3 6.788225099391e-02 2.048800000000e+02
3 6.929646455628e-02 2.049100000000e+02
3 7.071067811865e-02 2.049400000000e+02
3 7.212489168103e-02 2.049700000000e+02
3 7.353910524340e-02 2.050100000000e+02
3 7.495331880577e-02 2.050400000000e+02
3 7.636753236815e-02 2.050700000000e+02
3 7.778174593052e-02 2.051000000000e+02
3 7.919595949289e-02 2.051300000000e+02
3 8.061017305527e-02 2.051700000000e+02
3 8.202438661764e-02 2.052000000000e+02
3 8.343860018001e-02 2.052300000000e+02
3 8.485281374239e-02 2.052700000000e+02
3 8.626702730476e-02 2.053000000000e+02
3 8.768124086713e-02 2.053400000000e+02
3 8.909545442950e-02 2.053800000000e+02
3 9.050966799188e-02 2.054300000000e+02
3 9.192388155425e-02 2.054800000000e+02
3 9.333809511662e-02 2.055300000000e+02
3 9.475230867900e-02 2.055700000000e+02
3 9.616652224137e-02 2.056200000000e+02
3 9.758073580374e-02 2.056700000000e+02
3 9.899494936612e-02 2.057300000000e+02
3 1.004091629285e-01 2.057800000000e+02
3 1.018233764909e-01 2.058300000000e+02
3 1.032375900532e-01 2.058800000000e+02
3 1.046518036156e-01 2.059300000000e+02
3 1.060660171780e-01 2.059900000000e+02
3 1.074802307404e-01 2.060400000000e+02
3 1.088944443027e-01 2.061000000000e+02
3 1.103086578651e-01 2.061500000000e+02
3 1.117228714275e-01 2.062100000000e+02
3 1.131370849898e-01 2.062600000000e+02
3 1.145512985522e-01 2.063200000000e+02
3 1.159655121146e-01 2.063800000000e+02
3 1.173797256770e-01 2.064400000000e+02
3 1.187939392393e-01 2.065000000000e+02
3 1.202081528017e-01 2.065500000000e+02
3 1.216223663641e-01 2.066100000000e+02
3 1.230365799265e-01 2.066700000000e+02
3 1.244507934888e-01 2.067400000000e+02
3 1.258650070512e-01 2.068000000000e+02
3 1.272792206136e-01 2.068600000000e+02
3 1.286934341760e-01 2.069200000000e+02
3 1.301076477383e-01 2.069800000000e+02
3 1.315218613007e-01 2.070500000000e+02
3 1.329360748631e-01 2.071100000000e+02
3 1.343502884254e-01 2.071700000000e+02
3 1.357645019878e-01 2.072400000000e+02
3 1.371787155502e-01 2.073000000000e+02
3 1.385929291126e-01 2.073600000000e+02
3 1.400071426749e-01 2.074200000000e+02
3 1.414213562373e-01 2.074800000000e+02
3 1.428355697997e-01 2.075400000000e+02
3 1.442497833621e-01 2.076000000000e+02
3 1.456639969244e-01 2.076700000000e+02
3 1.470782104868e-01 2.077300000000e+02
3 1.484924240492e-01 2.077900000000e+02
3 1.499066376115e-01 2.078500000000e+02
3 1.513208511739e-01 2.079100000000e+02
3 1.527350647363e-01 2.079700000000e+02
3 1.541492782987e-01 2.080300000000e+02
3 1.555634918610e-01 2.080900000000e+02
3 1.569777054234e-01 2.081500000000e+02
3 1.583919189858e-01 2.082100000000e+02
3 1.598061325482e-01 2.082700000000e+02
3 1.612203461105e-01 2.083300000000e+02
3 1.626345596729e-01 2.083900000000e+02
3 1.640487732353e-01 2.084500000000e+02
3 1.654629867977e-01 2.085100000000e+02
3 1.668772003600e-01 2.085600000000e+02
3 1.682914139224e-01 2.086200000000e+02
3 1.697056274848e-01 2.086800000000e+02
3 1.711198410471e-01 2.087400000000e+02
3 1.725340546095e-01 2.088000000000e+02
3 1.739482681719e-01 2.088600000000e+02
3 1.753624817343e-01 2.089200000000e+02
3 1.767766952966e-01 2.089700000000e+02
3 1.781909088590e-01 2.090200000000e+02
3 1.796051224214e-01 2.090600000000e+02
3 1.810193359838e-01 2.091100000000e+02
3 1.824335495461e-01 2.091600000000e+02
3 1.838477631085e-01 2.092100000000e+02
3 1.852619766709e-01 2.092600000000e+02
3 1.866761902332e-01 2.093100000000e+02
3 1.880904037956e-01 2.093600000000e+02
3 1.895046173580e-01 2.094100000000e+02
3 1.909188309204e-01 2.094600000000e+02
3 1.923330444827e-01 2.095100000000e+02
3 1.937472580451e-01 2.095700000000e+02
3 1.951614716075e-01 2.096200000000e+02
3 1.965756851699e-01 2.096800000000e+02
3 1.979898987322e-01 2.097400000000e+02
3 1.994041122946e-01 2.098000000000e+02
3 2.008183258570e-01 2.098600000000e+02
3 2.022325394194e-01 2.099200000000e+02
3 2.036467529817e-01 2.099800000000e+02
3 2.050609665441e-01 2.100400000000e+02
3 2.064751801065e-01 2.101000000000e+02
3 2.078893936688e-01 2.101600000000e+02
3 2.093036072312e-01 2.102300000000e+02
3 2.107178207936e-01 2.102900000000e+02
3 2.121320343560e-01 2.103600000000e+02
3 2.135462479183e-01 2.104300000000e+02
3 2.149604614807e-01 2.104900000000e+02
3 2.163746750431e-01 2.105600000000e+02
3 2.177888886055e-01 2.106300000000e+02
3 2.192031021678e-01 2.107000000000e+02
3 2.206173157302e-01 2.107700000000e+02
3 2.220315292926e-01 2.108200000000e+02
3 2.234457428549e-01 2.108600000000e+02
3 2.248599564173e-01 2.108900000000e+02
3 2.262741699797e-01 2.109300000000e+02
3 2.276883835421e-01 2.109700000000e+02
3 2.291025971044e-01 2.110000000000e+02
3 2.305168106668e-01 2.110400000000e+02
3 2.319310242292e-01 2.110800000000e+02
3 2.333452377916e-01 2.111200000000e+02
3 2.347594513539e-01 2.111600000000e+02
3 2.361736649163e-01 2.112000000000e+02
3 2.375878784787e-01 2.112400000000e+02
3 2.390020920411e-01 2.112800000000e+02
3 2.404163056034e-01 2.113300000000e+02
3 2.418305191658e-01 2.113700000000e+02
3 2.432447327282e-01 2.114100000000e+02
3 2.446589462905e-01 2.114500000000e+02
3 2.460731598529e-01 2.115000000000e+02
3 2.474873734153e-01 2.115400000000e+02
3 2.489015869777e-01 2.115900000000e+02
3 2.503158005400e-01 2.116300000000e+02
3 2.517300141024e-01 2.116800000000e+02
3 2.531442276648e-01 2.117200000000e+02
3 2.545584412272e-01 2.117700000000e+02
3 2.559726547895e-01 2.118200000000e+02
3 2.573868683519e-01 2.118600000000e+02
3 2.588010819143e-01 2.119100000000e+02
3 2.602152954766e-01 2.119600000000e+02
3 2.616295090390e-01 2.120100000000e+02
3 2.630437226014e-01 2.120600000000e+02
3 2.644579361638e-01 2.121100000000e+02
3 2.658721497261e-01 2.121500000000e+02
3 2.672863632885e-01 2.121900000000e+02
3 2.687005768509e-01 2.122100000000e+02
3 2.701147904133e-01 2.122400000000e+02
3 2.715290039756e-01 2.122600000000e+02
3 2.729432175380e-01 2.122700000000e+02
3 2.743574311004e-01 2.122800000000e+02
3 2.757716446628e-01 2.122800000000e+02
3 2.771858582251e-01 2.122800000000e+02
3 2.786000717875e-01 2.122800000000e+02
3 2.800142853499e-01 2.122600000000e+02
3 2.814284989122e-01 2.122500000000e+02
3 2.828427124746e-01 2.122200000000e+02
3 2.842569260370e-01 2.122000000000e+02
3 2.856711395994e-01 2.121600000000e+02
3 2.870853531617e-01 2.121300000000e+02
3 2.884995667241e-01 2.120800000000e+02
3 2.899137802865e-01 2.120300000000e+02
3 2.913279938489e-01 2.119800000000e+02
3 2.927422074112e-01 2.119200000000e+02
3 2.941564209736e-01 2.118600000000e+02
3 2.955706345360e-01 2.117900000000e+02
3 2.969848480983e-01 2.117200000000e+02
3 2.983990616607e-01 2.116400000000e+02
3 2.998132752231e-01 2.115500000000e+02
3 3.012274887855e-01 2.114600000000e+02
3 3.026417023478e-01 2.113700000000e+02
3 3.040559159102e-01 2.112700000000e+02
3 3.054701294726e-01 2.111600000000e+02
3 3.068843430350e-01 2.110500000000e+02
3 3.082985565973e-01 2.109400000000e+02
3 3.097127701597e-01 2.108000000000e+02
3 3.111269837221e-01 2.106100000000e+02
3 3.125411972845e-01 2.104300000000e+02
3 3.139554108468e-01 2.102400000000e+02
3 3.153696244092e-01 2.100500000000e+02
3 3.167838379716e-01 2.098600000000e+02
3 3.181980515339e-01 2.096700000000e+02
3 3.196122650963e-01 2.094800000000e+02
3 3.210264786587e-01 2.092900000000e+02
3 3.224406922211e-01 2.090900000000e+02
3 3.238549057834e-01 2.089000000000e+02
3 3.252691193458e-01 2.087100000000e+02
3 3.266833329082e-01 2.085100000000e+02
3 3.280975464706e-01 2.083200000000e+02
3 3.295117600329e-01 2.081200000000e+02
3 3.309259735953e-01 2.079300000000e+02
3 3.323401871577e-01 2.077300000000e+02
3 3.337544007201e-01 2.075300000000e+02
3 3.351686142824e-01 2.073300000000e+02
3 3.365828278448e-01 2.071400000000e+02
3 3.379970414072e-01 2.069400000000e+02
3 3.394112549695e-01 2.067400000000e+02
3 3.408254685319e-01 2.065400000000e+02
3 3.422396820943e-01 2.063300000000e+02
3 3.436538956567e-01 2.061300000000e+02
3 3.450681092190e-01 2.059300000000e+02
3 3.464823227814e-01 2.057300000000e+02
3 3.478965363438e-01 2.055200000000e+02
3 3.493107499062e-01 2.053200000000e+02
3 3.507249634685e-01 2.051100000000e+02
3 3.521391770309e-01 2.049100000000e+02
3 3.535533905933e-01 2.047000000000e+02
3 3.549676041556e-01 2.046500000000e+02
3 3.563818177180e-01 2.046000000000e+02
3 3.577960312804e-01 2.045600000000e+02
3 3.592102448428e-01 2.045300000000e+02
3 3.606244584051e-01 2.045000000000e+02
3 3.620386719675e-01 2.044700000000e+02
3 3.634528855299e-01 2.044500000000e+02
3 3.648670990923e-01 2.044400000000e+02
3 3.662813126546e-01 2.044300000000e+02
3 3.676955262170e-01 2.044200000000e+02
3 3.691097397794e-01 2.044200000000e+02
3 3.705239533418e-01 2.044300000000e+02
3 3.719381669041e-01 2.044400000000e+02
3 3.733523804665e-01 2.044500000000e+02
3 3.747665940289e-01 2.044700000000e+02
3 3.761808075912e-01 2.045000000000e+02
3 3.775950211536e-01 2.045300000000e+02
3 3.790092347160e-01 2.045600000000e+02
3 3.804234482784e-01 2.046000000000e+02
3 3.818376618407e-01 2.046500000000e+02
3 3.832518754031e-01 2.047000000000e+02
3 3.846660889655e-01 2.047500000000e+02
3 3.860803025279e-01 2.048100000000e+02
3 3.874945160902e-01 2.048800000000e+02
3 3.889087296526e-01 2.049500000000e+02
3 3.903229432150e-01 2.050200000000e+02
3 3.917371567773e-01 2.051000000000e+02
3 3.931513703397e-01 2.051900000000e+02
3 3.945655839021e-01 2.052800000000e+02
3 3.959797974645e-01 2.053700000000e+02
3 3.973940110268e-01 2.054700000000e+02
3 3.988082245892e-01 2.055400000000e+02
3 4.002224381516e-01 2.055900000000e+02
3 4.016366517140e-01 2.056300000000e+02
3 4.030508652763e-01 2.056800000000e+02
3 4.044650788387e-01 2.057200000000e+02
3 4.058792924011e-01 2.057500000000e+02
3 4.072935059635e-01 2.057800000000e+02
3 4.087077195258e-01 2.058100000000e+02
3 4.101219330882e-01 2.058400000000e+02
3 4.115361466506e-01 2.058700000000e+02
3 4.129503602129e-01 2.058900000000e+02
3 4.143645737753e-01 2.059000000000e+02
3 4.157787873377e-01 2.059200000000e+02
3 4.171930009001e-01 2.059300000000e+02
3 4.186072144624e-01 2.059400000000e+02
3 4.200214280248e-01 2.059400000000e+02
3 4.214356415872e-01 2.059500000000e+02
3 4.228498551496e-01 2.059500000000e+02
3 4.242640687119e-01 2.059400000000e+02
3 4.256782822743e-01 2.059300000000e+02
3 4.270924958367e-01 2.059200000000e+02
3 4.285067093990e-01 2.059100000000e+02
3 4.299209229614e-01 2.059000000000e+02
3 4.313351365238e-01 2.058800000000e+02
3 4.327493500862e-01 2.058500000000e+02
3 4.341635636485e-01 2.058300000000e+02
3 4.355777772109e-01 2.058000000000e+02
3 4.369919907733e-01 2.057700000000e+02
3 4.384062043357e-01 2.057300000000e+02
3 4.398204178980e-01 2.056900000000e+02
3 4.412346314604e-01 2.056500000000e+02
3 4.426488450228e-01 2.057200000000e+02
3 4.440630585852e-01 2.059100000000e+02
3 4.454772721475e-01 2.060900000000e+02
3 4.468914857099e-01 2.062600000000e+02
3 4.483056992723e-01 2.064300000000e+02
3 4.497199128346e-01 2.066000000000e+02
3 4.511341263970e-01 2.067700000000e+02
3 4.525483399594e-01 2.069300000000e+02
3 4.539625535218e-01 2.070900000000e+02
3 4.553767670841e-01 2.072400000000e+02
3 4.567909806465e-01 2.073900000000e+02
3 4.582051942089e-01 2.075400000000e+02
3 4.596194077713e-01 2.076800000000e+02
3 4.610336213336e-01 2.078200000000e+02
3 4.624478348960e-01 2.079600000000e+02
3 4.638620484584e-01 2.080900000000e+02
3 4.652762620207e-01 2.082200000000e+02
3 4.666904755831e-01 2.083500000000e+02
3 4.681046891455e-01 2.084700000000e+02
3 4.695189027079e-01 2.085900000000e+02
3 4.709331162702e-01 2.087000000000e+02
3 4.723473298326e-01 2.088200000000e+02
3 4.737615433950e-01 2.089200000000e+02
3 4.751757569574e-01 2.090300000000e+02
3 4.765899705197e-01 2.091300000000e+02
3 4.780041840821e-01 2.092300000000e+02
3 4.794183976445e-01 2.093200000000e+02
3 4.808326112069e-01 2.094100000000e+02
3 4.822468247692e-01 2.095000000000e+02
3 4.836610383316e-01 2.095800000000e+02
3 4.850752518940e-01 2.096600000000e+02
3 4.864894654563e-01 2.097400000000e+02
3 4.879036790187e-01 2.098600000000e+02
3 4.893178925811e-01 2.099900000000e+02
3 4.907321061435e-01 2.101200000000e+02
3 4.921463197058e-01 2.102500000000e+02
3 4.935605332682e-01 2.103900000000e+02
3 4.949747468306e-01 2.105300000000e+02
3 4.963889603930e-01 2.106800000000e+02
3 4.978031739553e-01 2.108400000000e+02
3 4.992173875177e-01 2.110000000000e+02
3 5.006316010801e-01 2.111600000000e+02
3 5.020458146424e-01 2.113300000000e+02
3 5.034600282048e-01 2.115100000000e+02
3 5.048742417672e-01 2.116900000000e+02
3 5.062884553296e-01 2.118700000000e+02
3 5.077026688919e-01 2.120600000000e+02
3 5.091168824543e-01 2.122600000000e+02
3 5.105310960167e-01 2.124600000000e+02
3 5.119453095791e-01 2.126600000000e+02
3 5.133595231414e-01 2.128700000000e+02
3 5.147737367038e-01 2.130900000000e+02
3 5.161879502662e-01 2.133100000000e+02
3 5.176021638286e-01 2.135300000000e+02
3 5.190163773909e-01 2.137600000000e+02
3 5.204305909533e-01 2.140000000000e+02
3 5.218448045157e-01 2.142400000000e+02
3 5.232590180780e-01 2.144900000000e+02
3 5.246732316404e-01 2.147400000000e+02
3 5.260874452028e-01 2.149900000000e+02
3 5.275016587652e-01 2.152600000000e+02
3 5.289158723275e-01 2.155200000000e+02
3 5.303300858899e-01 2.157900000000e+02
3 5.317442994523e-01 2.161500000000e+02
3 5.331585130147e-01 2.164900000000e+02
3 5.345727265770e-01 2.168200000000e+02
3 5.359869401394e-01 2.171300000000e+02
3 5.374011537018e-01 2.174300000000e+02
3 5.388153672641e-01 2.177200000000e+02
3 5.402295808265e-01 2.179900000000e+02
3 5.416437943889e-01 2.182500000000e+02
3 5.430580079513e-01 2.184900000000e+02
3 5.444722215136e-01 2.187200000000e+02
3 5.458864350760e-01 2.189400000000e+02
3 5.473006486384e-01 2.191400000000e+02
3 5.487148622008e-01 2.193300000000e+02
3 5.501290757631e-01 2.195000000000e+02
3 5.515432893255e-01 2.196600000000e+02
3 5.529575028879e-01 2.198000000000e+02
3 5.543717164503e-01 2.199300000000e+02
3 5.557859300126e-01 2.200500000000e+02
3 5.572001435750e-01 2.201500000000e+02
3 5.586143571374e-01 2.202400000000e+02
3 5.600285706997e-01 2.203100000000e+02
3 5.614427842621e-01 2.203700000000e+02
3 5.628569978245e-01 2.204200000000e+02
3 5.642712113869e-01 2.204500000000e+02
3 5.656854249492e-01 2.204700000000e+02
3 5.670996385116e-01 2.204700000000e+02
3 5.685138520740e-01 2.204600000000e+02
3 5.699280656364e-01 2.204300000000e+02
3 5.713422791987e-01 2.203900000000e+02
3 5.727564927611e-01 2.203400000000e+02
3 5.741707063235e-01 2.202700000000e+02
3 5.755849198858e-01 2.198700000000e+02
3 5.769991334482e-01 2.193800000000e+02
3 5.784133470106e-01 2.188800000000e+02
3 5.798275605730e-01 2.184000000000e+02
3 5.812417741353e-01 2.179200000000e+02
3 5.826559876977e-01 2.174500000000e+02
3 5.840702012601e-01 2.169900000000e+02
3 5.854844148225e-01 2.165300000000e+02
3 5.868986283848e-01 2.160800000000e+02
3 5.883128419472e-01 2.156400000000e+02
3 5.897270555096e-01 2.152100000000e+02
3 5.911412690720e-01 2.147800000000e+02
3 5.925554826343e-01 2.143600000000e+02
3 5.939696961967e-01 2.139400000000e+02
3 5.953839097591e-01 2.135400000000e+02
3 5.967981233214e-01 2.131400000000e+02
3 5.982123368838e-01 2.127500000000e+02
3 5.996265504462e-01 2.123700000000e+02
3 6.010407640086e-01 2.119900000000e+02
3 6.024549775709e-01 2.116200000000e+02
3 6.038691911333e-01 2.112600000000e+02
3 6.052834046957e-01 2.109000000000e+02
3 6.066976182581e-01 2.105500000000e+02
3 6.081118318204e-01 2.102100000000e+02
3 6.095260453828e-01 2.098800000000e+02
3 6.109402589452e-01 2.095500000000e+02
3 6.123544725076e-01 2.092300000000e+02
3 6.137686860699e-01 2.089200000000e+02
3 6.151828996323e-01 2.086200000000e+02
3 6.165971131947e-01 2.083200000000e+02
3 6.180113267570e-01 2.080300000000e+02
3 6.194255403194e-01 2.079600000000e+02
3 6.208397538818e-01 2.081000000000e+02
3 6.222539674442e-01 2.082500000000e+02
3 6.236681810065e-01 2.084000000000e+02
3 6.250823945689e-01 2.085500000000e+02
3 6.264966081313e-01 2.087000000000e+02
3 6.279108216937e-01 2.088600000000e+02
3 6.293250352560e-01 2.090100000000e+02
3 6.307392488184e-01 2.091700000000e+02
3 6.321534623808e-01 2.093300000000e+02
3 6.335676759431e-01 2.094900000000e+02
3 6.349818895055e-01 2.096600000000e+02
3 6.363961030679e-01 2.098300000000e+02
3 6.378103166303e-01 2.099900000000e+02
3 6.392245301926e-01 2.101600000000e+02
3 6.406387437550e-01 2.103400000000e+02
3 6.420529573174e-01 2.105100000000e+02
3 6.434671708798e-01 2.106900000000e+02
3 6.448813844421e-01 2.108600000000e+02
3 6.462955980045e-01 2.110400000000e+02
3 6.477098115669e-01 2.112300000000e+02
3 6.491240251293e-01 2.114100000000e+02
3 6.505382386916e-01 2.116000000000e+02
3 6.519524522540e-01 2.117800000000e+02
3 6.533666658164e-01 2.119700000000e+02
3 6.547808793787e-01 2.121700000000e+02
3 6.561950929411e-01 2.123600000000e+02
3 6.576093065035e-01 2.125500000000e+02
3 6.590235200659e-01 2.127500000000e+02
3 6.604377336282e-01 2.129500000000e+02
3 6.618519471906e-01 2.131500000000e+02
3 6.632661607530e-01 2.133200000000e+02
3 6.646803743154e-01 2.133800000000e+02
3 6.660945878777e-01 2.134300000000e+02
3 6.675088014401e-01 2.134800000000e+02
3 6.689230150025e-01 2.135200000000e+02
3 6.703372285648e-01 2.135600000000e+02
3 6.717514421272e-01 2.135900000000e+02
3 6.731656556896e-01 2.136300000000e+02
3 6.745798692520e-01 2.136500000000e+02
3 6.759940828143e-01 2.136700000000e+02
3 6.774082963767e-01 2.136900000000e+02
3 6.788225099391e-01 2.137100000000e+02
3 6.802367235015e-01 2.137200000000e+02
3 6.816509370638e-01 2.137200000000e+02
3 6.830651506262e-01 2.137200000000e+02
3 6.844793641886e-01 2.137200000000e+02
3 6.858935777510e-01 2.137200000000e+02
3 6.873077913133e-01 2.137000000000e+02
3 6.887220048757e-01 2.136900000000e+02
3 6.901362184381e-01 2.136700000000e+02
3 6.915504320004e-01 2.136500000000e+02
3 6.929646455628e-01 2.136200000000e+02
3 6.943788591252e-01 2.135900000000e+02
3 6.957930726876e-01 2.135500000000e+02
3 6.972072862499e-01 2.135100000000e+02
3 6.986214998123e-01 2.134700000000e+02
3 7.000357133747e-01 2.134200000000e+02
3 7.014499269371e-01 2.133600000000e+02
3 7.028641404994e-01 2.133100000000e+02
3 7.042783540618e-01 2.132500000000e+02
3 7.056925676242e-01 2.131800000000e+02
3 7.071067811865e-01 2.129900000000e+02
3 7.085209947489e-01 2.130600000000e+02
3 7.099352083113e-01 2.131200000000e+02
3 7.113494218737e-01 2.131800000000e+02
3 7.127636354360e-01 2.132400000000e+02
3 7.141778489984e-01 2.132900000000e+02
3 7.155920625608e-01 2.133300000000e+02
3 7.170062761232e-01 2.133700000000e+02
3 7.184204896855e-01 2.134100000000e+02
3 7.198347032479e-01 2.134500000000e+02
3 7.212489168103e-01 2.134700000000e+02
3 7.226631303727e-01 2.135000000000e+02
3 7.240773439350e-01 2.135200000000e+02
3 7.254915574974e-01 2.135400000000e+02
3 7.269057710598e-01 2.135500000000e+02
3 7.283199846221e-01 2.135600000000e+02
3 7.297341981845e-01 2.135600000000e+02
3 7.311484117469e-01 2.135600000000e+02
3 7.325626253093e-01 2.135600000000e+02
3 7.339768388716e-01 2.135500000000e+02
3 7.353910524340e-01 2.135400000000e+02
3 7.368052659964e-01 2.135200000000e+02
3 7.382194795588e-01 2.135000000000e+02
3 7.396336931211e-01 2.134700000000e+02
3 7.410479066835e-01 2.134500000000e+02
3 7.424621202459e-01 2.134100000000e+02
3 7.438763338082e-01 2.133700000000e+02
3 7.452905473706e-01 2.133300000000e+02
3 7.467047609330e-01 2.132900000000e+02
3 7.481189744954e-01 2.132400000000e+02
3 7.495331880577e-01 2.131800000000e+02
3 7.509474016201e-01 2.131200000000e+02
3 7.523616151825e-01 2.129500000000e+02
3 7.537758287449e-01 2.127400000000e+02
3 7.551900423072e-01 2.125400000000e+02
3 7.566042558696e-01 2.123400000000e+02
3 7.580184694320e-01 2.121400000000e+02
3 7.594326829944e-01 2.119400000000e+02
3 7.608468965567e-01 2.117400000000e+02
3 7.622611101191e-01 2.115500000000e+02
3 7.636753236815e-01 2.113600000000e+02
3 7.650895372438e-01 2.111700000000e+02
3 7.665037508062e-01 2.109800000000e+02
3 7.679179643686e-01 2.107900000000e+02
3 7.693321779310e-01 2.106100000000e+02
3 7.707463914933e-01 2.104300000000e+02
3 7.721606050557e-01 2.102500000000e+02
3 7.735748186181e-01 2.100700000000e+02
3 7.749890321805e-01 2.098900000000e+02
3 7.764032457428e-01 2.097200000000e+02
3 7.778174593052e-01 2.095500000000e+02
3 7.792316728676e-01 2.093800000000e+02
3 7.806458864299e-01 2.092100000000e+02
3 7.820600999923e-01 2.090400000000e+02
3 7.834743135547e-01 2.088800000000e+02
3 7.848885271171e-01 2.087200000000e+02
3 7.863027406794e-01 2.085600000000e+02
3 7.877169542418e-01 2.084000000000e+02
3 7.891311678042e-01 2.082500000000e+02
3 7.905453813666e-01 2.080900000000e+02
3 7.919595949289e-01 2.079400000000e+02
3 7.933738084913e-01 2.077900000000e+02
3 7.947880220537e-01 2.076500000000e+02
3 7.962022356161e-01 2.077100000000e+02
3 7.976164491784e-01 2.079900000000e+02
3 7.990306627408e-01 2.082800000000e+02
3 8.004448763032e-01 2.085800000000e+02
3 8.018590898655e-01 2.088800000000e+02
3 8.032733034279e-01 2.092000000000e+02
3 8.046875169903e-01 2.095100000000e+02
3 8.061017305527e-01 2.098400000000e+02
3 8.075159441150e-01 2.101700000000e+02
3 8.089301576774e-01 2.105100000000e+02
3 8.103443712398e-01 2.108600000000e+02
3 8.117585848022e-01 2.112200000000e+02
3 8.131727983645e-01 2.115800000000e+02
3 8.145870119269e-01 2.119500000000e+02
3 8.160012254893e-01 2.123300000000e+02
3 8.174154390516e-01 2.127100000000e+02
3 8.188296526140e-01 2.131000000000e+02
3 8.202438661764e-01 2.135000000000e+02
3 8.216580797388e-01 2.139100000000e+02
3 8.230722933011e-01 2.143200000000e+02
3 8.244865068635e-01 2.147500000000e+02
3 8.259007204259e-01 2.151700000000e+02
3 8.273149339883e-01 2.156100000000e+02
3 8.287291475506e-01 2.160500000000e+02
3 8.301433611130e-01 2.165000000000e+02
3 8.315575746754e-01 2.169600000000e+02
3 8.329717882378e-01 2.174300000000e+02
3 8.343860018001e-01 2.179000000000e+02
3 8.358002153625e-01 2.183800000000e+02
3 8.372144289249e-01 2.188700000000e+02
3 8.386286424872e-01 2.193600000000e+02
3 8.400428560496e-01 2.197600000000e+02
3 8.414570696120e-01 2.198100000000e+02
3 8.428712831744e-01 2.198600000000e+02
3 8.442854967367e-01 2.198900000000e+02
3 8.456997102991e-01 2.199100000000e+02
3 8.471139238615e-01 2.199100000000e+02
3 8.485281374239e-01 2.199000000000e+02
3 8.499423509862e-01 2.198800000000e+02
3 8.513565645486e-01 2.198400000000e+02
3 8.527707781110e-01 2.197800000000e+02
3 8.541849916733e-01 2.197200000000e+02
3 8.555992052357e-01 2.196300000000e+02
3 8.570134187981e-01 2.195400000000e+02
3 8.584276323605e-01 2.194300000000e+02
3 8.598418459228e-01 2.193100000000e+02
3 8.612560594852e-01 2.191700000000e+02
3 8.626702730476e-01 2.190200000000e+02
3 8.640844866100e-01 2.188500000000e+02
3 8.654987001723e-01 2.186700000000e+02
3 8.669129137347e-01 2.184800000000e+02
3 8.683271272971e-01 2.182700000000e+02
3 8.697413408595e-01 2.180500000000e+02
3 8.711555544218e-01 2.178100000000e+02
3 8.725697679842e-01 2.175600000000e+02
3 8.739839815466e-01 2.173000000000e+02
3 8.753981951089e-01 2.170200000000e+02
3 8.768124086713e-01 2.167200000000e+02
3 8.782266222337e-01 2.164200000000e+02
3 8.796408357961e-01 2.161000000000e+02
3 8.810550493584e-01 2.157600000000e+02
3 8.824692629208e-01 2.154100000000e+02
3 8.838834764832e-01 2.150500000000e+02
3 8.852976900456e-01 2.147700000000e+02
3 8.867119036079e-01 2.144900000000e+02
3 8.881261171703e-01 2.142200000000e+02
3 8.895403307327e-01 2.139600000000e+02
3 8.909545442950e-01 2.137000000000e+02
3 8.923687578574e-01 2.134400000000e+02
3 8.937829714198e-01 2.131900000000e+02
3 8.951971849822e-01 2.129400000000e+02
3 8.966113985445e-01 2.127000000000e+02
3 8.980256121069e-01 2.124600000000e+02
3 8.994398256693e-01 2.122300000000e+02
3 9.008540392317e-01 2.120100000000e+02
3 9.022682527940e-01 2.117800000000e+02
3 9.036824663564e-01 2.115700000000e+02
3 9.050966799188e-01 2.113600000000e+02
3 9.065108934812e-01 2.111500000000e+02
3 9.079251070435e-01 2.109500000000e+02
3 9.093393206059e-01 2.107500000000e+02
3 9.107535341683e-01 2.105600000000e+02
3 9.121677477306e-01 2.103700000000e+02
3 9.135819612930e-01 2.101900000000e+02
3 9.149961748554e-01 2.100100000000e+02
3 9.164103884178e-01 2.098400000000e+02
3 9.178246019801e-01 2.096700000000e+02
3 9.192388155425e-01 2.095100000000e+02
3 9.206530291049e-01 2.093600000000e+02
3 9.220672426673e-01 2.092000000000e+02
3 9.234814562296e-01 2.090600000000e+02
3 9.248956697920e-01 2.089100000000e+02
3 9.263098833544e-01 2.087800000000e+02
3 9.277240969168e-01 2.086400000000e+02
3 9.291383104791e-01 2.085500000000e+02
3 9.305525240415e-01 2.084600000000e+02
3 9.319667376039e-01 2.083700000000e+02
3 9.333809511662e-01 2.082700000000e+02
3 9.347951647286e-01 2.081700000000e+02
3 9.362093782910e-01 2.080700000000e+02
3 9.376235918534e-01 2.079600000000e+02
3 9.390378054157e-01 2.078500000000e+02
3 9.404520189781e-01 2.077300000000e+02
3 9.418662325405e-01 2.076100000000e+02
3 9.432804461029e-01 2.074900000000e+02
3 9.446946596652e-01 2.073600000000e+02
3 9.461088732276e-01 2.072300000000e+02
3 9.475230867900e-01 2.071000000000e+02
3 9.489373003523e-01 2.069600000000e+02
3 9.503515139147e-01 2.068200000000e+02
3 9.517657274771e-01 2.066700000000e+02
3 9.531799410395e-01 2.065200000000e+02
3 9.545941546018e-01 2.063700000000e+02
3 9.560083681642e-01 2.062200000000e+02
3 9.574225817266e-01 2.060600000000e+02
3 9.588367952890e-01 2.058900000000e+02
3 9.602510088513e-01 2.057200000000e+02
3 9.616652224137e-01 2.055500000000e+02
3 9.630794359761e-01 2.053800000000e+02
3 9.644936495385e-01 2.052000000000e+02
3 9.659078631008e-01 2.050200000000e+02
3 9.673220766632e-01 2.048300000000e+02
3 9.687362902256e-01 2.046400000000e+02
3 9.701505037879e-01 2.044500000000e+02
3 9.715647173503e-01 2.042500000000e+02
3 9.729789309127e-01 2.041600000000e+02
3 9.743931444751e-01 2.041900000000e+02
3 9.758073580374e-01 2.042200000000e+02
3 9.772215715998e-01 2.042400000000e+02
3 9.786357851622e-01 2.042500000000e+02
3 9.800499987246e-01 2.042700000000e+02
3 9.814642122869e-01 2.042800000000e+02
3 9.828784258493e-01 2.042900000000e+02
3 9.842926394117e-01 2.042900000000e+02
3 9.857068529740e-01 2.042900000000e+02
3 9.871210665364e-01 2.042900000000e+02
3 9.885352800988e-01 2.042900000000e+02
3 9.899494936612e-01 2.042800000000e+02
3 9.913637072235e-01 2.042700000000e+02
3 9.927779207859e-01 2.042500000000e+02
3 9.941921343483e-01 2.042400000000e+02
3 9.956063479107e-01 2.042200000000e+02
3 9.970205614730e-01 2.041900000000e+02
3 9.984347750354e-01 2.041600000000e+02
3 9.998489885978e-01 2.041300000000e+02
3 1.001263202160e+00 2.041000000000e+02
3 1.002677415723e+00 2.040600000000e+02
3 1.004091629285e+00 2.040200000000e+02
3 1.005505842847e+00 2.039800000000e+02
3 1.006920056410e+00 2.039300000000e+02
3 1.008334269972e+00 2.038800000000e+02
3 1.009748483534e+00 2.038300000000e+02
3 1.011162697097e+00 2.037700000000e+02
3 1.012576910659e+00 2.037100000000e+02
3 1.013991124222e+00 2.036500000000e+02
3 1.015405337784e+00 2.035800000000e+02
3 1.016819551346e+00 2.035000000000e+02
3 1.018233764909e+00 2.033800000000e+02
3 1.019647978471e+00 2.032700000000e+02
3 1.021062192033e+00 2.031700000000e+02
3 1.022476405596e+00 2.030600000000e+02
3 1.023890619158e+00 2.029700000000e+02
3 1.025304832720e+00 2.028700000000e+02
3 1.026719046283e+00 2.027800000000e+02
3 1.028133259845e+00 2.027000000000e+02
3 1.029547473408e+00 2.026200000000e+02
3 1.030961686970e+00 2.025500000000e+02
3 1.032375900532e+00 2.024800000000e+02
3 1.033790114095e+00 2.024200000000e+02
3 1.035204327657e+00 2.023600000000e+02
3 1.036618541219e+00 2.023000000000e+02
3 1.038032754782e+00 2.022500000000e+02
3 1.039446968344e+00 2.022100000000e+02
3 1.040861181907e+00 2.021700000000e+02
3 1.042275395469e+00 2.021300000000e+02
3 1.043689609031e+00 2.021000000000e+02
3 1.045103822594e+00 2.020700000000e+02
3 1.046518036156e+00 2.020500000000e+02
3 1.047932249718e+00 2.020300000000e+02
3 1.049346463281e+00 2.020200000000e+02
3 1.050760676843e+00 2.020200000000e+02
3 1.052174890406e+00 2.020100000000e+02
3 1.053589103968e+00 2.020200000000e+02
3 1.055003317530e+00 2.020200000000e+02
3 1.056417531093e+00 2.020300000000e+02
3 1.057831744655e+00 2.020500000000e+02
3 1.059245958217e+00 2.020700000000e+02
3 1.060660171780e+00 2.021000000000e+02
3 1.062074385342e+00 2.022900000000e+02
3 1.063488598905e+00 2.024800000000e+02
3 1.064902812467e+00 2.026700000000e+02
3 1.066317026029e+00 2.028600000000e+02
3 1.067731239592e+00 2.030500000000e+02
3 1.069145453154e+00 2.032400000000e+02
3 1.070559666716e+00 2.034300000000e+02
3 1.071973880279e+00 2.036200000000e+02
3 1.073388093841e+00 2.038000000000e+02
3 1.074802307404e+00 2.039900000000e+02
3 1.076216520966e+00 2.041800000000e+02
3 1.077630734528e+00 2.043600000000e+02
3 1.079044948091e+00 2.045500000000e+02
3 1.080459161653e+00 2.047300000000e+02
3 1.081873375215e+00 2.049200000000e+02
3 1.083287588778e+00 2.051000000000e+02
3 1.084701802340e+00 2.052800000000e+02
3 1.086116015903e+00 2.054700000000e+02
3 1.087530229465e+00 2.056500000000e+02
3 1.088944443027e+00 2.058300000000e+02
3 1.090358656590e+00 2.060100000000e+02
3 1.091772870152e+00 2.061900000000e+02
3 1.093187083714e+00 2.063700000000e+02
3 1.094601297277e+00 2.065500000000e+02
3 1.096015510839e+00 2.067300000000e+02
3 1.097429724402e+00 2.069100000000e+02
3 1.098843937964e+00 2.070800000000e+02
3 1.100258151526e+00 2.072600000000e+02
3 1.101672365089e+00 2.074400000000e+02
3 1.103086578651e+00 2.076100000000e+02
3 1.104500792213e+00 2.077900000000e+02
3 1.105915005776e+00 2.079200000000e+02
3 1.107329219338e+00 2.080400000000e+02
3 1.108743432901e+00 2.081500000000e+02
3 1.110157646463e+00 2.082600000000e+02
3 1.111571860025e+00 2.083600000000e+02
3 1.112986073588e+00 2.084500000000e+02
3 1.114400287150e+00 2.085500000000e+02
3 1.115814500712e+00 2.086300000000e+02
3 1.117228714275e+00 2.087100000000e+02
3 1.118642927837e+00 2.087900000000e+02
3 1.120057141399e+00 2.088600000000e+02
3 1.121471354962e+00 2.089300000000e+02
3 1.122885568524e+00 2.089900000000e+02
3 1.124299782087e+00 2.090500000000e+02
3 1.125713995649e+00 2.091000000000e+02
3 1.127128209211e+00 2.091500000000e+02
3 1.128542422774e+00 2.091900000000e+02
3 1.129956636336e+00 2.092300000000e+02
3 1.131370849898e+00 2.092600000000e+02
3 1.132785063461e+00 2.092900000000e+02
3 1.134199277023e+00 2.093100000000e+02
3 1.135613490586e+00 2.093300000000e+02
3 1.137027704148e+00 2.093500000000e+02
3 1.138441917710e+00 2.093500000000e+02
3 1.139856131273e+00 2.093600000000e+02
3 1.141270344835e+00 2.093600000000e+02
3 1.142684558397e+00 2.093500000000e+02
3 1.144098771960e+00 2.093400000000e+02
3 1.145512985522e+00 2.093200000000e+02
3 1.146927199085e+00 2.093000000000e+02
3 1.148341412647e+00 2.092800000000e+02
3 1.149755626209e+00 2.092500000000e+02
3 1.151169839772e+00 2.092200000000e+02
3 1.152584053334e+00 2.091900000000e+02
3 1.153998266896e+00 2.091600000000e+02
3 1.155412480459e+00 2.091300000000e+02
3 1.156826694021e+00 2.091100000000e+02
3 1.158240907584e+00 2.090900000000e+02
3 1.159655121146e+00 2.090600000000e+02
3 1.161069334708e+00 2.090400000000e+02
3 1.162483548271e+00 2.090200000000e+02
3 1.163897761833e+00 2.090100000000e+02
3 1.165311975395e+00 2.089900000000e+02
3 1.166726188958e+00 2.089700000000e+02
3 1.168140402520e+00 2.089600000000e+02
3 1.169554616083e+00 2.089500000000e+02
3 1.170968829645e+00 2.089400000000e+02
3 1.172383043207e+00 2.089300000000e+02
3 1.173797256770e+00 2.089200000000e+02
3 1.175211470332e+00 2.089100000000e+02
3 1.176625683894e+00 2.089100000000e+02
3 1.178039897457e+00 2.089000000000e+02
3 1.179454111019e+00 2.089000000000e+02
3 1.180868324582e+00 2.089000000000e+02
3 1.182282538144e+00 2.089000000000e+02
3 1.183696751706e+00 2.089000000000e+02
3 1.185110965269e+00 2.089000000000e+02
3 1.186525178831e+00 2.089100000000e+02
3 1.187939392393e+00 2.089100000000e+02
3 1.189353605956e+00 2.089200000000e+02
3 1.190767819518e+00 2.089300000000e+02
3 1.192182033081e+00 2.089400000000e+02
3 1.193596246643e+00 2.089400000000e+02
3 1.195010460205e+00 2.089100000000e+02
3 1.196424673768e+00 2.088900000000e+02
3 1.197838887330e+00 2.088700000000e+02
3 1.199253100892e+00 2.088500000000e+02
3 1.200667314455e+00 2.088300000000e+02
3 1.202081528017e+00 2.088100000000e+02
3 1.203495741580e+00 2.087900000000e+02
3 1.204909955142e+00 2.087800000000e+02
3 1.206324168704e+00 2.087700000000e+02
3 1.207738382267e+00 2.087500000000e+02
3 1.209152595829e+00 2.087400000000e+02
3 1.210566809391e+00 2.087300000000e+02
3 1.211981022954e+00 2.087300000000e+02
3 1.213395236516e+00 2.087200000000e+02
3 1.214809450078e+00 2.087100000000e+02
3 1.216223663641e+00 2.087100000000e+02
3 1.217637877203e+00 2.087100000000e+02
3 1.219052090766e+00 2.087100000000e+02
3 1.220466304328e+00 2.087100000000e+02
3 1.221880517890e+00 2.087100000000e+02
3 1.223294731453e+00 2.087100000000e+02
3 1.224708945015e+00 2.087200000000e+02
3 1.226123158577e+00 2.087200000000e+02
3 1.227537372140e+00 2.087300000000e+02
3 1.228951585702e+00 2.087400000000e+02
3 1.230365799265e+00 2.087500000000e+02
3 1.231780012827e+00 2.087600000000e+02
3 1.233194226389e+00 2.087700000000e+02
3 1.234608439952e+00 2.087900000000e+02
3 1.236022653514e+00 2.088000000000e+02
3 1.237436867076e+00 2.088200000000e+02
3 1.238851080639e+00 2.088000000000e+02
3 1.240265294201e+00 2.087800000000e+02
3 1.241679507764e+00 2.087500000000e+02
3 1.243093721326e+00 2.087300000000e+02
3 1.244507934888e+00 2.087000000000e+02
3 1.245922148451e+00 2.086800000000e+02
3 1.247336362013e+00 2.086500000000e+02
3 1.248750575575e+00 2.086200000000e+02
3 1.250164789138e+00 2.085900000000e+02
3 1.251579002700e+00 2.085500000000e+02
3 1.252993216263e+00 2.085200000000e+02
3 1.254407429825e+00 2.084900000000e+02
3 1.255821643387e+00 2.084500000000e+02
3 1.257235856950e+00 2.084100000000e+02
3 1.258650070512e+00 2.083800000000e+02
3 1.260064284074e+00 2.083400000000e+02
3 1.261478497637e+00 2.083000000000e+02
3 1.262892711199e+00 2.082500000000e+02
3 1.264306924762e+00 2.082100000000e+02
3 1.265721138324e+00 2.081700000000e+02
3 1.267135351886e+00 2.081200000000e+02
3 1.268549565449e+00 2.080700000000e+02
3 1.269963779011e+00 2.080200000000e+02
3 1.271377992573e+00 2.079800000000e+02
3 1.272792206136e+00 2.079300000000e+02
3 1.274206419698e+00 2.078700000000e+02
3 1.275620633261e+00 2.078200000000e+02
3 1.277034846823e+00 2.077700000000e+02
3 1.278449060385e+00 2.077100000000e+02
3 1.279863273948e+00 2.076500000000e+02
3 1.281277487510e+00 2.076000000000e+02
3 1.282691701072e+00 2.075100000000e+02
3 1.284105914635e+00 2.074100000000e+02
3 1.285520128197e+00 2.073100000000e+02
3 1.286934341760e+00 2.072100000000e+02
3 1.288348555322e+00 2.071100000000e+02
3 1.289762768884e+00 2.070100000000e+02
3 1.291176982447e+00 2.069100000000e+02
3 1.292591196009e+00 2.068200000000e+02
3 1.294005409571e+00 2.067200000000e+02
3 1.295419623134e+00 2.066200000000e+02
3 1.296833836696e+00 2.065200000000e+02
3 1.298248050259e+00 2.064300000000e+02
3 1.299662263821e+00 2.063300000000e+02
3 1.301076477383e+00 2.062300000000e+02
3 1.302490690946e+00 2.061400000000e+02
3 1.303904904508e+00 2.060400000000e+02
3 1.305319118070e+00 2.059500000000e+02
3 1.306733331633e+00 2.058500000000e+02
3 1.308147545195e+00 2.057500000000e+02
3 1.309561758757e+00 2.056600000000e+02
3 1.310975972320e+00 2.055600000000e+02
3 1.312390185882e+00 2.054700000000e+02
3 1.313804399445e+00 2.053700000000e+02
3 1.315218613007e+00 2.052800000000e+02
3 1.316632826569e+00 2.051800000000e+02
3 1.318047040132e+00 2.050900000000e+02
3 1.319461253694e+00 2.050000000000e+02
3 1.320875467256e+00 2.049000000000e+02
3 1.322289680819e+00 2.048100000000e+02
3 1.323703894381e+00 2.047200000000e+02
3 1.325118107944e+00 2.046200000000e+02
3 1.326532321506e+00 2.045300000000e+02
3 1.327946535068e+00 2.044400000000e+02
3 1.329360748631e+00 2.043500000000e+02
3 1.330774962193e+00 2.042600000000e+02
3 1.332189175755e+00 2.041700000000e+02
3 1.333603389318e+00 2.040800000000e+02
3 1.335017602880e+00 2.040000000000e+02
3 1.336431816443e+00 2.039100000000e+02
3 1.337846030005e+00 2.038300000000e+02
3 1.339260243567e+00 2.037400000000e+02
3 1.340674457130e+00 2.036600000000e+02
3 1.342088670692e+00 2.035800000000e+02
3 1.343502884254e+00 2.035000000000e+02
3 1.344917097817e+00 2.034200000000e+02
3 1.346331311379e+00 2.033400000000e+02
3 1.347745524942e+00 2.032600000000e+02
3 1.349159738504e+00 2.031800000000e+02
3 1.350573952066e+00 2.031100000000e+02
3 1.351988165629e+00 2.030300000000e+02
3 1.353402379191e+00 2.029600000000e+02
3 1.354816592753e+00 2.028800000000e+02
3 1.356230806316e+00 2.028100000000e+02
3 1.357645019878e+00 2.027400000000e+02
3 1.359059233441e+00 2.026700000000e+02
3 1.360473447003e+00 2.026000000000e+02
3 1.361887660565e+00 2.025300000000e+02
3 1.363301874128e+00 2.024600000000e+02
3 1.364716087690e+00 2.023900000000e+02
3 1.366130301252e+00 2.023300000000e+02
3 1.367544514815e+00 2.022600000000e+02
3 1.368958728377e+00 2.022000000000e+02
3 1.370372941940e+00 2.021400000000e+02
3 1.371787155502e+00 2.021100000000e+02
3 1.373201369064e+00 2.020800000000e+02
3 1.374615582627e+00 2.020500000000e+02
3 1.376029796189e+00 2.020200000000e+02
3 1.377444009751e+00 2.019900000000e+02
3 1.378858223314e+00 2.019700000000e+02
3 1.380272436876e+00 2.019400000000e+02
3 1.381686650439e+00 2.019100000000e+02
3 1.383100864001e+00 2.018800000000e+02
3 1.384515077563e+00 2.018500000000e+02
3 1.385929291126e+00 2.018200000000e+02
3 1.387343504688e+00 2.017900000000e+02
3 1.388757718250e+00 2.017700000000e+02
3 1.390171931813e+00 2.017400000000e+02
3 1.391586145375e+00 2.017100000000e+02
3 1.393000358937e+00 2.016800000000e+02
3 1.394414572500e+00 2.016500000000e+02
3 1.395828786062e+00 2.016300000000e+02
3 1.397242999625e+00 2.016000000000e+02
3 1.398657213187e+00 2.015700000000e+02
3 1.400071426749e+00 2.015500000000e+02
3 1.401485640312e+00 2.015200000000e+02
3 1.402899853874e+00 2.014900000000e+02
3 1.404314067436e+00 2.014700000000e+02
3 1.405728280999e+00 2.014400000000e+02
3 1.407142494561e+00 2.014100000000e+02
3 1.408556708124e+00 2.013900000000e+02
3 1.409970921686e+00 2.013600000000e+02
3 1.411385135248e+00 2.013400000000e+02
3 1.412799348811e+00 2.013100000000e+02
3 1.414213562373e+00 2.012900000000e+02
4 0.000000000000e+00 2.093500000000e+02
4 1.414213562373e-03 2.093500000000e+02
4 2.828427124746e-03 2.093500000000e+02
4 4.242640687119e-03 2.093500000000e+02
4 5.656854249492e-03 2.093500000000e+02
4 7.071067811865e-03 2.093500000000e+02
4 8.485281374239e-03 2.093500000000e+02
4 9.899494936612e-03 2.093500000000e+02
4 1.131370849898e-02 2.093500000000e+02
4 1.272792206136e-02 2.093500000000e+02
4 1.414213562373e-02 2.093500000000e+02
4 1.555634918610e-02 2.093500000000e+02
4 1.697056274848e-02 2.093500000000e+02
4 1.838477631085e-02 2.093500000000e+02
4 1.979898987322e-02 2.093500000000e+02
4 2.121320343560e-02 2.093500000000e+02
4 2.262741699797e-02 2.093500000000e+02
4 2.404163056034e-02 2.093500000000e+02
4 2.545584412272e-02 2.093500000000e+02
4 2.687005768509e-02 2.093500000000e+02
4 2.828427124746e-02 2.093500000000e+02
4 2.969848480983e-02 2.093500000000e+02
4 3.111269837221e-02 2.093500000000e+02
4 3.252691193458e-02 2.093500000000e+02
4 3.394112549695e-02 2.093500000000e+02
4 3.535533905933e-02 2.093500000000e+02
4 3.676955262170e-02 2.093500000000e+02
4 3.818376618407e-02 2.093500000000e+02
4 3.959797974645e-02 2.093500000000e+02
4 4.101219330882e-02 2.093500000000e+02
4 4.242640687119e-02 2.093500000000e+02
4 4.384062043357e-02 2.093500000000e+02
4 4.525483399594e-02 2.093500000000e+02
4 4.666904755831e-02 2.093500000000e+02
4 4.808326112069e-02 2.093500000000e+02
4 4.949747468306e-02 2.093500000000e+02
4 5.091168824543e-02 2.093500000000e+02
4 5.232590180780e-02 2.093500000000e+02
4 5.374011537018e-02 2.093500000000e+02
4 5.515432893255e-02 2.093500000000e+02
4 5.656854249492e-02 2.093500000000e+02
4 5.798275605730e-02 2.093500000000e+02
4 5.939696961967e-02 2.093500000000e+02
4 6.081118318204e-02 2.093500000000e+02
4 6.222539674442e-02 2.093500000000e+02
4 6.363961030679e-02 2.093500000000e+02
4 6.505382386916e-02 2.093500000000e+02
4 6.646803743154e-02 2.093500000000e+02
4 6.788225099391e-02 2.093500000000e+02
4 6.929646455628e-02 2.093500000000e+02
4 7.071067811865e-02 2.093500000000e+02
4 7.212489168103e-02 2.093500000000e+02
4 7.353910524340e-02 2.093500000000e+02
4 7.495331880577e-02 2.093500000000e+02
4 7.636753236815e-02 2.093500000000e+02
4 7.778174593052e-02 2.093500000000e+02
4 7.919595949289e-02 2.093500000000e+02
4 8.061017305527e-02 2.093500000000e+02
4 8.202438661764e-02 2.093500000000e+02
4 8.343860018001e-02 2.093500000000e+02
4 8.485281374239e-02 2.093500000000e+02
4 8.626702730476e-02 2.093500000000e+02
4 8.768124086713e-02 2.093500000000e+02
4 8.909545442950e-02 2.093500000000e+02
4 9.050966799188e-02 2.093500000000e+02
4 9.192388155425e-02 2.093500000000e+02
4 9.333809511662e-02 2.093500000000e+02
4 9.475230867900e-02 2.093500000000e+02
4 9.616652224137e-02 2.093500000000e+02
4 9.758073580374e-02 2.093500000000e+02
4 9.899494936612e-02 2.093500000000e+02
4 1.004091629285e-01 2.093500000000e+02
4 1.018233764909e-01 2.093500000000e+02
4 1.032375900532e-01 2.093500000000e+02
4 1.046518036156e-01 2.093500000000e+02
4 1.060660171780e-01 2.093500000000e+02
4 1.074802307404e-01 2.093500000000e+02
4 1.088944443027e-01 2.093500000000e+02
4 1.103086578651e-01 2.093500000000e+02
4 1.117228714275e-01 2.093500000000e+02
4 1.131370849898e-01 2.093500000000e+02
4 1.145512985522e-01 2.093500000000e+02
4 1.159655121146e-01 2.093500000000e+02
4 1.173797256770e-01 2.093500000000e+02
4 1.187939392393e-01 2.093500000000e+02
4 1.202081528017e-01 2.093500000000e+02
4 1.216223663641e-01 2.093500000000e+02
4 1.230365799265e-01 2.093500000000e+02
4 1.244507934888e-01 2.093500000000e+02
4 1.258650070512e-01 2.093500000000e+02
4 1.272792206136e-01 2.093500000000e+02
4 1.286934341760e-01 2.093500000000e+02
4 1.301076477383e-01 2.093500000000e+02
4 1.315218613007e-01 2.093500000000e+02
4 1.329360748631e-01 2.093500000000e+02
4 1.343502884254e-01 2.093500000000e+02
4 1.357645019878e-01 2.093500000000e+02
4 1.371787155502e-01 2.093500000000e+02
4 1.385929291126e-01 2.093500000000e+02
4 1.400071426749e-01 2.093500000000e+02
4 1.414213562373e-01 2.093500000000e+02
4 1.428355697997e-01 2.093500000000e+02
4 1.442497833621e-01 2.093500000000e+02
4 1.456639969244e-01 2.093500000000e+02
4 1.470782104868e-01 2.093500000000e+02
4 1.484924240492e-01 2.093500000000e+02
4 1.499066376115e-01 2.093500000000e+02
4 1.513208511739e-01 2.093500000000e+02
4 1.527350647363e-01 2.093500000000e+02
4 1.541492782987e-01 2.093500000000e+02
4 1.555634918610e-01 2.093500000000e+02
4 1.569777054234e-01 2.093500000000e+02
4 1.583919189858e-01 2.093500000000e+02
4 1.598061325482e-01 2.093500000000e+02
4 1.612203461105e-01 2.093500000000e+02
4 1.626345596729e-01 2.093500000000e+02
4 1.640487732353e-01 2.093500000000e+02
4 1.654629867977e-01 2.093500000000e+02
4 1.668772003600e-01 2.093500000000e+02
4 1.682914139224e-01 2.093500000000e+02
4 1.697056274848e-01 2.093500000000e+02
4 1.711198410471e-01 2.093500000000e+02
4 1.725340546095e-01 2.093500000000e+02
4 1.739482681719e-01 2.093500000000e+02
4 1.753624817343e-01 2.093500000000e+02
4 1.767766952966e-01 2.093500000000e+02
4 1.781909088590e-01 2.093500000000e+02
4 1.796051224214e-01 2.093500000000e+02
4 1.810193359838e-01 2.093500000000e+02
4 1.824335495461e-01 2.093500000000e+02
4 1.838477631085e-01 2.093500000000e+02
4 1.852619766709e-01 2.093500000000e+02
4 1.866761902332e-01 2.093500000000e+02
4 1.880904037956e-01 2.093500000000e+02
4 1.895046173580e-01 2.093500000000e+02
4 1.909188309204e-01 2.093500000000e+02
4 1.923330444827e-01 2.093500000000e+02
4 1.937472580451e-01 2.093500000000e+02
4 1.951614716075e-01 2.093500000000e+02
4 1.965756851699e-01 2.093500000000e+02
4 1.979898987322e-01 2.093500000000e+02
4 1.994041122946e-01 2.093500000000e+02
4 2.008183258570e-01 2.093500000000e+02
4 2.022325394194e-01 2.093500000000e+02
4 2.036467529817e-01 2.093500000000e+02
4 2.050609665441e-01 2.093500000000e+02
4 2.064751801065e-01 2.093500000000e+02
4 2.078893936688e-01 2.093500000000e+02
4 2.093036072312e-01 2.093500000000e+02
4 2.107178207936e-01 2.093500000000e+02
4 2.121320343560e-01 2.093500000000e+02
4 2.135462479183e-01 2.093500000000e+02
4 2.149604614807e-01 2.093500000000e+02
4 2.163746750431e-01 2.093500000000e+02
4 2.177888886055e-01 2.093500000000e+02
4 2.192031021678e-01 2.093500000000e+02
4 2.206173157302e-01 2.093500000000e+02
4 2.220315292926e-01 2.093500000000e+02
4 2.234457428549e-01 2.093500000000e+02
4 2.248599564173e-01 2.093500000000e+02
4 2.262741699797e-01 2.093500000000e+02
4 2.276883835421e-01 2.093500000000e+02
4 2.291025971044e-01 2.093500000000e+02
4 2.305168106668e-01 2.093500000000e+02
4 2.319310242292e-01 2.093500000000e+02
4 2.333452377916e-01 2.093500000000e+02
4 2.347594513539e-01 2.093500000000e+02
4 2.361736649163e-01 2.093500000000e+02
4 2.375878784787e-01 2.093500000000e+02
4 2.390020920411e-01 2.093500000000e+02
4 2.404163056034e-01 2.093500000000e+02
4 2.418305191658e-01 2.093500000000e+02
4 2.432447327282e-01 2.093500000000e+02
4 2.446589462905e-01 2.093500000000e+02
4 2.460731598529e-01 2.093500000000e+02
4 2.474873734153e-01 2.093500000000e+02
4 2.489015869777e-01 2.093500000000e+02
4 2.503158005400e-01 2.093500000000e+02
4 2.517300141024e-01 2.093500000000e+02
4 2.531442276648e-01 2.093500000000e+02
4 2.545584412272e-01 2.093500000000e+02
4 2.559726547895e-01 2.093500000000e+02
4 2.573868683519e-01 2.093500000000e+02
4 2.588010819143e-01 2.093500000000e+02
4 2.602152954766e-01 2.093500000000e+02
4 2.616295090390e-01 2.093500000000e+02
4 2.630437226014e-01 2.093500000000e+02
4 2.644579361638e-01 2.093500000000e+02
4 2.658721497261e-01 2.093500000000e+02
4 2.672863632885e-01 2.093500000000e+02
4 2.687005768509e-01 2.093500000000e+02
4 2.701147904133e-01 2.093500000000e+02
4 2.715290039756e-01 2.093500000000e+02
4 2.729432175380e-01 2.093500000000e+02
4 2.743574311004e-01 2.093500000000e+02
4 2.757716446628e-01 2.093500000000e+02
4 2.771858582251e-01 2.093500000000e+02
4 2.786000717875e-01 2.093500000000e+02
4 2.800142853499e-01 2.093500000000e+02
4 2.814284989122e-01 2.093500000000e+02
4 2.828427124746e-01 2.093500000000e+02
4 2.842569260370e-01 2.093500000000e+02
4 2.856711395994e-01 2.093500000000e+02
4 2.870853531617e-01 2.093500000000e+02
4 2.884995667241e-01 2.093500000000e+02
4 2.899137802865e-01 2.093500000000e+02
4 2.913279938489e-01 2.093500000000e+02
4 2.927422074112e-01 2.093500000000e+02
4 2.941564209736e-01 2.093500000000e+02
4 2.955706345360e-01 2.093500000000e+02
4 2.969848480983e-01 2.093500000000e+02
4 2.983990616607e-01 2.093500000000e+02
4 2.998132752231e-01 2.093500000000e+02
4 3.012274887855e-01 2.093500000000e+02
4 3.026417023478e-01 2.093500000000e+02
4 3.040559159102e-01 2.093500000000e+02
4 3.054701294726e-01 2.093500000000e+02
4 3.068843430350e-01 2.093500000000e+02
4 3.082985565973e-01 2.093500000000e+02
4 3.097127701597e-01 2.093500000000e+02
4 3.111269837221e-01 2.093500000000e+02
4 3.125411972845e-01 2.093500000000e+02
4 3.139554108468e-01 2.093500000000e+02
4 3.153696244092e-01 2.093500000000e+02
4 3.167838379716e-01 2.093500000000e+02
4 3.181980515339e-01 2.093500000000e+02
4 3.196122650963e-01 2.093500000000e+02
4 3.210264786587e-01 2.093500000000e+02
4 3.224406922211e-01 2.093500000000e+02
4 3.238549057834e-01 2.093500000000e+02
4 3.252691193458e-01 2.093500000000e+02
4 3.266833329082e-01 2.093500000000e+02
4 3.280975464706e-01 2.093500000000e+02
4 3.295117600329e-01 2.093500000000e+02
4 3.309259735953e-01 2.093500000000e+02
4 3.323401871577e-01 2.093500000000e+02
4 3.337544007201e-01 2.093500000000e+02
4 3.351686142824e-01 2.093500000000e+02
4 3.365828278448e-01 2.093500000000e+02
4 3.379970414072e-01 2.093500000000e+02
4 3.394112549695e-01 2.093500000000e+02
4 3.408254685319e-01 2.093500000000e+02
4 3.422396820943e-01 2.093500000000e+02
4 3.436538956567e-01 2.093500000000e+02
4 3.450681092190e-01 2.093500000000e+02
4 3.464823227814e-01 2.093500000000e+02
4 3.478965363438e-01 2.093500000000e+02
4 3.493107499062e-01 2.093500000000e+02
4 3.507249634685e-01 2.093500000000e+02
4 3.521391770309e-01 2.093500000000e+02
4 3.535533905933e-01 2.093500000000e+02
4 3.549676041556e-01 2.093500000000e+02
4 3.563818177180e-01 2.093500000000e+02
4 3.577960312804e-01 2.093500000000e+02
4 3.592102448428e-01 2.093500000000e+02
4 3.606244584051e-01 2.093500000000e+02
4 3.620386719675e-01 2.093500000000e+02
4 3.634528855299e-01 2.093500000000e+02
4 3.648670990923e-01 2.093500000000e+02
4 3.662813126546e-01 2.093500000000e+02
4 3.676955262170e-01 2.093500000000e+02
4 3.691097397794e-01 2.093500000000e+02
4 3.705239533418e-01 2.093500000000e+02
4 3.719381669041e-01 2.093500000000e+02
4 3.733523804665e-01 2.093500000000e+02
4 3.747665940289e-01 2.093500000000e+02
4 3.761808075912e-01 2.093500000000e+02
4 3.775950211536e-01 2.093500000000e+02
4 3.790092347160e-01 2.093500000000e+02
4 3.804234482784e-01 2.093500000000e+02
4 3.818376618407e-01 2.093500000000e+02
4 3.832518754031e-01 2.093500000000e+02
4 3.846660889655e-01 2.093500000000e+02
4 3.860803025279e-01 2.093500000000e+02
4 3.874945160902e-01 2.093500000000e+02
4 3.889087296526e-01 2.093500000000e+02
4 3.903229432150e-01 2.093500000000e+02
4 3.917371567773e-01 2.093500000000e+02
4 3.931513703397e-01 2.093500000000e+02
4 3.945655839021e-01 2.093500000000e+02
4 3.959797974645e-01 2.093500000000e+02
4 3.973940110268e-01 2.093500000000e+02
4 3.988082245892e-01 2.093500000000e+02
4 4.002224381516e-01 2.093500000000e+02
4 4.016366517140e-01 2.093500000000e+02
4 4.030508652763e-01 2.093500000000e+02
4 4.044650788387e-01 2.093500000000e+02
4 4.058792924011e-01 2.093500000000e+02
4 4.072935059635e-01 2.093500000000e+02
4 4.087077195258e-01 2.093500000000e+02
4 4.101219330882e-01 2.093500000000e+02
4 4.115361466506e-01 2.093500000000e+02
4 4.129503602129e-01 2.093500000000e+02
4 4.143645737753e-01 2.093500000000e+02
4 4.157787873377e-01 2.093500000000e+02
4 4.171930009001e-01 2.093500000000e+02
4 4.186072144624e-01 2.093500000000e+02
4 4.200214280248e-01 2.093500000000e+02
4 4.214356415872e-01 2.093500000000e+02
4 4.228498551496e-01 2.093500000000e+02
4 4.242640687119e-01 2.093500000000e+02
4 4.256782822743e-01 2.093500000000e+02
4 4.270924958367e-01 2.093500000000e+02
4 4.285067093990e-01 2.093500000000e+02
4 4.299209229614e-01 2.093500000000e+02
4 4.313351365238e-01 2.093500000000e+02
4 4.327493500862e-01 2.093500000000e+02
4 4.341635636485e-01 2.093500000000e+02
4 4.355777772109e-01 2.093500000000e+02
4 4.369919907733e-01 2.093500000000e+02
4 4.384062043357e-01 2.093500000000e+02
4 4.398204178980e-01 2.093500000000e+02
4 4.412346314604e-01 2.093500000000e+02
4 4.426488450228e-01 2.093500000000e+02
4 4.440630585852e-01 2.093500000000e+02
4 4.454772721475e-01 2.093500000000e+02
4 4.468914857099e-01 2.093500000000e+02
4 4.483056992723e-01 2.093500000000e+02
4 4.497199128346e-01 2.093500000000e+02
4 4.511341263970e-01 2.093500000000e+02
4 4.525483399594e-01 2.093500000000e+02
4 4.539625535218e-01 2.093500000000e+02
4 4.553767670841e-01 2.093500000000e+02
4 4.567909806465e-01 2.093500000000e+02
4 4.582051942089e-01 2.093500000000e+02
4 4.596194077713e-01 2.093500000000e+02
4 4.610336213336e-01 2.093500000000e+02
4 4.624478348960e-01 2.093500000000e+02
4 4.638620484584e-01 2.093500000000e+02
4 4.652762620207e-01 2.093500000000e+02
4 4.666904755831e-01 2.093500000000e+02
4 4.681046891455e-01 2.093500000000e+02
4 4.695189027079e-01 2.093500000000e+02
4 4.709331162702e-01 2.093500000000e+02
4 4.723473298326e-01 2.093500000000e+02
4 4.737615433950e-01 2.093500000000e+02
4 4.751757569574e-01 2.093500000000e+02
4 4.765899705197e-01 2.093500000000e+02
4 4.780041840821e-01 2.093500000000e+02
4 4.794183976445e-01 2.093500000000e+02
4 4.808326112069e-01 2.093500000000e+02
4 4.822468247692e-01 2.093500000000e+02
4 4.836610383316e-01 2.093500000000e+02
4 4.850752518940e-01 2.093500000000e+02
4 4.864894654563e-01 2.093500000000e+02
4 4.879036790187e-01 2.093500000000e+02
4 4.893178925811e-01 2.093500000000e+02
4 4.907321061435e-01 2.093500000000e+02
4 4.921463197058e-01 2.093500000000e+02
4 4.935605332682e-01 2.093500000000e+02
4 4.949747468306e-01 2.093500000000e+02
4 4.963889603930e-01 2.093500000000e+02
4 4.978031739553e-01 2.093500000000e+02
4 4.992173875177e-01 2.093500000000e+02
4 5.006316010801e-01 2.093500000000e+02
4 5.020458146424e-01 2.093500000000e+02
4 5.034600282048e-01 2.093500000000e+02
4 5.048742417672e-01 2.093500000000e+02
4 5.062884553296e-01 2.093500000000e+02
4 5.077026688919e-01 2.093500000000e+02
4 5.091168824543e-01 2.093500000000e+02
4 5.105310960167e-01 2.093500000000e+02
4 5.119453095791e-01 2.093500000000e+02
4 5.133595231414e-01 2.093500000000e+02
4 5.147737367038e-01 2.093500000000e+02
4 5.161879502662e-01 2.093500000000e+02
4 5.176021638286e-01 2.093500000000e+02
4 5.190163773909e-01 2.093500000000e+02
4 5.204305909533e-01 2.093500000000e+02
4 5.218448045157e-01 2.093500000000e+02
4 5.232590180780e-01 2.093500000000e+02
4 5.246732316404e-01 2.093500000000e+02
4 5.260874452028e-01 2.093500000000e+02
4 5.275016587652e-01 2.093500000000e+02
4 5.289158723275e-01 2.093500000000e+02
4 5.303300858899e-01 2.093500000000e+02
4 5.317442994523e-01 2.093500000000e+02
4 5.331585130147e-01 2.093500000000e+02
4 5.345727265770e-01 2.093500000000e+02
4 5.359869401394e-01 2.093500000000e+02
4 5.374011537018e-01 2.093500000000e+02
4 5.388153672641e-01 2.093500000000e+02
4 5.402295808265e-01 2.093500000000e+02
4 5.416437943889e-01 2.093500000000e+02
4 5.430580079513e-01 2.093500000000e+02
4 5.444722215136e-01 2.093500000000e+02
4 5.458864350760e-01 2.093500000000e+02
4 5.473006486384e-01 2.093500000000e+02
4 5.487148622008e-01 2.093500000000e+02
4 5.501290757631e-01 2.093500000000e+02
4 5.515432893255e-01 2.093500000000e+02
4 5.529575028879e-01 2.093500000000e+02
4 5.543717164503e-01 2.093500000000e+02
4 5.557859300126e-01 2.093500000000e+02
4 5.572001435750e-01 2.093500000000e+02
4 5.586143571374e-01 2.093500000000e+02
4 5.600285706997e-01 2.093500000000e+02
4 5.614427842621e-01 2.093500000000e+02
4 5.628569978245e-01 2.093500000000e+02
4 5.642712113869e-01 2.093500000000e+02
4 5.656854249492e-01 2.093500000000e+02
4 5.670996385116e-01 2.093500000000e+02
4 5.685138520740e-01 2.093500000000e+02
4 5.699280656364e-01 2.093500000000e+02
4 5.713422791987e-01 2.093500000000e+02
4 5.727564927611e-01 2.093500000000e+02
4 5.741707063235e-01 2.093500000000e+02
4 5.755849198858e-01 2.093500000000e+02
4 5.769991334482e-01 2.093500000000e+02
4 5.784133470106e-01 2.093500000000e+02
4 5.798275605730e-01 2.093500000000e+02
4 5.812417741353e-01 2.093500000000e+02
4 5.826559876977e-01 2.093500000000e+02
4 5.840702012601e-01 2.093500000000e+02
4 5.854844148225e-01 2.093500000000e+02
4 5.868986283848e-01 2.093500000000e+02
4 5.883128419472e-01 2.093500000000e+02
4 5.897270555096e-01 2.093500000000e+02
4 5.911412690720e-01 2.093500000000e+02
4 5.925554826343e-01 2.093500000000e+02
4 5.939696961967e-01 2.093500000000e+02
4 5.953839097591e-01 2.093500000000e+02
4 5.967981233214e-01 2.093500000000e+02
4 5.982123368838e-01 2.093500000000e+02
4 5.996265504462e-01 2.093500000000e+02
4 6.010407640086e-01 2.093500000000e+02
4 6.024549775709e-01 2.093500000000e+02
4 6.038691911333e-01 2.093500000000e+02
4 6.052834046957e-01 2.093500000000e+02
4 6.066976182581e-01 2.093500000000e+02
4 6.081118318204e-01 2.093500000000e+02
4 6.095260453828e-01 2.093500000000e+02
4 6.109402589452e-01 2.093500000000e+02
4 6.123544725076e-01 2.093500000000e+02
4 6.137686860699e-01 2.093500000000e+02
4 6.151828996323e-01 2.093500000000e+02
4 6.165971131947e-01 2.093500000000e+02
4 6.180113267570e-01 2.093500000000e+02
4 6.194255403194e-01 2.093500000000e+02
4 6.208397538818e-01 2.093500000000e+02
4 6.222539674442e-01 2.093500000000e+02
4 6.236681810065e-01 2.093500000000e+02
4 6.250823945689e-01 2.093500000000e+02
4 6.264966081313e-01 2.093500000000e+02
4 6.279108216937e-01 2.093500000000e+02
4 6.293250352560e-01 2.093500000000e+02
4 6.307392488184e-01 2.093500000000e+02
4 6.321534623808e-01 2.093500000000e+02
4 6.335676759431e-01 2.093500000000e+02
4 6.349818895055e-01 2.093500000000e+02
4 6.363961030679e-01 2.093500000000e+02
4 6.378103166303e-01 2.093500000000e+02
4 6.392245301926e-01 2.093500000000e+02
4 6.406387437550e-01 2.093500000000e+02
4 6.420529573174e-01 2.093500000000e+02
4 6.434671708798e-01 2.093500000000e+02
4 6.448813844421e-01 2.093500000000e+02
4 6.462955980045e-01 2.093500000000e+02
4 6.477098115669e-01 2.093500000000e+02
4 6.491240251293e-01 2.093500000000e+02
4 6.505382386916e-01 2.093500000000e+02
4 6.519524522540e-01 2.093500000000e+02
4 6.533666658164e-01 2.093500000000e+02
4 6.547808793787e-01 2.093500000000e+02
4 6.561950929411e-01 2.093500000000e+02
4 6.576093065035e-01 2.093500000000e+02
4 6.590235200659e-01 2.093500000000e+02
4 6.604377336282e-01 2.093500000000e+02
4 6.618519471906e-01 2.093500000000e+02
4 6.632661607530e-01 2.093500000000e+02
4 6.646803743154e-01 2.093500000000e+02
4 6.660945878777e-01 2.093500000000e+02
4 6.675088014401e-01 2.093500000000e+02
4 6.689230150025e-01 2.093500000000e+02
4 6.703372285648e-01 2.093500000000e+02
4 6.717514421272e-01 2.093500000000e+02
4 6.731656556896e-01 2.093500000000e+02
4 6.745798692520e-01 2.093500000000e+02
4 6.759940828143e-01 2.093500000000e+02
4 6.774082963767e-01 2.093500000000e+02
4 6.788225099391e-01 2.093500000000e+02
4 6.802367235015e-01 2.093500000000e+02
4 6.816509370638e-01 2.093500000000e+02
4 6.830651506262e-01 2.093500000000e+02
4 6.844793641886e-01 2.093500000000e+02
4 6.858935777510e-01 2.093500000000e+02
4 6.873077913133e-01 2.093500000000e+02
4 6.887220048757e-01 2.093500000000e+02
4 6.901362184381e-01 2.093500000000e+02
4 6.915504320004e-01 2.093500000000e+02
4 6.929646455628e-01 2.093500000000e+02
4 6.943788591252e-01 2.093500000000e+02
4 6.957930726876e-01 2.093500000000e+02
4 6.972072862499e-01 2.093500000000e+02
4 6.986214998123e-01 2.093500000000e+02
4 7.000357133747e-01 2.093500000000e+02
4 7.014499269371e-01 2.093500000000e+02
4 7.028641404994e-01 2.093500000000e+02
4 7.042783540618e-01 2.093500000000e+02
4 7.056925676242e-01 2.093500000000e+02
4 7.071067811865e-01 2.093500000000e+02
4 7.085209947489e-01 2.093500000000e+02
4 7.099352083113e-01 2.093500000000e+02
4 7.113494218737e-01 2.093500000000e+02
4 7.127636354360e-01 2.093500000000e+02
4 7.141778489984e-01 2.093500000000e+02
4 7.155920625608e-01 2.093500000000e+02
4 7.170062761232e-01 2.093500000000e+02
4 7.184204896855e-01 2.093500000000e+02
4 7.198347032479e-01 2.093500000000e+02
4 7.212489168103e-01 2.093500000000e+02
4 7.226631303727e-01 2.093500000000e+02
4 7.240773439350e-01 2.093500000000e+02
4 7.254915574974e-01 2.093500000000e+02
4 7.269057710598e-01 2.093500000000e+02
4 7.283199846221e-01 2.093500000000e+02
4 7.297341981845e-01 2.093500000000e+02
4 7.311484117469e-01 2.093500000000e+02
4 7.325626253093e-01 2.093500000000e+02
4 7.339768388716e-01 2.093500000000e+02
4 7.353910524340e-01 2.093500000000e+02
4 7.368052659964e-01 2.093500000000e+02
4 7.382194795588e-01 2.093500000000e+02
4 7.396336931211e-01 2.093500000000e+02
4 7.410479066835e-01 2.093500000000e+02
4 7.424621202459e-01 2.093500000000e+02
4 7.438763338082e-01 2.093500000000e+02
4 7.452905473706e-01 2.093500000000e+02
4 7.467047609330e-01 2.093500000000e+02
4 7.481189744954e-01 2.093500000000e+02
4 7.495331880577e-01 2.093500000000e+02
4 7.509474016201e-01 2.093500000000e+02
4 7.523616151825e-01 2.093500000000e+02
4 7.537758287449e-01 2.093500000000e+02
4 7.551900423072e-01 2.093500000000e+02
4 7.566042558696e-01 2.093500000000e+02
4 7.580184694320e-01 2.093500000000e+02
4 7.594326829944e-01 2.093500000000e+02
4 7.608468965567e-01 2.093500000000e+02
4 7.622611101191e-01 2.093500000000e+02
4 7.636753236815e-01 2.093500000000e+02
4 7.650895372438e-01 2.093500000000e+02
4 7.665037508062e-01 2.093500000000e+02
4 7.679179643686e-01 2.093500000000e+02
4 7.693321779310e-01 2.093500000000e+02
4 7.707463914933e-01 2.093500000000e+02
4 7.721606050557e-01 2.093500000000e+02
4 7.735748186181e-01 2.093500000000e+02
4 7.749890321805e-01 2.093500000000e+02
4 7.764032457428e-01 2.093500000000e+02
4 7.778174593052e-01 2.093500000000e+02
4 7.792316728676e-01 2.093500000000e+02
4 7.806458864299e-01 2.093500000000e+02
4 7.820600999923e-01 2.093500000000e+02
4 7.834743135547e-01 2.093500000000e+02
4 7.848885271171e-01 2.093500000000e+02
4 7.863027406794e-01 2.093500000000e+02
4 7.877169542418e-01 2.093500000000e+02
4 7.891311678042e-01 2.093500000000e+02
4 7.905453813666e-01 2.093500000000e+02
4 7.919595949289e-01 2.093500000000e+02
4 7.933738084913e-01 2.093500000000e+02
4 7.947880220537e-01 2.093500000000e+02
4 7.962022356161e-01 2.093500000000e+02
4 7.976164491784e-01 2.093500000000e+02
4 7.990306627408e-01 2.093500000000e+02
4 8.004448763032e-01 2.093500000000e+02
4 8.018590898655e-01 2.093500000000e+02
4 8.032733034279e-01 2.093500000000e+02
4 8.046875169903e-01 2.093500000000e+02
4 8.061017305527e-01 2.093500000000e+02
4 8.075159441150e-01 2.093500000000e+02
4 8.089301576774e-01 2.093500000000e+02
4 8.103443712398e-01 2.093500000000e+02
4 8.117585848022e-01 2.093500000000e+02
4 8.131727983645e-01 2.093500000000e+02
4 8.145870119269e-01 2.093500000000e+02
4 8.160012254893e-01 2.093500000000e+02
4 8.174154390516e-01 2.093500000000e+02
4 8.188296526140e-01 2.093500000000e+02
4 8.202438661764e-01 2.093500000000e+02
4 8.216580797388e-01 2.093500000000e+02
4 8.230722933011e-01 2.093500000000e+02
4 8.244865068635e-01 2.093500000000e+02
4 8.259007204259e-01 2.093500000000e+02
4 8.273149339883e-01 2.093500000000e+02
4 8.287291475506e-01 2.093500000000e+02
4 8.301433611130e-01 2.093500000000e+02
4 8.315575746754e-01 2.093500000000e+02
4 8.329717882378e-01 2.093500000000e+02
4 8.343860018001e-01 2.093500000000e+02
4 8.358002153625e-01 2.093500000000e+02
4 8.372144289249e-01 2.093500000000e+02
4 8.386286424872e-01 2.093500000000e+02
4 8.400428560496e-01 2.093500000000e+02
4 8.414570696120e-01 2.093500000000e+02
4 8.428712831744e-01 2.093500000000e+02
4 8.442854967367e-01 2.093500000000e+02
4 8.456997102991e-01 2.093500000000e+02
4 8.471139238615e-01 2.093500000000e+02
4 8.485281374239e-01 2.093500000000e+02
4 8.499423509862e-01 2.093500000000e+02
4 8.513565645486e-01 2.093500000000e+02
4 8.527707781110e-01 2.093500000000e+02
4 8.541849916733e-01 2.093500000000e+02
4 8.555992052357e-01 2.093500000000e+02
4 8.570134187981e-01 2.093500000000e+02
4 8.584276323605e-01 2.093500000000e+02
4 8.598418459228e-01 2.093500000000e+02
4 8.612560594852e-01 2.093500000000e+02
4 8.626702730476e-01 2.093500000000e+02
4 8.640844866100e-01 2.093500000000e+02
4 8.654987001723e-01 2.093500000000e+02
4 8.669129137347e-01 2.093500000000e+02
4 8.683271272971e-01 2.093500000000e+02
4 8.697413408595e-01 2.093500000000e+02
4 8.711555544218e-01 2.093500000000e+02
4 8.725697679842e-01 2.093500000000e+02
4 8.739839815466e-01 2.093500000000e+02
4 8.753981951089e-01 2.093500000000e+02
4 8.768124086713e-01 2.093500000000e+02
4 8.782266222337e-01 2.093500000000e+02
4 8.796408357961e-01 2.093500000000e+02
4 8.810550493584e-01 2.093500000000e+02
4 8.824692629208e-01 2.093500000000e+02
4 8.838834764832e-01 2.093500000000e+02
4 8.852976900456e-01 2.093500000000e+02
4 8.867119036079e-01 2.093500000000e+02
4 8.881261171703e-01 2.093500000000e+02
4 8.895403307327e-01 2.093500000000e+02
4 8.909545442950e-01 2.093500000000e+02
4 8.923687578574e-01 2.093500000000e+02
4 8.937829714198e-01 2.093500000000e+02
4 8.951971849822e-01 2.093500000000e+02
4 8.966113985445e-01 2.093500000000e+02
4 8.980256121069e-01 2.093500000000e+02
4 8.994398256693e-01 2.093500000000e+02
4 9.008540392317e-01 2.093500000000e+02
4 9.022682527940e-01 2.093500000000e+02
4 9.036824663564e-01 2.093500000000e+02
4 9.050966799188e-01 2.093500000000e+02
4 9.065108934812e-01 2.093500000000e+02
4 9.079251070435e-01 2.093500000000e+02
4 9.093393206059e-01 2.093500000000e+02
4 9.107535341683e-01 2.093500000000e+02
4 9.121677477306e-01 2.093500000000e+02
4 9.135819612930e-01 2.093500000000e+02
4 9.149961748554e-01 2.093500000000e+02
4 9.164103884178e-01 2.093500000000e+02
4 9.178246019801e-01 2.093500000000e+02
4 9.192388155425e-01 2.093500000000e+02
4 9.206530291049e-01 2.093500000000e+02
4 9.220672426673e-01 2.093500000000e+02
4 9.234814562296e-01 2.093500000000e+02
4 9.248956697920e-01 2.093500000000e+02
4 9.263098833544e-01 2.093500000000e+02
4 9.277240969168e-01 2.093500000000e+02
4 9.291383104791e-01 2.093500000000e+02
4 9.305525240415e-01 2.093500000000e+02
4 9.319667376039e-01 2.093500000000e+02
4 9.333809511662e-01 2.093500000000e+02
4 9.347951647286e-01 2.093500000000e+02
4 9.362093782910e-01 2.093500000000e+02
4 9.376235918534e-01 2.093500000000e+02
4 9.390378054157e-01 2.093500000000e+02
4 9.404520189781e-01 2.093500000000e+02
4 9.418662325405e-01 2.093500000000e+02
4 9.432804461029e-01 2.093500000000e+02
4 9.446946596652e-01 2.093500000000e+02
4 9.461088732276e-01 2.093500000000e+02
4 9.475230867900e-01 2.093500000000e+02
4 9.489373003523e-01 2.093500000000e+02
4 9.503515139147e-01 2.093500000000e+02
4 9.517657274771e-01 2.093500000000e+02
4 9.531799410395e-01 2.093500000000e+02
4 9.545941546018e-01 2.093500000000e+02
4 9.560083681642e-01 2.093500000000e+02
4 9.574225817266e-01 2.093500000000e+02
4 9.588367952890e-01 2.093500000000e+02
4 9.602510088513e-01 2.093500000000e+02
4 9.616652224137e-01 2.093500000000e+02
4 9.630794359761e-01 2.093500000000e+02
4 9.644936495385e-01 2.093500000000e+02
4 9.659078631008e-01 2.093500000000e+02
4 9.673220766632e-01 2.093500000000e+02
4 9.687362902256e-01 2.093500000000e+02
4 9.701505037879e-01 2.093500000000e+02
4 9.715647173503e-01 2.093500000000e+02
4 9.729789309127e-01 2.093500000000e+02
4 9.743931444751e-01 2.093500000000e+02
4 9.758073580374e-01 2.093500000000e+02
4 9.772215715998e-01 2.093500000000e+02
4 9.786357851622e-01 2.093500000000e+02
4 9.800499987246e-01 2.093500000000e+02
4 9.814642122869e-01 2.093500000000e+02
4 9.828784258493e-01 2.093500000000e+02
4 9.842926394117e-01 2.093500000000e+02
4 9.857068529740e-01 2.093500000000e+02
4 9.871210665364e-01 2.093500000000e+02
4 9.885352800988e-01 2.093500000000e+02
4 9.899494936612e-01 2.093500000000e+02
4 9.913637072235e-01 2.093500000000e+02
4 9.927779207859e-01 2.093500000000e+02
4 9.941921343483e-01 2.093500000000e+02
4 9.956063479107e-01 2.093500000000e+02
4 9.970205614730e-01 2.093500000000e+02
4 9.984347750354e-01 2.093500000000e+02
4 9.998489885978e-01 2.093500000000e+02
4 1.001263202160e+00 2.093500000000e+02
4 1.002677415723e+00 2.093500000000e+02
4 1.004091629285e+00 2.093500000000e+02
4 1.005505842847e+00 2.093500000000e+02
4 1.006920056410e+00 2.093500000000e+02
4 1.008334269972e+00 2.093500000000e+02
4 1.009748483534e+00 2.093500000000e+02
4 1.011162697097e+00 2.093500000000e+02
4 1.012576910659e+00 2.093500000000e+02
4 1.013991124222e+00 2.093500000000e+02
4 1.015405337784e+00 2.093500000000e+02
4 1.016819551346e+00 2.093500000000e+02
4 1.018233764909e+00 2.093500000000e+02
4 1.019647978471e+00 2.093500000000e+02
4 1.021062192033e+00 2.093500000000e+02
4 1.022476405596e+00 2.093500000000e+02
4 1.023890619158e+00 2.093500000000e+02
4 1.025304832720e+00 2.093500000000e+02
4 1.026719046283e+00 2.093500000000e+02
4 1.028133259845e+00 2.093500000000e+02
4 1.029547473408e+00 2.093500000000e+02
4 1.030961686970e+00 2.093500000000e+02
4 1.032375900532e+00 2.093500000000e+02
4 1.033790114095e+00 2.093500000000e+02
4 1.035204327657e+00 2.093500000000e+02
4 1.036618541219e+00 2.093500000000e+02
4 1.038032754782e+00 2.093500000000e+02
4 1.039446968344e+00 2.093500000000e+02
4 1.040861181907e+00 2.093500000000e+02
4 1.042275395469e+00 2.093500000000e+02
4 1.043689609031e+00 2.093500000000e+02
4 1.045103822594e+00 2.093500000000e+02
4 1.046518036156e+00 2.093500000000e+02
4 1.047932249718e+00 2.093500000000e+02
4 1.049346463281e+00 2.093500000000e+02
4 1.050760676843e+00 2.093500000000e+02
4 1.052174890406e+00 2.093500000000e+02
4 1.053589103968e+00 2.093500000000e+02
4 1.055003317530e+00 2.093500000000e+02
4 1.056417531093e+00 2.093500000000e+02
4 1.057831744655e+00 2.093500000000e+02
4 1.059245958217e+00 2.093500000000e+02
4 1.060660171780e+00 2.093500000000e+02
4 1.062074385342e+00 2.093500000000e+02
4 1.063488598905e+00 2.093500000000e+02
4 1.064902812467e+00 2.093500000000e+02
4 1.066317026029e+00 2.093500000000e+02
4 1.067731239592e+00 2.093500000000e+02
4 1.069145453154e+00 2.093500000000e+02
4 1.070559666716e+00 2.093500000000e+02
4 1.071973880279e+00 2.093500000000e+02
4 1.073388093841e+00 2.093500000000e+02
4 1.074802307404e+00 2.093500000000e+02
4 1.076216520966e+00 2.093500000000e+02
4 1.077630734528e+00 2.093500000000e+02
4 1.079044948091e+00 2.093500000000e+02
4 1.080459161653e+00 2.093500000000e+02
4 1.081873375215e+00 2.093500000000e+02
4 1.083287588778e+00 2.093500000000e+02
4 1.084701802340e+00 2.093500000000e+02
4 1.086116015903e+00 2.093500000000e+02
4 1.087530229465e+00 2.093500000000e+02
4 1.088944443027e+00 2.093500000000e+02
4 1.090358656590e+00 2.093500000000e+02
4 1.091772870152e+00 2.093500000000e+02
4 1.093187083714e+00 2.093500000000e+02
4 1.094601297277e+00 2.093500000000e+02
4 1.096015510839e+00 2.093500000000e+02
4 1.097429724402e+00 2.093500000000e+02
4 1.098843937964e+00 2.093500000000e+02
4 1.100258151526e+00 2.093500000000e+02
4 1.101672365089e+00 2.093500000000e+02
4 1.103086578651e+00 2.093500000000e+02
4 1.104500792213e+00 2.093500000000e+02
4 1.105915005776e+00 2.093500000000e+02
4 1.107329219338e+00 2.093500000000e+02
4 1.108743432901e+00 2.093500000000e+02
4 1.110157646463e+00 2.093500000000e+02
4 1.111571860025e+00 2.093500000000e+02
4 1.112986073588e+00 2.093500000000e+02
4 1.114400287150e+00 2.093500000000e+02
4 1.115814500712e+00 2.093500000000e+02
4 1.117228714275e+00 2.093500000000e+02
4 1.118642927837e+00 2.093500000000e+02
4 1.120057141399e+00 2.093500000000e+02
4 1.121471354962e+00 2.093500000000e+02
4 1.122885568524e+00 2.093500000000e+02
4 1.124299782087e+00 2.093500000000e+02
4 1.125713995649e+00 2.093500000000e+02
4 1.127128209211e+00 2.093500000000e+02
4 1.128542422774e+00 2.093500000000e+02
4 1.129956636336e+00 2.093500000000e+02
4 1.131370849898e+00 2.093500000000e+02
4 1.132785063461e+00 2.093500000000e+02
4 1.134199277023e+00 2.093500000000e+02
4 1.135613490586e+00 2.093500000000e+02
4 1.137027704148e+00 2.093500000000e+02
4 1.138441917710e+00 2.093500000000e+02
4 1.139856131273e+00 2.093500000000e+02
4 1.141270344835e+00 2.093500000000e+02
4 1.142684558397e+00 2.093500000000e+02
4 1.144098771960e+00 2.093500000000e+02
4 1.145512985522e+00 2.093500000000e+02
4 1.146927199085e+00 2.093500000000e+02
4 1.148341412647e+00 2.093500000000e+02
4 1.149755626209e+00 2.093500000000e+02
4 1.151169839772e+00 2.093500000000e+02
4 1.152584053334e+00 2.093500000000e+02
4 1.153998266896e+00 2.093500000000e+02
4 1.155412480459e+00 2.093500000000e+02
4 1.156826694021e+00 2.093500000000e+02
4 1.158240907584e+00 2.093500000000e+02
4 1.159655121146e+00 2.093500000000e+02
4 1.161069334708e+00 2.093500000000e+02
4 1.162483548271e+00 2.093500000000e+02
4 1.163897761833e+00 2.093500000000e+02
4 1.165311975395e+00 2.093500000000e+02
4 1.166726188958e+00 2.093500000000e+02
4 1.168140402520e+00 2.093500000000e+02
4 1.169554616083e+00 2.093500000000e+02
4 1.170968829645e+00 2.093500000000e+02
4 1.172383043207e+00 2.093500000000e+02
4 1.173797256770e+00 2.093500000000e+02
4 1.175211470332e+00 2.093500000000e+02
4 1.176625683894e+00 2.093500000000e+02
4 1.178039897457e+00 2.093500000000e+02
4 1.179454111019e+00 2.093500000000e+02
4 1.180868324582e+00 2.093500000000e+02
4 1.182282538144e+00 2.093500000000e+02
4 1.183696751706e+00 2.093500000000e+02
4 1.185110965269e+00 2.093500000000e+02
4 1.186525178831e+00 2.093500000000e+02
4 1.187939392393e+00 2.093500000000e+02
4 1.189353605956e+00 2.093500000000e+02
4 1.190767819518e+00 2.093500000000e+02
4 1.192182033081e+00 2.093500000000e+02
4 1.193596246643e+00 2.093500000000e+02
4 1.195010460205e+00 2.093500000000e+02
4 1.196424673768e+00 2.093500000000e+02
4 1.197838887330e+00 2.093500000000e+02
4 1.199253100892e+00 2.093500000000e+02
4 1.200667314455e+00 2.093500000000e+02
4 1.202081528017e+00 2.093500000000e+02
4 1.203495741580e+00 2.093500000000e+02
4 1.204909955142e+00 2.093500000000e+02
4 1.206324168704e+00 2.093500000000e+02
4 1.207738382267e+00 2.093500000000e+02
4 1.209152595829e+00 2.093500000000e+02
4 1.210566809391e+00 2.093500000000e+02
4 1.211981022954e+00 2.093500000000e+02
4 1.213395236516e+00 2.093500000000e+02
4 1.214809450078e+00 2.093500000000e+02
4 1.216223663641e+00 2.093500000000e+02
4 1.217637877203e+00 2.093500000000e+02
4 1.219052090766e+00 2.093500000000e+02
4 1.220466304328e+00 2.093500000000e+02
4 1.221880517890e+00 2.093500000000e+02
4 1.223294731453e+00 2.093500000000e+02
4 1.224708945015e+00 2.093500000000e+02
4 1.226123158577e+00 2.093500000000e+02
4 1.227537372140e+00 2.093500000000e+02
4 1.228951585702e+00 2.093500000000e+02
4 1.230365799265e+00 2.093500000000e+02
4 1.231780012827e+00 2.093500000000e+02
4 1.233194226389e+00 2.093500000000e+02
4 1.234608439952e+00 2.093500000000e+02
4 1.236022653514e+00 2.093500000000e+02
4 1.237436867076e+00 2.093500000000e+02
4 1.238851080639e+00 2.093500000000e+02
4 1.240265294201e+00 2.093500000000e+02
4 1.241679507764e+00 2.093500000000e+02
4 1.243093721326e+00 2.093500000000e+02
4 1.244507934888e+00 2.093500000000e+02
4 1.245922148451e+00 2.093500000000e+02
4 1.247336362013e+00 2.093500000000e+02
4 1.248750575575e+00 2.093500000000e+02
4 1.250164789138e+00 2.093500000000e+02
4 1.251579002700e+00 2.093500000000e+02
4 1.252993216263e+00 2.093500000000e+02
4 1.254407429825e+00 2.093500000000e+02
4 1.255821643387e+00 2.093500000000e+02
4 1.257235856950e+00 2.093500000000e+02
4 1.258650070512e+00 2.093500000000e+02
4 1.260064284074e+00 2.093500000000e+02
4 1.261478497637e+00 2.093500000000e+02
4 1.262892711199e+00 2.093500000000e+02
4 1.264306924762e+00 2.093500000000e+02
4 1.265721138324e+00 2.093500000000e+02
4 1.267135351886e+00 2.093500000000e+02
4 1.268549565449e+00 2.093500000000e+02
4 1.269963779011e+00 2.093500000000e+02
4 1.271377992573e+00 2.093500000000e+02
4 1.272792206136e+00 2.093500000000e+02
4 1.274206419698e+00 2.093500000000e+02
4 1.275620633261e+00 2.093500000000e+02
4 1.277034846823e+00 2.093500000000e+02
4 1.278449060385e+00 2.093500000000e+02
4 1.279863273948e+00 2.093500000000e+02
4 1.281277487510e+00 2.093500000000e+02
4 1.282691701072e+00 2.093500000000e+02
4 1.284105914635e+00 2.093500000000e+02
4 1.285520128197e+00 2.093500000000e+02
4 1.286934341760e+00 2.093500000000e+02
4 1.288348555322e+00 2.093500000000e+02
4 1.289762768884e+00 2.093500000000e+02
4 1.291176982447e+00 2.093500000000e+02
4 1.292591196009e+00 2.093500000000e+02
4 1.294005409571e+00 2.093500000000e+02
4 1.295419623134e+00 2.093500000000e+02
4 1.296833836696e+00 2.093500000000e+02
4 1.298248050259e+00 2.093500000000e+02
4 1.299662263821e+00 2.093500000000e+02
4 1.301076477383e+00 2.093500000000e+02
4 1.302490690946e+00 2.093500000000e+02
4 1.303904904508e+00 2.093500000000e+02
4 1.305319118070e+00 2.093500000000e+02
4 1.306733331633e+00 2.093500000000e+02
4 1.308147545195e+00 2.093500000000e+02
4 1.309561758757e+00 2.093500000000e+02
4 1.310975972320e+00 2.093500000000e+02
4 1.312390185882e+00 2.093500000000e+02
4 1.313804399445e+00 2.093500000000e+02
4 1.315218613007e+00 2.093500000000e+02
4 1.316632826569e+00 2.093500000000e+02
4 1.318047040132e+00 2.093500000000e+02
4 1.319461253694e+00 2.093500000000e+02
4 1.320875467256e+00 2.093500000000e+02
4 1.322289680819e+00 2.093500000000e+02
4 1.323703894381e+00 2.093500000000e+02
4 1.325118107944e+00 2.093500000000e+02
4 1.326532321506e+00 2.093500000000e+02
4 1.327946535068e+00 2.093500000000e+02
4 1.329360748631e+00 2.093500000000e+02
4 1.330774962193e+00 2.093500000000e+02
4 1.332189175755e+00 2.093500000000e+02
4 1.333603389318e+00 2.093500000000e+02
4 1.335017602880e+00 2.093500000000e+02
4 1.336431816443e+00 2.093500000000e+02
4 1.337846030005e+00 2.093500000000e+02
4 1.339260243567e+00 2.093500000000e+02
4 1.340674457130e+00 2.093500000000e+02
4 1.342088670692e+00 2.093500000000e+02
4 1.343502884254e+00 2.093500000000e+02
4 1.344917097817e+00 2.093500000000e+02
4 1.346331311379e+00 2.093500000000e+02
4 1.347745524942e+00 2.093500000000e+02
4 1.349159738504e+00 2.093500000000e+02
4 1.350573952066e+00 2.093500000000e+02
4 1.351988165629e+00 2.093500000000e+02
4 1.353402379191e+00 2.093500000000e+02
4 1.354816592753e+00 2.093500000000e+02
4 1.356230806316e+00 2.093500000000e+02
4 1.357645019878e+00 2.093500000000e+02
4 1.359059233441e+00 2.093500000000e+02
4 1.360473447003e+00 2.093500000000e+02
4 1.361887660565e+00 2.093500000000e+02
4 1.363301874128e+00 2.093500000000e+02
4 1.364716087690e+00 2.093500000000e+02
4 1.366130301252e+00 2.093500000000e+02
4 1.367544514815e+00 2.093500000000e+02
4 1.368958728377e+00 2.093500000000e+02
4 1.370372941940e+00 2.093500000000e+02
4 1.371787155502e+00 2.093500000000e+02
4 1.373201369064e+00 2.093500000000e+02
4 1.374615582627e+00 2.093500000000e+02
4 1.376029796189e+00 2.093500000000e+02
4 1.377444009751e+00 2.093500000000e+02
4 1.378858223314e+00 2.093500000000e+02
4 1.380272436876e+00 2.093500000000e+02
4 1.381686650439e+00 2.093500000000e+02
4 1.383100864001e+00 2.093500000000e+02
4 1.384515077563e+00 2.093500000000e+02
4 1.385929291126e+00 2.093500000000e+02
4 1.387343504688e+00 2.093500000000e+02
4 1.388757718250e+00 2.093500000000e+02
4 1.390171931813e+00 2.093500000000e+02
4 1.391586145375e+00 2.093500000000e+02
4 1.393000358937e+00 2.093500000000e+02
4 1.394414572500e+00 2.093500000000e+02
4 1.395828786062e+00 2.093500000000e+02
4 1.397242999625e+00 2.093500000000e+02
4 1.398657213187e+00 2.093500000000e+02
4 1.400071426749e+00 2.093500000000e+02
4 1.401485640312e+00 2.093500000000e+02
4 1.402899853874e+00 2.093500000000e+02
4 1.404314067436e+00 2.093500000000e+02
4 1.405728280999e+00 2.093500000000e+02
4 1.407142494561e+00 2.093500000000e+02
4 1.408556708124e+00 2.093500000000e+02
4 1.409970921686e+00 2.093500000000e+02
4 1.411385135248e+00 2.093500000000e+02
4 1.412799348811e+00 2.093500000000e+02
4 1.414213562373e+00 2.093500000000e+02


==> stress_vs_l_theta_t30_compare_data.txt <==
curve_id l vonmises_stress
1 0.000000000000e+00 2.093500000000e+02
1 1.414213562373e-03 2.093500000000e+02
1 2.828427124746e-03 2.093500000000e+02
1 4.242640687119e-03 2.093500000000e+02
1 5.656854249492e-03 2.093500000000e+02
1 7.071067811865e-03 2.093500000000e+02
1 8.485281374239e-03 2.093500000000e+02
1 9.899494936612e-03 2.093500000000e+02
1 1.131370849898e-02 2.093500000000e+02
1 1.272792206136e-02 2.093500000000e+02
1 1.414213562373e-02 2.093500000000e+02
1 1.555634918610e-02 2.093500000000e+02
1 1.697056274848e-02 2.093500000000e+02
1 1.838477631085e-02 2.093500000000e+02
1 1.979898987322e-02 2.093500000000e+02
1 2.121320343560e-02 2.093500000000e+02
1 2.262741699797e-02 2.093500000000e+02
1 2.404163056034e-02 2.093500000000e+02
1 2.545584412272e-02 2.093500000000e+02
1 2.687005768509e-02 2.093500000000e+02
1 2.828427124746e-02 2.093500000000e+02
1 2.969848480983e-02 2.093500000000e+02
1 3.111269837221e-02 2.093500000000e+02
1 3.252691193458e-02 2.093500000000e+02
1 3.394112549695e-02 2.093500000000e+02
1 3.535533905933e-02 2.093500000000e+02
1 3.676955262170e-02 2.093500000000e+02
1 3.818376618407e-02 2.093500000000e+02
1 3.959797974645e-02 2.093500000000e+02
1 4.101219330882e-02 2.093500000000e+02
1 4.242640687119e-02 2.093500000000e+02
1 4.384062043357e-02 2.093500000000e+02
1 4.525483399594e-02 2.093500000000e+02
1 4.666904755831e-02 2.093500000000e+02
1 4.808326112069e-02 2.093500000000e+02
1 4.949747468306e-02 2.093500000000e+02
1 5.091168824543e-02 2.093500000000e+02
1 5.232590180780e-02 2.093500000000e+02
1 5.374011537018e-02 2.093500000000e+02
1 5.515432893255e-02 2.093500000000e+02
1 5.656854249492e-02 2.093500000000e+02
1 5.798275605730e-02 2.093500000000e+02
1 5.939696961967e-02 2.093500000000e+02
1 6.081118318204e-02 2.093500000000e+02
1 6.222539674442e-02 2.093500000000e+02
1 6.363961030679e-02 2.093500000000e+02
1 6.505382386916e-02 2.093500000000e+02
1 6.646803743154e-02 2.093500000000e+02
1 6.788225099391e-02 2.093500000000e+02
1 6.929646455628e-02 2.093500000000e+02
1 7.071067811865e-02 2.093500000000e+02
1 7.212489168103e-02 2.093500000000e+02
1 7.353910524340e-02 2.093500000000e+02
1 7.495331880577e-02 2.093500000000e+02
1 7.636753236815e-02 2.093500000000e+02
1 7.778174593052e-02 2.093500000000e+02
1 7.919595949289e-02 2.093500000000e+02
1 8.061017305527e-02 2.093500000000e+02
1 8.202438661764e-02 2.093500000000e+02
1 8.343860018001e-02 2.093500000000e+02
1 8.485281374239e-02 2.093500000000e+02
1 8.626702730476e-02 2.093500000000e+02
1 8.768124086713e-02 2.093500000000e+02
1 8.909545442950e-02 2.093500000000e+02
1 9.050966799188e-02 2.093500000000e+02
1 9.192388155425e-02 2.093500000000e+02
1 9.333809511662e-02 2.093500000000e+02
1 9.475230867900e-02 2.093500000000e+02
1 9.616652224137e-02 2.093500000000e+02
1 9.758073580374e-02 2.093500000000e+02
1 9.899494936612e-02 2.093500000000e+02
1 1.004091629285e-01 2.093500000000e+02
1 1.018233764909e-01 2.093500000000e+02
1 1.032375900532e-01 2.093500000000e+02
1 1.046518036156e-01 2.093500000000e+02
1 1.060660171780e-01 2.093500000000e+02
1 1.074802307404e-01 2.093500000000e+02
1 1.088944443027e-01 2.093500000000e+02
1 1.103086578651e-01 2.093500000000e+02
1 1.117228714275e-01 2.093500000000e+02
1 1.131370849898e-01 2.093500000000e+02
1 1.145512985522e-01 2.093500000000e+02
1 1.159655121146e-01 2.093500000000e+02
1 1.173797256770e-01 2.093500000000e+02
1 1.187939392393e-01 2.093500000000e+02
1 1.202081528017e-01 2.093500000000e+02
1 1.216223663641e-01 2.093500000000e+02
1 1.230365799265e-01 2.093500000000e+02
1 1.244507934888e-01 2.093500000000e+02
1 1.258650070512e-01 2.093500000000e+02
1 1.272792206136e-01 2.093500000000e+02
1 1.286934341760e-01 2.093500000000e+02
1 1.301076477383e-01 2.093500000000e+02
1 1.315218613007e-01 2.093500000000e+02
1 1.329360748631e-01 2.093500000000e+02
1 1.343502884254e-01 2.093500000000e+02
1 1.357645019878e-01 2.093500000000e+02
1 1.371787155502e-01 2.093500000000e+02
1 1.385929291126e-01 2.093500000000e+02
1 1.400071426749e-01 2.093500000000e+02
1 1.414213562373e-01 2.093500000000e+02
1 1.428355697997e-01 2.093500000000e+02
1 1.442497833621e-01 2.093500000000e+02
1 1.456639969244e-01 2.093500000000e+02
1 1.470782104868e-01 2.093500000000e+02
1 1.484924240492e-01 2.093500000000e+02
1 1.499066376115e-01 2.093500000000e+02
1 1.513208511739e-01 2.093500000000e+02
1 1.527350647363e-01 2.093500000000e+02
1 1.541492782987e-01 2.093500000000e+02
1 1.555634918610e-01 2.093500000000e+02
1 1.569777054234e-01 2.093500000000e+02
1 1.583919189858e-01 2.093500000000e+02
1 1.598061325482e-01 2.093500000000e+02
1 1.612203461105e-01 2.093500000000e+02
1 1.626345596729e-01 2.093500000000e+02
1 1.640487732353e-01 2.093500000000e+02
1 1.654629867977e-01 2.093500000000e+02
1 1.668772003600e-01 2.093500000000e+02
1 1.682914139224e-01 2.093500000000e+02
1 1.697056274848e-01 2.093500000000e+02
1 1.711198410471e-01 2.093500000000e+02
1 1.725340546095e-01 2.093500000000e+02
1 1.739482681719e-01 2.093500000000e+02
1 1.753624817343e-01 2.093500000000e+02
1 1.767766952966e-01 2.093500000000e+02
1 1.781909088590e-01 2.093500000000e+02
1 1.796051224214e-01 2.093500000000e+02
1 1.810193359838e-01 2.093500000000e+02
1 1.824335495461e-01 2.093500000000e+02
1 1.838477631085e-01 2.093500000000e+02
1 1.852619766709e-01 2.093500000000e+02
1 1.866761902332e-01 2.093500000000e+02
1 1.880904037956e-01 2.093500000000e+02
1 1.895046173580e-01 2.093500000000e+02
1 1.909188309204e-01 2.093500000000e+02
1 1.923330444827e-01 2.093500000000e+02
1 1.937472580451e-01 2.093500000000e+02
1 1.951614716075e-01 2.093500000000e+02
1 1.965756851699e-01 2.093500000000e+02
1 1.979898987322e-01 2.093500000000e+02
1 1.994041122946e-01 2.093500000000e+02
1 2.008183258570e-01 2.093500000000e+02
1 2.022325394194e-01 2.093500000000e+02
1 2.036467529817e-01 2.093500000000e+02
1 2.050609665441e-01 2.093500000000e+02
1 2.064751801065e-01 2.093500000000e+02
1 2.078893936688e-01 2.093500000000e+02
1 2.093036072312e-01 2.093500000000e+02
1 2.107178207936e-01 2.093500000000e+02
1 2.121320343560e-01 2.093500000000e+02
1 2.135462479183e-01 2.093500000000e+02
1 2.149604614807e-01 2.093500000000e+02
1 2.163746750431e-01 2.093500000000e+02
1 2.177888886055e-01 2.093500000000e+02
1 2.192031021678e-01 2.093500000000e+02
1 2.206173157302e-01 2.093500000000e+02
1 2.220315292926e-01 2.093500000000e+02
1 2.234457428549e-01 2.093500000000e+02
1 2.248599564173e-01 2.093500000000e+02
1 2.262741699797e-01 2.093500000000e+02
1 2.276883835421e-01 2.093500000000e+02
1 2.291025971044e-01 2.093500000000e+02
1 2.305168106668e-01 2.093500000000e+02
1 2.319310242292e-01 2.093500000000e+02
1 2.333452377916e-01 2.093500000000e+02
1 2.347594513539e-01 2.093500000000e+02
1 2.361736649163e-01 2.093500000000e+02
1 2.375878784787e-01 2.093500000000e+02
1 2.390020920411e-01 2.093500000000e+02
1 2.404163056034e-01 2.093500000000e+02
1 2.418305191658e-01 2.093500000000e+02
1 2.432447327282e-01 2.093500000000e+02
1 2.446589462905e-01 2.093500000000e+02
1 2.460731598529e-01 2.093500000000e+02
1 2.474873734153e-01 2.093500000000e+02
1 2.489015869777e-01 2.093500000000e+02
1 2.503158005400e-01 2.093500000000e+02
1 2.517300141024e-01 2.093500000000e+02
1 2.531442276648e-01 2.093500000000e+02
1 2.545584412272e-01 2.093500000000e+02
1 2.559726547895e-01 2.093500000000e+02
1 2.573868683519e-01 2.093500000000e+02
1 2.588010819143e-01 2.093500000000e+02
1 2.602152954766e-01 2.093500000000e+02
1 2.616295090390e-01 2.093500000000e+02
1 2.630437226014e-01 2.093500000000e+02
1 2.644579361638e-01 2.093500000000e+02
1 2.658721497261e-01 2.093500000000e+02
1 2.672863632885e-01 2.093500000000e+02
1 2.687005768509e-01 2.093500000000e+02
1 2.701147904133e-01 2.093500000000e+02
1 2.715290039756e-01 2.093500000000e+02
1 2.729432175380e-01 2.093500000000e+02
1 2.743574311004e-01 2.093500000000e+02
1 2.757716446628e-01 2.093500000000e+02
1 2.771858582251e-01 2.093500000000e+02
1 2.786000717875e-01 2.093500000000e+02
1 2.800142853499e-01 2.093500000000e+02
1 2.814284989122e-01 2.093500000000e+02
1 2.828427124746e-01 2.093500000000e+02
1 2.842569260370e-01 2.093500000000e+02
1 2.856711395994e-01 2.093500000000e+02
1 2.870853531617e-01 2.093500000000e+02
1 2.884995667241e-01 2.093500000000e+02
1 2.899137802865e-01 2.093500000000e+02
1 2.913279938489e-01 2.093500000000e+02
1 2.927422074112e-01 2.093500000000e+02
1 2.941564209736e-01 2.093500000000e+02
1 2.955706345360e-01 2.093500000000e+02
1 2.969848480983e-01 2.093500000000e+02
1 2.983990616607e-01 2.093500000000e+02
1 2.998132752231e-01 2.093500000000e+02
1 3.012274887855e-01 2.093500000000e+02
1 3.026417023478e-01 2.093500000000e+02
1 3.040559159102e-01 2.093500000000e+02
1 3.054701294726e-01 2.093500000000e+02
1 3.068843430350e-01 2.093500000000e+02
1 3.082985565973e-01 2.093500000000e+02
1 3.097127701597e-01 2.093500000000e+02
1 3.111269837221e-01 2.093500000000e+02
1 3.125411972845e-01 2.093500000000e+02
1 3.139554108468e-01 2.093500000000e+02
1 3.153696244092e-01 2.093500000000e+02
1 3.167838379716e-01 2.093500000000e+02
1 3.181980515339e-01 2.093500000000e+02
1 3.196122650963e-01 2.093500000000e+02
1 3.210264786587e-01 2.093500000000e+02
1 3.224406922211e-01 2.093500000000e+02
1 3.238549057834e-01 2.093500000000e+02
1 3.252691193458e-01 2.093500000000e+02
1 3.266833329082e-01 2.093500000000e+02
1 3.280975464706e-01 2.093500000000e+02
1 3.295117600329e-01 2.093500000000e+02
1 3.309259735953e-01 2.093500000000e+02
1 3.323401871577e-01 2.093500000000e+02
1 3.337544007201e-01 2.093500000000e+02
1 3.351686142824e-01 2.093500000000e+02
1 3.365828278448e-01 2.093500000000e+02
1 3.379970414072e-01 2.093500000000e+02
1 3.394112549695e-01 2.093500000000e+02
1 3.408254685319e-01 2.093500000000e+02
1 3.422396820943e-01 2.093500000000e+02
1 3.436538956567e-01 2.093500000000e+02
1 3.450681092190e-01 2.093500000000e+02
1 3.464823227814e-01 2.093500000000e+02
1 3.478965363438e-01 2.093500000000e+02
1 3.493107499062e-01 2.093500000000e+02
1 3.507249634685e-01 2.093500000000e+02
1 3.521391770309e-01 2.093500000000e+02
1 3.535533905933e-01 2.093500000000e+02
1 3.549676041556e-01 2.093500000000e+02
1 3.563818177180e-01 2.093500000000e+02
1 3.577960312804e-01 2.093500000000e+02
1 3.592102448428e-01 2.093500000000e+02
1 3.606244584051e-01 2.093500000000e+02
1 3.620386719675e-01 2.093500000000e+02
1 3.634528855299e-01 2.093500000000e+02
1 3.648670990923e-01 2.093500000000e+02
1 3.662813126546e-01 2.093500000000e+02
1 3.676955262170e-01 2.093500000000e+02
1 3.691097397794e-01 2.093500000000e+02
1 3.705239533418e-01 2.093500000000e+02
1 3.719381669041e-01 2.093500000000e+02
1 3.733523804665e-01 2.093500000000e+02
1 3.747665940289e-01 2.093500000000e+02
1 3.761808075912e-01 2.093500000000e+02
1 3.775950211536e-01 2.093500000000e+02
1 3.790092347160e-01 2.093500000000e+02
1 3.804234482784e-01 2.093500000000e+02
1 3.818376618407e-01 2.093500000000e+02
1 3.832518754031e-01 2.093500000000e+02
1 3.846660889655e-01 2.093500000000e+02
1 3.860803025279e-01 2.093500000000e+02
1 3.874945160902e-01 2.093500000000e+02
1 3.889087296526e-01 2.093500000000e+02
1 3.903229432150e-01 2.093500000000e+02
1 3.917371567773e-01 2.093500000000e+02
1 3.931513703397e-01 2.093500000000e+02
1 3.945655839021e-01 2.093500000000e+02
1 3.959797974645e-01 2.093500000000e+02
1 3.973940110268e-01 2.093500000000e+02
1 3.988082245892e-01 2.093500000000e+02
1 4.002224381516e-01 2.093500000000e+02
1 4.016366517140e-01 2.093500000000e+02
1 4.030508652763e-01 2.093500000000e+02
1 4.044650788387e-01 2.093500000000e+02
1 4.058792924011e-01 2.093500000000e+02
1 4.072935059635e-01 2.093500000000e+02
1 4.087077195258e-01 2.093500000000e+02
1 4.101219330882e-01 2.093500000000e+02
1 4.115361466506e-01 2.093500000000e+02
1 4.129503602129e-01 2.093500000000e+02
1 4.143645737753e-01 2.093500000000e+02
1 4.157787873377e-01 2.093500000000e+02
1 4.171930009001e-01 2.093500000000e+02
1 4.186072144624e-01 2.093500000000e+02
1 4.200214280248e-01 2.093500000000e+02
1 4.214356415872e-01 2.093500000000e+02
1 4.228498551496e-01 2.093500000000e+02
1 4.242640687119e-01 2.093500000000e+02
1 4.256782822743e-01 2.093500000000e+02
1 4.270924958367e-01 2.093500000000e+02
1 4.285067093990e-01 2.093500000000e+02
1 4.299209229614e-01 2.093500000000e+02
1 4.313351365238e-01 2.093500000000e+02
1 4.327493500862e-01 2.093500000000e+02
1 4.341635636485e-01 2.093500000000e+02
1 4.355777772109e-01 2.093500000000e+02
1 4.369919907733e-01 2.093500000000e+02
1 4.384062043357e-01 2.093500000000e+02
1 4.398204178980e-01 2.093500000000e+02
1 4.412346314604e-01 2.093500000000e+02
1 4.426488450228e-01 2.093500000000e+02
1 4.440630585852e-01 2.093500000000e+02
1 4.454772721475e-01 2.093500000000e+02
1 4.468914857099e-01 2.093500000000e+02
1 4.483056992723e-01 2.093500000000e+02
1 4.497199128346e-01 2.093500000000e+02
1 4.511341263970e-01 2.093500000000e+02
1 4.525483399594e-01 2.093500000000e+02
1 4.539625535218e-01 2.093500000000e+02
1 4.553767670841e-01 2.093500000000e+02
1 4.567909806465e-01 2.093500000000e+02
1 4.582051942089e-01 2.093500000000e+02
1 4.596194077713e-01 2.093500000000e+02
1 4.610336213336e-01 2.093500000000e+02
1 4.624478348960e-01 2.093500000000e+02
1 4.638620484584e-01 2.093500000000e+02
1 4.652762620207e-01 2.093500000000e+02
1 4.666904755831e-01 2.093500000000e+02
1 4.681046891455e-01 2.093500000000e+02
1 4.695189027079e-01 2.093500000000e+02
1 4.709331162702e-01 2.093500000000e+02
1 4.723473298326e-01 2.093500000000e+02
1 4.737615433950e-01 2.093500000000e+02
1 4.751757569574e-01 2.093500000000e+02
1 4.765899705197e-01 2.093500000000e+02
1 4.780041840821e-01 2.093500000000e+02
1 4.794183976445e-01 2.093500000000e+02
1 4.808326112069e-01 2.093500000000e+02
1 4.822468247692e-01 2.093500000000e+02
1 4.836610383316e-01 2.093500000000e+02
1 4.850752518940e-01 2.093500000000e+02
1 4.864894654563e-01 2.093500000000e+02
1 4.879036790187e-01 2.093500000000e+02
1 4.893178925811e-01 2.093500000000e+02
1 4.907321061435e-01 2.093500000000e+02
1 4.921463197058e-01 2.093500000000e+02
1 4.935605332682e-01 2.093500000000e+02
1 4.949747468306e-01 2.093500000000e+02
1 4.963889603930e-01 2.093500000000e+02
1 4.978031739553e-01 2.093500000000e+02
1 4.992173875177e-01 2.093500000000e+02
1 5.006316010801e-01 2.093500000000e+02
1 5.020458146424e-01 2.093500000000e+02
1 5.034600282048e-01 2.093500000000e+02
1 5.048742417672e-01 2.093500000000e+02
1 5.062884553296e-01 2.093500000000e+02
1 5.077026688919e-01 2.093500000000e+02
1 5.091168824543e-01 2.093500000000e+02
1 5.105310960167e-01 2.093500000000e+02
1 5.119453095791e-01 2.093500000000e+02
1 5.133595231414e-01 2.093500000000e+02
1 5.147737367038e-01 2.093500000000e+02
1 5.161879502662e-01 2.093500000000e+02
1 5.176021638286e-01 2.093500000000e+02
1 5.190163773909e-01 2.093500000000e+02
1 5.204305909533e-01 2.093500000000e+02
1 5.218448045157e-01 2.093500000000e+02
1 5.232590180780e-01 2.093500000000e+02
1 5.246732316404e-01 2.093500000000e+02
1 5.260874452028e-01 2.093500000000e+02
1 5.275016587652e-01 2.093500000000e+02
1 5.289158723275e-01 2.093500000000e+02
1 5.303300858899e-01 2.093500000000e+02
1 5.317442994523e-01 2.093500000000e+02
1 5.331585130147e-01 2.093500000000e+02
1 5.345727265770e-01 2.093500000000e+02
1 5.359869401394e-01 2.093500000000e+02
1 5.374011537018e-01 2.093500000000e+02
1 5.388153672641e-01 2.093500000000e+02
1 5.402295808265e-01 2.093500000000e+02
1 5.416437943889e-01 2.093500000000e+02
1 5.430580079513e-01 2.093500000000e+02
1 5.444722215136e-01 2.093500000000e+02
1 5.458864350760e-01 2.093500000000e+02
1 5.473006486384e-01 2.093500000000e+02
1 5.487148622008e-01 2.093500000000e+02
1 5.501290757631e-01 2.093500000000e+02
1 5.515432893255e-01 2.093500000000e+02
1 5.529575028879e-01 2.093500000000e+02
1 5.543717164503e-01 2.093500000000e+02
1 5.557859300126e-01 2.093500000000e+02
1 5.572001435750e-01 2.093500000000e+02
1 5.586143571374e-01 2.093500000000e+02
1 5.600285706997e-01 2.093500000000e+02
1 5.614427842621e-01 2.093500000000e+02
1 5.628569978245e-01 2.093500000000e+02
1 5.642712113869e-01 2.093500000000e+02
1 5.656854249492e-01 2.093500000000e+02
1 5.670996385116e-01 2.093500000000e+02
1 5.685138520740e-01 2.093500000000e+02
1 5.699280656364e-01 2.093500000000e+02
1 5.713422791987e-01 2.093500000000e+02
1 5.727564927611e-01 2.093500000000e+02
1 5.741707063235e-01 2.093500000000e+02
1 5.755849198858e-01 2.093500000000e+02
1 5.769991334482e-01 2.093500000000e+02
1 5.784133470106e-01 2.093500000000e+02
1 5.798275605730e-01 2.093500000000e+02
1 5.812417741353e-01 2.093500000000e+02
1 5.826559876977e-01 2.093500000000e+02
1 5.840702012601e-01 2.093500000000e+02
1 5.854844148225e-01 2.093500000000e+02
1 5.868986283848e-01 2.093500000000e+02
1 5.883128419472e-01 2.093500000000e+02
1 5.897270555096e-01 2.093500000000e+02
1 5.911412690720e-01 2.093500000000e+02
1 5.925554826343e-01 2.093500000000e+02
1 5.939696961967e-01 2.093500000000e+02
1 5.953839097591e-01 2.093500000000e+02
1 5.967981233214e-01 2.093500000000e+02
1 5.982123368838e-01 2.093500000000e+02
1 5.996265504462e-01 2.093500000000e+02
1 6.010407640086e-01 2.093500000000e+02
1 6.024549775709e-01 2.093500000000e+02
1 6.038691911333e-01 2.093500000000e+02
1 6.052834046957e-01 2.093500000000e+02
1 6.066976182581e-01 2.093500000000e+02
1 6.081118318204e-01 2.093500000000e+02
1 6.095260453828e-01 2.093500000000e+02
1 6.109402589452e-01 2.093500000000e+02
1 6.123544725076e-01 2.093500000000e+02
1 6.137686860699e-01 2.093500000000e+02
1 6.151828996323e-01 2.093500000000e+02
1 6.165971131947e-01 2.093500000000e+02
1 6.180113267570e-01 2.093500000000e+02
1 6.194255403194e-01 2.093500000000e+02
1 6.208397538818e-01 2.093500000000e+02
1 6.222539674442e-01 2.093500000000e+02
1 6.236681810065e-01 2.093500000000e+02
1 6.250823945689e-01 2.093500000000e+02
1 6.264966081313e-01 2.093500000000e+02
1 6.279108216937e-01 2.093500000000e+02
1 6.293250352560e-01 2.093500000000e+02
1 6.307392488184e-01 2.093500000000e+02
1 6.321534623808e-01 2.093500000000e+02
1 6.335676759431e-01 2.093500000000e+02
1 6.349818895055e-01 2.093500000000e+02
1 6.363961030679e-01 2.093500000000e+02
1 6.378103166303e-01 2.093500000000e+02
1 6.392245301926e-01 2.093500000000e+02
1 6.406387437550e-01 2.093500000000e+02
1 6.420529573174e-01 2.093500000000e+02
1 6.434671708798e-01 2.093500000000e+02
1 6.448813844421e-01 2.093500000000e+02
1 6.462955980045e-01 2.093500000000e+02
1 6.477098115669e-01 2.093500000000e+02
1 6.491240251293e-01 2.093500000000e+02
1 6.505382386916e-01 2.093500000000e+02
1 6.519524522540e-01 2.093500000000e+02
1 6.533666658164e-01 2.093500000000e+02
1 6.547808793787e-01 2.093500000000e+02
1 6.561950929411e-01 2.093500000000e+02
1 6.576093065035e-01 2.093500000000e+02
1 6.590235200659e-01 2.093500000000e+02
1 6.604377336282e-01 2.093500000000e+02
1 6.618519471906e-01 2.093500000000e+02
1 6.632661607530e-01 2.093500000000e+02
1 6.646803743154e-01 2.093500000000e+02
1 6.660945878777e-01 2.093500000000e+02
1 6.675088014401e-01 2.093500000000e+02
1 6.689230150025e-01 2.093500000000e+02
1 6.703372285648e-01 2.093500000000e+02
1 6.717514421272e-01 2.093500000000e+02
1 6.731656556896e-01 2.093500000000e+02
1 6.745798692520e-01 2.093500000000e+02
1 6.759940828143e-01 2.093500000000e+02
1 6.774082963767e-01 2.093500000000e+02
1 6.788225099391e-01 2.093500000000e+02
1 6.802367235015e-01 2.093500000000e+02
1 6.816509370638e-01 2.093500000000e+02
1 6.830651506262e-01 2.093500000000e+02
1 6.844793641886e-01 2.093500000000e+02
1 6.858935777510e-01 2.093500000000e+02
1 6.873077913133e-01 2.093500000000e+02
1 6.887220048757e-01 2.093500000000e+02
1 6.901362184381e-01 2.093500000000e+02
1 6.915504320004e-01 2.093500000000e+02
1 6.929646455628e-01 2.093500000000e+02
1 6.943788591252e-01 2.093500000000e+02
1 6.957930726876e-01 2.093500000000e+02
1 6.972072862499e-01 2.093500000000e+02
1 6.986214998123e-01 2.093500000000e+02
1 7.000357133747e-01 2.093500000000e+02
1 7.014499269371e-01 2.093500000000e+02
1 7.028641404994e-01 2.093500000000e+02
1 7.042783540618e-01 2.093500000000e+02
1 7.056925676242e-01 2.093500000000e+02
1 7.071067811865e-01 2.093500000000e+02
1 7.085209947489e-01 2.093500000000e+02
1 7.099352083113e-01 2.093500000000e+02
1 7.113494218737e-01 2.093500000000e+02
1 7.127636354360e-01 2.093500000000e+02
1 7.141778489984e-01 2.093500000000e+02
1 7.155920625608e-01 2.093500000000e+02
1 7.170062761232e-01 2.093500000000e+02
1 7.184204896855e-01 2.093500000000e+02
1 7.198347032479e-01 2.093500000000e+02
1 7.212489168103e-01 2.093500000000e+02
1 7.226631303727e-01 2.093500000000e+02
1 7.240773439350e-01 2.093500000000e+02
1 7.254915574974e-01 2.093500000000e+02
1 7.269057710598e-01 2.093500000000e+02
1 7.283199846221e-01 2.093500000000e+02
1 7.297341981845e-01 2.093500000000e+02
1 7.311484117469e-01 2.093500000000e+02
1 7.325626253093e-01 2.093500000000e+02
1 7.339768388716e-01 2.093500000000e+02
1 7.353910524340e-01 2.093500000000e+02
1 7.368052659964e-01 2.093500000000e+02
1 7.382194795588e-01 2.093500000000e+02
1 7.396336931211e-01 2.093500000000e+02
1 7.410479066835e-01 2.093500000000e+02
1 7.424621202459e-01 2.093500000000e+02
1 7.438763338082e-01 2.093500000000e+02
1 7.452905473706e-01 2.093500000000e+02
1 7.467047609330e-01 2.093500000000e+02
1 7.481189744954e-01 2.093500000000e+02
1 7.495331880577e-01 2.093500000000e+02
1 7.509474016201e-01 2.093500000000e+02
1 7.523616151825e-01 2.093500000000e+02
1 7.537758287449e-01 2.093500000000e+02
1 7.551900423072e-01 2.093500000000e+02
1 7.566042558696e-01 2.093500000000e+02
1 7.580184694320e-01 2.093500000000e+02
1 7.594326829944e-01 2.093500000000e+02
1 7.608468965567e-01 2.093500000000e+02
1 7.622611101191e-01 2.093500000000e+02
1 7.636753236815e-01 2.093500000000e+02
1 7.650895372438e-01 2.093500000000e+02
1 7.665037508062e-01 2.093500000000e+02
1 7.679179643686e-01 2.093500000000e+02
1 7.693321779310e-01 2.093500000000e+02
1 7.707463914933e-01 2.093500000000e+02
1 7.721606050557e-01 2.093500000000e+02
1 7.735748186181e-01 2.093500000000e+02
1 7.749890321805e-01 2.093500000000e+02
1 7.764032457428e-01 2.093500000000e+02
1 7.778174593052e-01 2.093500000000e+02
1 7.792316728676e-01 2.093500000000e+02
1 7.806458864299e-01 2.093500000000e+02
1 7.820600999923e-01 2.093500000000e+02
1 7.834743135547e-01 2.093500000000e+02
1 7.848885271171e-01 2.093500000000e+02
1 7.863027406794e-01 2.093500000000e+02
1 7.877169542418e-01 2.093500000000e+02
1 7.891311678042e-01 2.093500000000e+02
1 7.905453813666e-01 2.093500000000e+02
1 7.919595949289e-01 2.093500000000e+02
1 7.933738084913e-01 2.093500000000e+02
1 7.947880220537e-01 2.093500000000e+02
1 7.962022356161e-01 2.093500000000e+02
1 7.976164491784e-01 2.093500000000e+02
1 7.990306627408e-01 2.093500000000e+02
1 8.004448763032e-01 2.093500000000e+02
1 8.018590898655e-01 2.093500000000e+02
1 8.032733034279e-01 2.093500000000e+02
1 8.046875169903e-01 2.093500000000e+02
1 8.061017305527e-01 2.093500000000e+02
1 8.075159441150e-01 2.093500000000e+02
1 8.089301576774e-01 2.093500000000e+02
1 8.103443712398e-01 2.093500000000e+02
1 8.117585848022e-01 2.093500000000e+02
1 8.131727983645e-01 2.093500000000e+02
1 8.145870119269e-01 2.093500000000e+02
1 8.160012254893e-01 2.093500000000e+02
1 8.174154390516e-01 2.093500000000e+02
1 8.188296526140e-01 2.093500000000e+02
1 8.202438661764e-01 2.093500000000e+02
1 8.216580797388e-01 2.093500000000e+02
1 8.230722933011e-01 2.093500000000e+02
1 8.244865068635e-01 2.093500000000e+02
1 8.259007204259e-01 2.093500000000e+02
1 8.273149339883e-01 2.093500000000e+02
1 8.287291475506e-01 2.093500000000e+02
1 8.301433611130e-01 2.093500000000e+02
1 8.315575746754e-01 2.093500000000e+02
1 8.329717882378e-01 2.093500000000e+02
1 8.343860018001e-01 2.093500000000e+02
1 8.358002153625e-01 2.093500000000e+02
1 8.372144289249e-01 2.093500000000e+02
1 8.386286424872e-01 2.093500000000e+02
1 8.400428560496e-01 2.093500000000e+02
1 8.414570696120e-01 2.093500000000e+02
1 8.428712831744e-01 2.093500000000e+02
1 8.442854967367e-01 2.093500000000e+02
1 8.456997102991e-01 2.093500000000e+02
1 8.471139238615e-01 2.093500000000e+02
1 8.485281374239e-01 2.093500000000e+02
1 8.499423509862e-01 2.093500000000e+02
1 8.513565645486e-01 2.093500000000e+02
1 8.527707781110e-01 2.093500000000e+02
1 8.541849916733e-01 2.093500000000e+02
1 8.555992052357e-01 2.093500000000e+02
1 8.570134187981e-01 2.093500000000e+02
1 8.584276323605e-01 2.093500000000e+02
1 8.598418459228e-01 2.093500000000e+02
1 8.612560594852e-01 2.093500000000e+02
1 8.626702730476e-01 2.093500000000e+02
1 8.640844866100e-01 2.093500000000e+02
1 8.654987001723e-01 2.093500000000e+02
1 8.669129137347e-01 2.093500000000e+02
1 8.683271272971e-01 2.093500000000e+02
1 8.697413408595e-01 2.093500000000e+02
1 8.711555544218e-01 2.093500000000e+02
1 8.725697679842e-01 2.093500000000e+02
1 8.739839815466e-01 2.093500000000e+02
1 8.753981951089e-01 2.093500000000e+02
1 8.768124086713e-01 2.093500000000e+02
1 8.782266222337e-01 2.093500000000e+02
1 8.796408357961e-01 2.093500000000e+02
1 8.810550493584e-01 2.093500000000e+02
1 8.824692629208e-01 2.093500000000e+02
1 8.838834764832e-01 2.093500000000e+02
1 8.852976900456e-01 2.093500000000e+02
1 8.867119036079e-01 2.093500000000e+02
1 8.881261171703e-01 2.093500000000e+02
1 8.895403307327e-01 2.093500000000e+02
1 8.909545442950e-01 2.093500000000e+02
1 8.923687578574e-01 2.093500000000e+02
1 8.937829714198e-01 2.093500000000e+02
1 8.951971849822e-01 2.093500000000e+02
1 8.966113985445e-01 2.093500000000e+02
1 8.980256121069e-01 2.093500000000e+02
1 8.994398256693e-01 2.093500000000e+02
1 9.008540392317e-01 2.093500000000e+02
1 9.022682527940e-01 2.093500000000e+02
1 9.036824663564e-01 2.093500000000e+02
1 9.050966799188e-01 2.093500000000e+02
1 9.065108934812e-01 2.093500000000e+02
1 9.079251070435e-01 2.093500000000e+02
1 9.093393206059e-01 2.093500000000e+02
1 9.107535341683e-01 2.093500000000e+02
1 9.121677477306e-01 2.093500000000e+02
1 9.135819612930e-01 2.093500000000e+02
1 9.149961748554e-01 2.093500000000e+02
1 9.164103884178e-01 2.093500000000e+02
1 9.178246019801e-01 2.093500000000e+02
1 9.192388155425e-01 2.093500000000e+02
1 9.206530291049e-01 2.093500000000e+02
1 9.220672426673e-01 2.093500000000e+02
1 9.234814562296e-01 2.093500000000e+02
1 9.248956697920e-01 2.093500000000e+02
1 9.263098833544e-01 2.093500000000e+02
1 9.277240969168e-01 2.093500000000e+02
1 9.291383104791e-01 2.093500000000e+02
1 9.305525240415e-01 2.093500000000e+02
1 9.319667376039e-01 2.093500000000e+02
1 9.333809511662e-01 2.093500000000e+02
1 9.347951647286e-01 2.093500000000e+02
1 9.362093782910e-01 2.093500000000e+02
1 9.376235918534e-01 2.093500000000e+02
1 9.390378054157e-01 2.093500000000e+02
1 9.404520189781e-01 2.093500000000e+02
1 9.418662325405e-01 2.093500000000e+02
1 9.432804461029e-01 2.093500000000e+02
1 9.446946596652e-01 2.093500000000e+02
1 9.461088732276e-01 2.093500000000e+02
1 9.475230867900e-01 2.093500000000e+02
1 9.489373003523e-01 2.093500000000e+02
1 9.503515139147e-01 2.093500000000e+02
1 9.517657274771e-01 2.093500000000e+02
1 9.531799410395e-01 2.093500000000e+02
1 9.545941546018e-01 2.093500000000e+02
1 9.560083681642e-01 2.093500000000e+02
1 9.574225817266e-01 2.093500000000e+02
1 9.588367952890e-01 2.093500000000e+02
1 9.602510088513e-01 2.093500000000e+02
1 9.616652224137e-01 2.093500000000e+02
1 9.630794359761e-01 2.093500000000e+02
1 9.644936495385e-01 2.093500000000e+02
1 9.659078631008e-01 2.093500000000e+02
1 9.673220766632e-01 2.093500000000e+02
1 9.687362902256e-01 2.093500000000e+02
1 9.701505037879e-01 2.093500000000e+02
1 9.715647173503e-01 2.093500000000e+02
1 9.729789309127e-01 2.093500000000e+02
1 9.743931444751e-01 2.093500000000e+02
1 9.758073580374e-01 2.093500000000e+02
1 9.772215715998e-01 2.093500000000e+02
1 9.786357851622e-01 2.093500000000e+02
1 9.800499987246e-01 2.093500000000e+02
1 9.814642122869e-01 2.093500000000e+02
1 9.828784258493e-01 2.093500000000e+02
1 9.842926394117e-01 2.093500000000e+02
1 9.857068529740e-01 2.093500000000e+02
1 9.871210665364e-01 2.093500000000e+02
1 9.885352800988e-01 2.093500000000e+02
1 9.899494936612e-01 2.093500000000e+02
1 9.913637072235e-01 2.093500000000e+02
1 9.927779207859e-01 2.093500000000e+02
1 9.941921343483e-01 2.093500000000e+02
1 9.956063479107e-01 2.093500000000e+02
1 9.970205614730e-01 2.093500000000e+02
1 9.984347750354e-01 2.093500000000e+02
1 9.998489885978e-01 2.093500000000e+02
1 1.001263202160e+00 2.093500000000e+02
1 1.002677415723e+00 2.093500000000e+02
1 1.004091629285e+00 2.093500000000e+02
1 1.005505842847e+00 2.093500000000e+02
1 1.006920056410e+00 2.093500000000e+02
1 1.008334269972e+00 2.093500000000e+02
1 1.009748483534e+00 2.093500000000e+02
1 1.011162697097e+00 2.093500000000e+02
1 1.012576910659e+00 2.093500000000e+02
1 1.013991124222e+00 2.093500000000e+02
1 1.015405337784e+00 2.093500000000e+02
1 1.016819551346e+00 2.093500000000e+02
1 1.018233764909e+00 2.093500000000e+02
1 1.019647978471e+00 2.093500000000e+02
1 1.021062192033e+00 2.093500000000e+02
1 1.022476405596e+00 2.093500000000e+02
1 1.023890619158e+00 2.093500000000e+02
1 1.025304832720e+00 2.093500000000e+02
1 1.026719046283e+00 2.093500000000e+02
1 1.028133259845e+00 2.093500000000e+02
1 1.029547473408e+00 2.093500000000e+02
1 1.030961686970e+00 2.093500000000e+02
1 1.032375900532e+00 2.093500000000e+02
1 1.033790114095e+00 2.093500000000e+02
1 1.035204327657e+00 2.093500000000e+02
1 1.036618541219e+00 2.093500000000e+02
1 1.038032754782e+00 2.093500000000e+02
1 1.039446968344e+00 2.093500000000e+02
1 1.040861181907e+00 2.093500000000e+02
1 1.042275395469e+00 2.093500000000e+02
1 1.043689609031e+00 2.093500000000e+02
1 1.045103822594e+00 2.093500000000e+02
1 1.046518036156e+00 2.093500000000e+02
1 1.047932249718e+00 2.093500000000e+02
1 1.049346463281e+00 2.093500000000e+02
1 1.050760676843e+00 2.093500000000e+02
1 1.052174890406e+00 2.093500000000e+02
1 1.053589103968e+00 2.093500000000e+02
1 1.055003317530e+00 2.093500000000e+02
1 1.056417531093e+00 2.093500000000e+02
1 1.057831744655e+00 2.093500000000e+02
1 1.059245958217e+00 2.093500000000e+02
1 1.060660171780e+00 2.093500000000e+02
1 1.062074385342e+00 2.093500000000e+02
1 1.063488598905e+00 2.093500000000e+02
1 1.064902812467e+00 2.093500000000e+02
1 1.066317026029e+00 2.093500000000e+02
1 1.067731239592e+00 2.093500000000e+02
1 1.069145453154e+00 2.093500000000e+02
1 1.070559666716e+00 2.093500000000e+02
1 1.071973880279e+00 2.093500000000e+02
1 1.073388093841e+00 2.093500000000e+02
1 1.074802307404e+00 2.093500000000e+02
1 1.076216520966e+00 2.093500000000e+02
1 1.077630734528e+00 2.093500000000e+02
1 1.079044948091e+00 2.093500000000e+02
1 1.080459161653e+00 2.093500000000e+02
1 1.081873375215e+00 2.093500000000e+02
1 1.083287588778e+00 2.093500000000e+02
1 1.084701802340e+00 2.093500000000e+02
1 1.086116015903e+00 2.093500000000e+02
1 1.087530229465e+00 2.093500000000e+02
1 1.088944443027e+00 2.093500000000e+02
1 1.090358656590e+00 2.093500000000e+02
1 1.091772870152e+00 2.093500000000e+02
1 1.093187083714e+00 2.093500000000e+02
1 1.094601297277e+00 2.093500000000e+02
1 1.096015510839e+00 2.093500000000e+02
1 1.097429724402e+00 2.093500000000e+02
1 1.098843937964e+00 2.093500000000e+02
1 1.100258151526e+00 2.093500000000e+02
1 1.101672365089e+00 2.093500000000e+02
1 1.103086578651e+00 2.093500000000e+02
1 1.104500792213e+00 2.093500000000e+02
1 1.105915005776e+00 2.093500000000e+02
1 1.107329219338e+00 2.093500000000e+02
1 1.108743432901e+00 2.093500000000e+02
1 1.110157646463e+00 2.093500000000e+02
1 1.111571860025e+00 2.093500000000e+02
1 1.112986073588e+00 2.093500000000e+02
1 1.114400287150e+00 2.093500000000e+02
1 1.115814500712e+00 2.093500000000e+02
1 1.117228714275e+00 2.093500000000e+02
1 1.118642927837e+00 2.093500000000e+02
1 1.120057141399e+00 2.093500000000e+02
1 1.121471354962e+00 2.093500000000e+02
1 1.122885568524e+00 2.093500000000e+02
1 1.124299782087e+00 2.093500000000e+02
1 1.125713995649e+00 2.093500000000e+02
1 1.127128209211e+00 2.093500000000e+02
1 1.128542422774e+00 2.093500000000e+02
1 1.129956636336e+00 2.093500000000e+02
1 1.131370849898e+00 2.093500000000e+02
1 1.132785063461e+00 2.093500000000e+02
1 1.134199277023e+00 2.093500000000e+02
1 1.135613490586e+00 2.093500000000e+02
1 1.137027704148e+00 2.093500000000e+02
1 1.138441917710e+00 2.093500000000e+02
1 1.139856131273e+00 2.093500000000e+02
1 1.141270344835e+00 2.093500000000e+02
1 1.142684558397e+00 2.093500000000e+02
1 1.144098771960e+00 2.093500000000e+02
1 1.145512985522e+00 2.093500000000e+02
1 1.146927199085e+00 2.093500000000e+02
1 1.148341412647e+00 2.093500000000e+02
1 1.149755626209e+00 2.093500000000e+02
1 1.151169839772e+00 2.093500000000e+02
1 1.152584053334e+00 2.093500000000e+02
1 1.153998266896e+00 2.093500000000e+02
1 1.155412480459e+00 2.093500000000e+02
1 1.156826694021e+00 2.093500000000e+02
1 1.158240907584e+00 2.093500000000e+02
1 1.159655121146e+00 2.093500000000e+02
1 1.161069334708e+00 2.093500000000e+02
1 1.162483548271e+00 2.093500000000e+02
1 1.163897761833e+00 2.093500000000e+02
1 1.165311975395e+00 2.093500000000e+02
1 1.166726188958e+00 2.093500000000e+02
1 1.168140402520e+00 2.093500000000e+02
1 1.169554616083e+00 2.093500000000e+02
1 1.170968829645e+00 2.093500000000e+02
1 1.172383043207e+00 2.093500000000e+02
1 1.173797256770e+00 2.093500000000e+02
1 1.175211470332e+00 2.093500000000e+02
1 1.176625683894e+00 2.093500000000e+02
1 1.178039897457e+00 2.093500000000e+02
1 1.179454111019e+00 2.093500000000e+02
1 1.180868324582e+00 2.093500000000e+02
1 1.182282538144e+00 2.093500000000e+02
1 1.183696751706e+00 2.093500000000e+02
1 1.185110965269e+00 2.093500000000e+02
1 1.186525178831e+00 2.093500000000e+02
1 1.187939392393e+00 2.093500000000e+02
1 1.189353605956e+00 2.093500000000e+02
1 1.190767819518e+00 2.093500000000e+02
1 1.192182033081e+00 2.093500000000e+02
1 1.193596246643e+00 2.093500000000e+02
1 1.195010460205e+00 2.093500000000e+02
1 1.196424673768e+00 2.093500000000e+02
1 1.197838887330e+00 2.093500000000e+02
1 1.199253100892e+00 2.093500000000e+02
1 1.200667314455e+00 2.093500000000e+02
1 1.202081528017e+00 2.093500000000e+02
1 1.203495741580e+00 2.093500000000e+02
1 1.204909955142e+00 2.093500000000e+02
1 1.206324168704e+00 2.093500000000e+02
1 1.207738382267e+00 2.093500000000e+02
1 1.209152595829e+00 2.093500000000e+02
1 1.210566809391e+00 2.093500000000e+02
1 1.211981022954e+00 2.093500000000e+02
1 1.213395236516e+00 2.093500000000e+02
1 1.214809450078e+00 2.093500000000e+02
1 1.216223663641e+00 2.093500000000e+02
1 1.217637877203e+00 2.093500000000e+02
1 1.219052090766e+00 2.093500000000e+02
1 1.220466304328e+00 2.093500000000e+02
1 1.221880517890e+00 2.093500000000e+02
1 1.223294731453e+00 2.093500000000e+02
1 1.224708945015e+00 2.093500000000e+02
1 1.226123158577e+00 2.093500000000e+02
1 1.227537372140e+00 2.093500000000e+02
1 1.228951585702e+00 2.093500000000e+02
1 1.230365799265e+00 2.093500000000e+02
1 1.231780012827e+00 2.093500000000e+02
1 1.233194226389e+00 2.093500000000e+02
1 1.234608439952e+00 2.093500000000e+02
1 1.236022653514e+00 2.093500000000e+02
1 1.237436867076e+00 2.093500000000e+02
1 1.238851080639e+00 2.093500000000e+02
1 1.240265294201e+00 2.093500000000e+02
1 1.241679507764e+00 2.093500000000e+02
1 1.243093721326e+00 2.093500000000e+02
1 1.244507934888e+00 2.093500000000e+02
1 1.245922148451e+00 2.093500000000e+02
1 1.247336362013e+00 2.093500000000e+02
1 1.248750575575e+00 2.093500000000e+02
1 1.250164789138e+00 2.093500000000e+02
1 1.251579002700e+00 2.093500000000e+02
1 1.252993216263e+00 2.093500000000e+02
1 1.254407429825e+00 2.093500000000e+02
1 1.255821643387e+00 2.093500000000e+02
1 1.257235856950e+00 2.093500000000e+02
1 1.258650070512e+00 2.093500000000e+02
1 1.260064284074e+00 2.093500000000e+02
1 1.261478497637e+00 2.093500000000e+02
1 1.262892711199e+00 2.093500000000e+02
1 1.264306924762e+00 2.093500000000e+02
1 1.265721138324e+00 2.093500000000e+02
1 1.267135351886e+00 2.093500000000e+02
1 1.268549565449e+00 2.093500000000e+02
1 1.269963779011e+00 2.093500000000e+02
1 1.271377992573e+00 2.093500000000e+02
1 1.272792206136e+00 2.093500000000e+02
1 1.274206419698e+00 2.093500000000e+02
1 1.275620633261e+00 2.093500000000e+02
1 1.277034846823e+00 2.093500000000e+02
1 1.278449060385e+00 2.093500000000e+02
1 1.279863273948e+00 2.093500000000e+02
1 1.281277487510e+00 2.093500000000e+02
1 1.282691701072e+00 2.093500000000e+02
1 1.284105914635e+00 2.093500000000e+02
1 1.285520128197e+00 2.093500000000e+02
1 1.286934341760e+00 2.093500000000e+02
1 1.288348555322e+00 2.093500000000e+02
1 1.289762768884e+00 2.093500000000e+02
1 1.291176982447e+00 2.093500000000e+02
1 1.292591196009e+00 2.093500000000e+02
1 1.294005409571e+00 2.093500000000e+02
1 1.295419623134e+00 2.093500000000e+02
1 1.296833836696e+00 2.093500000000e+02
1 1.298248050259e+00 2.093500000000e+02
1 1.299662263821e+00 2.093500000000e+02
1 1.301076477383e+00 2.093500000000e+02
1 1.302490690946e+00 2.093500000000e+02
1 1.303904904508e+00 2.093500000000e+02
1 1.305319118070e+00 2.093500000000e+02
1 1.306733331633e+00 2.093500000000e+02
1 1.308147545195e+00 2.093500000000e+02
1 1.309561758757e+00 2.093500000000e+02
1 1.310975972320e+00 2.093500000000e+02
1 1.312390185882e+00 2.093500000000e+02
1 1.313804399445e+00 2.093500000000e+02
1 1.315218613007e+00 2.093500000000e+02
1 1.316632826569e+00 2.093500000000e+02
1 1.318047040132e+00 2.093500000000e+02
1 1.319461253694e+00 2.093500000000e+02
1 1.320875467256e+00 2.093500000000e+02
1 1.322289680819e+00 2.093500000000e+02
1 1.323703894381e+00 2.093500000000e+02
1 1.325118107944e+00 2.093500000000e+02
1 1.326532321506e+00 2.093500000000e+02
1 1.327946535068e+00 2.093500000000e+02
1 1.329360748631e+00 2.093500000000e+02
1 1.330774962193e+00 2.093500000000e+02
1 1.332189175755e+00 2.093500000000e+02
1 1.333603389318e+00 2.093500000000e+02
1 1.335017602880e+00 2.093500000000e+02
1 1.336431816443e+00 2.093500000000e+02
1 1.337846030005e+00 2.093500000000e+02
1 1.339260243567e+00 2.093500000000e+02
1 1.340674457130e+00 2.093500000000e+02
1 1.342088670692e+00 2.093500000000e+02
1 1.343502884254e+00 2.093500000000e+02
1 1.344917097817e+00 2.093500000000e+02
1 1.346331311379e+00 2.093500000000e+02
1 1.347745524942e+00 2.093500000000e+02
1 1.349159738504e+00 2.093500000000e+02
1 1.350573952066e+00 2.093500000000e+02
1 1.351988165629e+00 2.093500000000e+02
1 1.353402379191e+00 2.093500000000e+02
1 1.354816592753e+00 2.093500000000e+02
1 1.356230806316e+00 2.093500000000e+02
1 1.357645019878e+00 2.093500000000e+02
1 1.359059233441e+00 2.093500000000e+02
1 1.360473447003e+00 2.093500000000e+02
1 1.361887660565e+00 2.093500000000e+02
1 1.363301874128e+00 2.093500000000e+02
1 1.364716087690e+00 2.093500000000e+02
1 1.366130301252e+00 2.093500000000e+02
1 1.367544514815e+00 2.093500000000e+02
1 1.368958728377e+00 2.093500000000e+02
1 1.370372941940e+00 2.093500000000e+02
1 1.371787155502e+00 2.093500000000e+02
1 1.373201369064e+00 2.093500000000e+02
1 1.374615582627e+00 2.093500000000e+02
1 1.376029796189e+00 2.093500000000e+02
1 1.377444009751e+00 2.093500000000e+02
1 1.378858223314e+00 2.093500000000e+02
1 1.380272436876e+00 2.093500000000e+02
1 1.381686650439e+00 2.093500000000e+02
1 1.383100864001e+00 2.093500000000e+02
1 1.384515077563e+00 2.093500000000e+02
1 1.385929291126e+00 2.093500000000e+02
1 1.387343504688e+00 2.093500000000e+02
1 1.388757718250e+00 2.093500000000e+02
1 1.390171931813e+00 2.093500000000e+02
1 1.391586145375e+00 2.093500000000e+02
1 1.393000358937e+00 2.093500000000e+02
1 1.394414572500e+00 2.093500000000e+02
1 1.395828786062e+00 2.093500000000e+02
1 1.397242999625e+00 2.093500000000e+02
1 1.398657213187e+00 2.093500000000e+02
1 1.400071426749e+00 2.093500000000e+02
1 1.401485640312e+00 2.093500000000e+02
1 1.402899853874e+00 2.093500000000e+02
1 1.404314067436e+00 2.093500000000e+02
1 1.405728280999e+00 2.093500000000e+02
1 1.407142494561e+00 2.093500000000e+02
1 1.408556708124e+00 2.093500000000e+02
1 1.409970921686e+00 2.093500000000e+02
1 1.411385135248e+00 2.093500000000e+02
1 1.412799348811e+00 2.093500000000e+02
1 1.414213562373e+00 2.093500000000e+02
2 0.000000000000e+00 2.042300000000e+02
2 1.414213562373e-03 2.042300000000e+02
2 2.828427124746e-03 2.042400000000e+02
2 4.242640687119e-03 2.042500000000e+02
2 5.656854249492e-03 2.042500000000e+02
2 7.071067811865e-03 2.042600000000e+02
2 8.485281374239e-03 2.042700000000e+02
2 9.899494936612e-03 2.042700000000e+02
2 1.131370849898e-02 2.042800000000e+02
2 1.272792206136e-02 2.042900000000e+02
2 1.414213562373e-02 2.042900000000e+02
2 1.555634918610e-02 2.043000000000e+02
2 1.697056274848e-02 2.043100000000e+02
2 1.838477631085e-02 2.043200000000e+02
2 1.979898987322e-02 2.043200000000e+02
2 2.121320343560e-02 2.043300000000e+02
2 2.262741699797e-02 2.043400000000e+02
2 2.404163056034e-02 2.043500000000e+02
2 2.545584412272e-02 2.043500000000e+02
2 2.687005768509e-02 2.043600000000e+02
2 2.828427124746e-02 2.043700000000e+02
2 2.969848480983e-02 2.043800000000e+02
2 3.111269837221e-02 2.043800000000e+02
2 3.252691193458e-02 2.043900000000e+02
2 3.394112549695e-02 2.044000000000e+02
2 3.535533905933e-02 2.044100000000e+02
2 3.676955262170e-02 2.044200000000e+02
2 3.818376618407e-02 2.044200000000e+02
2 3.959797974645e-02 2.044300000000e+02
2 4.101219330882e-02 2.044400000000e+02
2 4.242640687119e-02 2.044500000000e+02
2 4.384062043357e-02 2.044600000000e+02
2 4.525483399594e-02 2.044800000000e+02
2 4.666904755831e-02 2.045000000000e+02
2 4.808326112069e-02 2.045200000000e+02
2 4.949747468306e-02 2.045400000000e+02
2 5.091168824543e-02 2.045700000000e+02
2 5.232590180780e-02 2.045900000000e+02
2 5.374011537018e-02 2.046100000000e+02
2 5.515432893255e-02 2.046400000000e+02
2 5.656854249492e-02 2.046700000000e+02
2 5.798275605730e-02 2.046900000000e+02
2 5.939696961967e-02 2.047200000000e+02
2 6.081118318204e-02 2.047400000000e+02
2 6.222539674442e-02 2.047700000000e+02
2 6.363961030679e-02 2.048000000000e+02
2 6.505382386916e-02 2.048300000000e+02
2 6.646803743154e-02 2.048600000000e+02
2 6.788225099391e-02 2.048800000000e+02
2 6.929646455628e-02 2.049100000000e+02
2 7.071067811865e-02 2.049400000000e+02
2 7.212489168103e-02 2.049700000000e+02
2 7.353910524340e-02 2.050100000000e+02
2 7.495331880577e-02 2.050400000000e+02
2 7.636753236815e-02 2.050700000000e+02
2 7.778174593052e-02 2.051000000000e+02
2 7.919595949289e-02 2.051300000000e+02
2 8.061017305527e-02 2.051700000000e+02
2 8.202438661764e-02 2.052000000000e+02
2 8.343860018001e-02 2.052300000000e+02
2 8.485281374239e-02 2.052700000000e+02
2 8.626702730476e-02 2.053000000000e+02
2 8.768124086713e-02 2.053400000000e+02
2 8.909545442950e-02 2.053800000000e+02
2 9.050966799188e-02 2.054300000000e+02
2 9.192388155425e-02 2.054800000000e+02
2 9.333809511662e-02 2.055300000000e+02
2 9.475230867900e-02 2.055700000000e+02
2 9.616652224137e-02 2.056200000000e+02
2 9.758073580374e-02 2.056700000000e+02
2 9.899494936612e-02 2.057300000000e+02
2 1.004091629285e-01 2.057800000000e+02
2 1.018233764909e-01 2.058300000000e+02
2 1.032375900532e-01 2.058800000000e+02
2 1.046518036156e-01 2.059300000000e+02
2 1.060660171780e-01 2.059900000000e+02
2 1.074802307404e-01 2.060400000000e+02
2 1.088944443027e-01 2.061000000000e+02
2 1.103086578651e-01 2.061500000000e+02
2 1.117228714275e-01 2.062100000000e+02
2 1.131370849898e-01 2.062600000000e+02
2 1.145512985522e-01 2.063200000000e+02
2 1.159655121146e-01 2.063800000000e+02
2 1.173797256770e-01 2.064400000000e+02
2 1.187939392393e-01 2.065000000000e+02
2 1.202081528017e-01 2.065500000000e+02
2 1.216223663641e-01 2.066100000000e+02
2 1.230365799265e-01 2.066700000000e+02
2 1.244507934888e-01 2.067400000000e+02
2 1.258650070512e-01 2.068000000000e+02
2 1.272792206136e-01 2.068600000000e+02
2 1.286934341760e-01 2.069200000000e+02
2 1.301076477383e-01 2.069800000000e+02
2 1.315218613007e-01 2.070500000000e+02
2 1.329360748631e-01 2.071100000000e+02
2 1.343502884254e-01 2.071700000000e+02
2 1.357645019878e-01 2.072400000000e+02
2 1.371787155502e-01 2.073000000000e+02
2 1.385929291126e-01 2.073600000000e+02
2 1.400071426749e-01 2.074200000000e+02
2 1.414213562373e-01 2.074800000000e+02
2 1.428355697997e-01 2.075400000000e+02
2 1.442497833621e-01 2.076000000000e+02
2 1.456639969244e-01 2.076700000000e+02
2 1.470782104868e-01 2.077300000000e+02
2 1.484924240492e-01 2.077900000000e+02
2 1.499066376115e-01 2.078500000000e+02
2 1.513208511739e-01 2.079100000000e+02
2 1.527350647363e-01 2.079700000000e+02
2 1.541492782987e-01 2.080300000000e+02
2 1.555634918610e-01 2.080900000000e+02
2 1.569777054234e-01 2.081500000000e+02
2 1.583919189858e-01 2.082100000000e+02
2 1.598061325482e-01 2.082700000000e+02
2 1.612203461105e-01 2.083300000000e+02
2 1.626345596729e-01 2.083900000000e+02
2 1.640487732353e-01 2.084500000000e+02
2 1.654629867977e-01 2.085100000000e+02
2 1.668772003600e-01 2.085600000000e+02
2 1.682914139224e-01 2.086200000000e+02
2 1.697056274848e-01 2.086800000000e+02
2 1.711198410471e-01 2.087400000000e+02
2 1.725340546095e-01 2.088000000000e+02
2 1.739482681719e-01 2.088600000000e+02
2 1.753624817343e-01 2.089200000000e+02
2 1.767766952966e-01 2.089700000000e+02
2 1.781909088590e-01 2.090200000000e+02
2 1.796051224214e-01 2.090600000000e+02
2 1.810193359838e-01 2.091100000000e+02
2 1.824335495461e-01 2.091600000000e+02
2 1.838477631085e-01 2.092100000000e+02
2 1.852619766709e-01 2.092600000000e+02
2 1.866761902332e-01 2.093100000000e+02
2 1.880904037956e-01 2.093600000000e+02
2 1.895046173580e-01 2.094100000000e+02
2 1.909188309204e-01 2.094600000000e+02
2 1.923330444827e-01 2.095100000000e+02
2 1.937472580451e-01 2.095700000000e+02
2 1.951614716075e-01 2.096200000000e+02
2 1.965756851699e-01 2.096800000000e+02
2 1.979898987322e-01 2.097400000000e+02
2 1.994041122946e-01 2.098000000000e+02
2 2.008183258570e-01 2.098600000000e+02
2 2.022325394194e-01 2.099200000000e+02
2 2.036467529817e-01 2.099800000000e+02
2 2.050609665441e-01 2.100400000000e+02
2 2.064751801065e-01 2.101000000000e+02
2 2.078893936688e-01 2.101600000000e+02
2 2.093036072312e-01 2.102300000000e+02
2 2.107178207936e-01 2.102900000000e+02
2 2.121320343560e-01 2.103600000000e+02
2 2.135462479183e-01 2.104300000000e+02
2 2.149604614807e-01 2.104900000000e+02
2 2.163746750431e-01 2.105600000000e+02
2 2.177888886055e-01 2.106300000000e+02
2 2.192031021678e-01 2.107000000000e+02
2 2.206173157302e-01 2.107700000000e+02
2 2.220315292926e-01 2.108200000000e+02
2 2.234457428549e-01 2.108600000000e+02
2 2.248599564173e-01 2.108900000000e+02
2 2.262741699797e-01 2.109300000000e+02
2 2.276883835421e-01 2.109700000000e+02
2 2.291025971044e-01 2.110000000000e+02
2 2.305168106668e-01 2.110400000000e+02
2 2.319310242292e-01 2.110800000000e+02
2 2.333452377916e-01 2.111200000000e+02
2 2.347594513539e-01 2.111600000000e+02
2 2.361736649163e-01 2.112000000000e+02
2 2.375878784787e-01 2.112400000000e+02
2 2.390020920411e-01 2.112800000000e+02
2 2.404163056034e-01 2.113300000000e+02
2 2.418305191658e-01 2.113700000000e+02
2 2.432447327282e-01 2.114100000000e+02
2 2.446589462905e-01 2.114500000000e+02
2 2.460731598529e-01 2.115000000000e+02
2 2.474873734153e-01 2.115400000000e+02
2 2.489015869777e-01 2.115900000000e+02
2 2.503158005400e-01 2.116300000000e+02
2 2.517300141024e-01 2.116800000000e+02
2 2.531442276648e-01 2.117200000000e+02
2 2.545584412272e-01 2.117700000000e+02
2 2.559726547895e-01 2.118200000000e+02
2 2.573868683519e-01 2.118600000000e+02
2 2.588010819143e-01 2.119100000000e+02
2 2.602152954766e-01 2.119600000000e+02
2 2.616295090390e-01 2.120100000000e+02
2 2.630437226014e-01 2.120600000000e+02
2 2.644579361638e-01 2.121100000000e+02
2 2.658721497261e-01 2.121500000000e+02
2 2.672863632885e-01 2.121900000000e+02
2 2.687005768509e-01 2.122100000000e+02
2 2.701147904133e-01 2.122400000000e+02
2 2.715290039756e-01 2.122600000000e+02
2 2.729432175380e-01 2.122700000000e+02
2 2.743574311004e-01 2.122800000000e+02
2 2.757716446628e-01 2.122800000000e+02
2 2.771858582251e-01 2.122800000000e+02
2 2.786000717875e-01 2.122800000000e+02
2 2.800142853499e-01 2.122600000000e+02
2 2.814284989122e-01 2.122500000000e+02
2 2.828427124746e-01 2.122200000000e+02
2 2.842569260370e-01 2.122000000000e+02
2 2.856711395994e-01 2.121600000000e+02
2 2.870853531617e-01 2.121300000000e+02
2 2.884995667241e-01 2.120800000000e+02
2 2.899137802865e-01 2.120300000000e+02
2 2.913279938489e-01 2.119800000000e+02
2 2.927422074112e-01 2.119200000000e+02
2 2.941564209736e-01 2.118600000000e+02
2 2.955706345360e-01 2.117900000000e+02
2 2.969848480983e-01 2.117200000000e+02
2 2.983990616607e-01 2.116400000000e+02
2 2.998132752231e-01 2.115500000000e+02
2 3.012274887855e-01 2.114600000000e+02
2 3.026417023478e-01 2.113700000000e+02
2 3.040559159102e-01 2.112700000000e+02
2 3.054701294726e-01 2.111600000000e+02
2 3.068843430350e-01 2.110500000000e+02
2 3.082985565973e-01 2.109400000000e+02
2 3.097127701597e-01 2.108000000000e+02
2 3.111269837221e-01 2.106100000000e+02
2 3.125411972845e-01 2.104300000000e+02
2 3.139554108468e-01 2.102400000000e+02
2 3.153696244092e-01 2.100500000000e+02
2 3.167838379716e-01 2.098600000000e+02
2 3.181980515339e-01 2.096700000000e+02
2 3.196122650963e-01 2.094800000000e+02
2 3.210264786587e-01 2.092900000000e+02
2 3.224406922211e-01 2.090900000000e+02
2 3.238549057834e-01 2.089000000000e+02
2 3.252691193458e-01 2.087100000000e+02
2 3.266833329082e-01 2.085100000000e+02
2 3.280975464706e-01 2.083200000000e+02
2 3.295117600329e-01 2.081200000000e+02
2 3.309259735953e-01 2.079300000000e+02
2 3.323401871577e-01 2.077300000000e+02
2 3.337544007201e-01 2.075300000000e+02
2 3.351686142824e-01 2.073300000000e+02
2 3.365828278448e-01 2.071400000000e+02
2 3.379970414072e-01 2.069400000000e+02
2 3.394112549695e-01 2.067400000000e+02
2 3.408254685319e-01 2.065400000000e+02
2 3.422396820943e-01 2.063300000000e+02
2 3.436538956567e-01 2.061300000000e+02
2 3.450681092190e-01 2.059300000000e+02
2 3.464823227814e-01 2.057300000000e+02
2 3.478965363438e-01 2.055200000000e+02
2 3.493107499062e-01 2.053200000000e+02
2 3.507249634685e-01 2.051100000000e+02
2 3.521391770309e-01 2.049100000000e+02
2 3.535533905933e-01 2.047000000000e+02
2 3.549676041556e-01 2.046500000000e+02
2 3.563818177180e-01 2.046000000000e+02
2 3.577960312804e-01 2.045600000000e+02
2 3.592102448428e-01 2.045300000000e+02
2 3.606244584051e-01 2.045000000000e+02
2 3.620386719675e-01 2.044700000000e+02
2 3.634528855299e-01 2.044500000000e+02
2 3.648670990923e-01 2.044400000000e+02
2 3.662813126546e-01 2.044300000000e+02
2 3.676955262170e-01 2.044200000000e+02
2 3.691097397794e-01 2.044200000000e+02
2 3.705239533418e-01 2.044300000000e+02
2 3.719381669041e-01 2.044400000000e+02
2 3.733523804665e-01 2.044500000000e+02
2 3.747665940289e-01 2.044700000000e+02
2 3.761808075912e-01 2.045000000000e+02
2 3.775950211536e-01 2.045300000000e+02
2 3.790092347160e-01 2.045600000000e+02
2 3.804234482784e-01 2.046000000000e+02
2 3.818376618407e-01 2.046500000000e+02
2 3.832518754031e-01 2.047000000000e+02
2 3.846660889655e-01 2.047500000000e+02
2 3.860803025279e-01 2.048100000000e+02
2 3.874945160902e-01 2.048800000000e+02
2 3.889087296526e-01 2.049500000000e+02
2 3.903229432150e-01 2.050200000000e+02
2 3.917371567773e-01 2.051000000000e+02
2 3.931513703397e-01 2.051900000000e+02
2 3.945655839021e-01 2.052800000000e+02
2 3.959797974645e-01 2.053700000000e+02
2 3.973940110268e-01 2.054700000000e+02
2 3.988082245892e-01 2.055400000000e+02
2 4.002224381516e-01 2.055900000000e+02
2 4.016366517140e-01 2.056300000000e+02
2 4.030508652763e-01 2.056800000000e+02
2 4.044650788387e-01 2.057200000000e+02
2 4.058792924011e-01 2.057500000000e+02
2 4.072935059635e-01 2.057800000000e+02
2 4.087077195258e-01 2.058100000000e+02
2 4.101219330882e-01 2.058400000000e+02
2 4.115361466506e-01 2.058700000000e+02
2 4.129503602129e-01 2.058900000000e+02
2 4.143645737753e-01 2.059000000000e+02
2 4.157787873377e-01 2.059200000000e+02
2 4.171930009001e-01 2.059300000000e+02
2 4.186072144624e-01 2.059400000000e+02
2 4.200214280248e-01 2.059400000000e+02
2 4.214356415872e-01 2.059500000000e+02
2 4.228498551496e-01 2.059500000000e+02
2 4.242640687119e-01 2.059400000000e+02
2 4.256782822743e-01 2.059300000000e+02
2 4.270924958367e-01 2.059200000000e+02
2 4.285067093990e-01 2.059100000000e+02
2 4.299209229614e-01 2.059000000000e+02
2 4.313351365238e-01 2.058800000000e+02
2 4.327493500862e-01 2.058500000000e+02
2 4.341635636485e-01 2.058300000000e+02
2 4.355777772109e-01 2.058000000000e+02
2 4.369919907733e-01 2.057700000000e+02
2 4.384062043357e-01 2.057300000000e+02
2 4.398204178980e-01 2.056900000000e+02
2 4.412346314604e-01 2.056500000000e+02
2 4.426488450228e-01 2.057200000000e+02
2 4.440630585852e-01 2.059100000000e+02
2 4.454772721475e-01 2.060900000000e+02
2 4.468914857099e-01 2.062600000000e+02
2 4.483056992723e-01 2.064300000000e+02
2 4.497199128346e-01 2.066000000000e+02
2 4.511341263970e-01 2.067700000000e+02
2 4.525483399594e-01 2.069300000000e+02
2 4.539625535218e-01 2.070900000000e+02
2 4.553767670841e-01 2.072400000000e+02
2 4.567909806465e-01 2.073900000000e+02
2 4.582051942089e-01 2.075400000000e+02
2 4.596194077713e-01 2.076800000000e+02
2 4.610336213336e-01 2.078200000000e+02
2 4.624478348960e-01 2.079600000000e+02
2 4.638620484584e-01 2.080900000000e+02
2 4.652762620207e-01 2.082200000000e+02
2 4.666904755831e-01 2.083500000000e+02
2 4.681046891455e-01 2.084700000000e+02
2 4.695189027079e-01 2.085900000000e+02
2 4.709331162702e-01 2.087000000000e+02
2 4.723473298326e-01 2.088200000000e+02
2 4.737615433950e-01 2.089200000000e+02
2 4.751757569574e-01 2.090300000000e+02
2 4.765899705197e-01 2.091300000000e+02
2 4.780041840821e-01 2.092300000000e+02
2 4.794183976445e-01 2.093200000000e+02
2 4.808326112069e-01 2.094100000000e+02
2 4.822468247692e-01 2.095000000000e+02
2 4.836610383316e-01 2.095800000000e+02
2 4.850752518940e-01 2.096600000000e+02
2 4.864894654563e-01 2.097400000000e+02
2 4.879036790187e-01 2.098600000000e+02
2 4.893178925811e-01 2.099900000000e+02
2 4.907321061435e-01 2.101200000000e+02
2 4.921463197058e-01 2.102500000000e+02
2 4.935605332682e-01 2.103900000000e+02
2 4.949747468306e-01 2.105300000000e+02
2 4.963889603930e-01 2.106800000000e+02
2 4.978031739553e-01 2.108400000000e+02
2 4.992173875177e-01 2.110000000000e+02
2 5.006316010801e-01 2.111600000000e+02
2 5.020458146424e-01 2.113300000000e+02
2 5.034600282048e-01 2.115100000000e+02
2 5.048742417672e-01 2.116900000000e+02
2 5.062884553296e-01 2.118700000000e+02
2 5.077026688919e-01 2.120600000000e+02
2 5.091168824543e-01 2.122600000000e+02
2 5.105310960167e-01 2.124600000000e+02
2 5.119453095791e-01 2.126600000000e+02
2 5.133595231414e-01 2.128700000000e+02
2 5.147737367038e-01 2.130900000000e+02
2 5.161879502662e-01 2.133100000000e+02
2 5.176021638286e-01 2.135300000000e+02
2 5.190163773909e-01 2.137600000000e+02
2 5.204305909533e-01 2.140000000000e+02
2 5.218448045157e-01 2.142400000000e+02
2 5.232590180780e-01 2.144900000000e+02
2 5.246732316404e-01 2.147400000000e+02
2 5.260874452028e-01 2.149900000000e+02
2 5.275016587652e-01 2.152600000000e+02
2 5.289158723275e-01 2.155200000000e+02
2 5.303300858899e-01 2.157900000000e+02
2 5.317442994523e-01 2.161500000000e+02
2 5.331585130147e-01 2.164900000000e+02
2 5.345727265770e-01 2.168200000000e+02
2 5.359869401394e-01 2.171300000000e+02
2 5.374011537018e-01 2.174300000000e+02
2 5.388153672641e-01 2.177200000000e+02
2 5.402295808265e-01 2.179900000000e+02
2 5.416437943889e-01 2.182500000000e+02
2 5.430580079513e-01 2.184900000000e+02
2 5.444722215136e-01 2.187200000000e+02
2 5.458864350760e-01 2.189400000000e+02
2 5.473006486384e-01 2.191400000000e+02
2 5.487148622008e-01 2.193300000000e+02
2 5.501290757631e-01 2.195000000000e+02
2 5.515432893255e-01 2.196600000000e+02
2 5.529575028879e-01 2.198000000000e+02
2 5.543717164503e-01 2.199300000000e+02
2 5.557859300126e-01 2.200500000000e+02
2 5.572001435750e-01 2.201500000000e+02
2 5.586143571374e-01 2.202400000000e+02
2 5.600285706997e-01 2.203100000000e+02
2 5.614427842621e-01 2.203700000000e+02
2 5.628569978245e-01 2.204200000000e+02
2 5.642712113869e-01 2.204500000000e+02
2 5.656854249492e-01 2.204700000000e+02
2 5.670996385116e-01 2.204700000000e+02
2 5.685138520740e-01 2.204600000000e+02
2 5.699280656364e-01 2.204300000000e+02
2 5.713422791987e-01 2.203900000000e+02
2 5.727564927611e-01 2.203400000000e+02
2 5.741707063235e-01 2.202700000000e+02
2 5.755849198858e-01 2.198700000000e+02
2 5.769991334482e-01 2.193800000000e+02
2 5.784133470106e-01 2.188800000000e+02
2 5.798275605730e-01 2.184000000000e+02
2 5.812417741353e-01 2.179200000000e+02
2 5.826559876977e-01 2.174500000000e+02
2 5.840702012601e-01 2.169900000000e+02
2 5.854844148225e-01 2.165300000000e+02
2 5.868986283848e-01 2.160800000000e+02
2 5.883128419472e-01 2.156400000000e+02
2 5.897270555096e-01 2.152100000000e+02
2 5.911412690720e-01 2.147800000000e+02
2 5.925554826343e-01 2.143600000000e+02
2 5.939696961967e-01 2.139400000000e+02
2 5.953839097591e-01 2.135400000000e+02
2 5.967981233214e-01 2.131400000000e+02
2 5.982123368838e-01 2.127500000000e+02
2 5.996265504462e-01 2.123700000000e+02
2 6.010407640086e-01 2.119900000000e+02
2 6.024549775709e-01 2.116200000000e+02
2 6.038691911333e-01 2.112600000000e+02
2 6.052834046957e-01 2.109000000000e+02
2 6.066976182581e-01 2.105500000000e+02
2 6.081118318204e-01 2.102100000000e+02
2 6.095260453828e-01 2.098800000000e+02
2 6.109402589452e-01 2.095500000000e+02
2 6.123544725076e-01 2.092300000000e+02
2 6.137686860699e-01 2.089200000000e+02
2 6.151828996323e-01 2.086200000000e+02
2 6.165971131947e-01 2.083200000000e+02
2 6.180113267570e-01 2.080300000000e+02
2 6.194255403194e-01 2.079600000000e+02
2 6.208397538818e-01 2.081000000000e+02
2 6.222539674442e-01 2.082500000000e+02
2 6.236681810065e-01 2.084000000000e+02
2 6.250823945689e-01 2.085500000000e+02
2 6.264966081313e-01 2.087000000000e+02
2 6.279108216937e-01 2.088600000000e+02
2 6.293250352560e-01 2.090100000000e+02
2 6.307392488184e-01 2.091700000000e+02
2 6.321534623808e-01 2.093300000000e+02
2 6.335676759431e-01 2.094900000000e+02
2 6.349818895055e-01 2.096600000000e+02
2 6.363961030679e-01 2.098300000000e+02
2 6.378103166303e-01 2.099900000000e+02
2 6.392245301926e-01 2.101600000000e+02
2 6.406387437550e-01 2.103400000000e+02
2 6.420529573174e-01 2.105100000000e+02
2 6.434671708798e-01 2.106900000000e+02
2 6.448813844421e-01 2.108600000000e+02
2 6.462955980045e-01 2.110400000000e+02
2 6.477098115669e-01 2.112300000000e+02
2 6.491240251293e-01 2.114100000000e+02
2 6.505382386916e-01 2.116000000000e+02
2 6.519524522540e-01 2.117800000000e+02
2 6.533666658164e-01 2.119700000000e+02
2 6.547808793787e-01 2.121700000000e+02
2 6.561950929411e-01 2.123600000000e+02
2 6.576093065035e-01 2.125500000000e+02
2 6.590235200659e-01 2.127500000000e+02
2 6.604377336282e-01 2.129500000000e+02
2 6.618519471906e-01 2.131500000000e+02
2 6.632661607530e-01 2.133200000000e+02
2 6.646803743154e-01 2.133800000000e+02
2 6.660945878777e-01 2.134300000000e+02
2 6.675088014401e-01 2.134800000000e+02
2 6.689230150025e-01 2.135200000000e+02
2 6.703372285648e-01 2.135600000000e+02
2 6.717514421272e-01 2.135900000000e+02
2 6.731656556896e-01 2.136300000000e+02
2 6.745798692520e-01 2.136500000000e+02
2 6.759940828143e-01 2.136700000000e+02
2 6.774082963767e-01 2.136900000000e+02
2 6.788225099391e-01 2.137100000000e+02
2 6.802367235015e-01 2.137200000000e+02
2 6.816509370638e-01 2.137200000000e+02
2 6.830651506262e-01 2.137200000000e+02
2 6.844793641886e-01 2.137200000000e+02
2 6.858935777510e-01 2.137200000000e+02
2 6.873077913133e-01 2.137000000000e+02
2 6.887220048757e-01 2.136900000000e+02
2 6.901362184381e-01 2.136700000000e+02
2 6.915504320004e-01 2.136500000000e+02
2 6.929646455628e-01 2.136200000000e+02
2 6.943788591252e-01 2.135900000000e+02
2 6.957930726876e-01 2.135500000000e+02
2 6.972072862499e-01 2.135100000000e+02
2 6.986214998123e-01 2.134700000000e+02
2 7.000357133747e-01 2.134200000000e+02
2 7.014499269371e-01 2.133600000000e+02
2 7.028641404994e-01 2.133100000000e+02
2 7.042783540618e-01 2.132500000000e+02
2 7.056925676242e-01 2.131800000000e+02
2 7.071067811865e-01 2.129900000000e+02
2 7.085209947489e-01 2.130600000000e+02
2 7.099352083113e-01 2.131200000000e+02
2 7.113494218737e-01 2.131800000000e+02
2 7.127636354360e-01 2.132400000000e+02
2 7.141778489984e-01 2.132900000000e+02
2 7.155920625608e-01 2.133300000000e+02
2 7.170062761232e-01 2.133700000000e+02
2 7.184204896855e-01 2.134100000000e+02
2 7.198347032479e-01 2.134500000000e+02
2 7.212489168103e-01 2.134700000000e+02
2 7.226631303727e-01 2.135000000000e+02
2 7.240773439350e-01 2.135200000000e+02
2 7.254915574974e-01 2.135400000000e+02
2 7.269057710598e-01 2.135500000000e+02
2 7.283199846221e-01 2.135600000000e+02
2 7.297341981845e-01 2.135600000000e+02
2 7.311484117469e-01 2.135600000000e+02
2 7.325626253093e-01 2.135600000000e+02
2 7.339768388716e-01 2.135500000000e+02
2 7.353910524340e-01 2.135400000000e+02
2 7.368052659964e-01 2.135200000000e+02
2 7.382194795588e-01 2.135000000000e+02
2 7.396336931211e-01 2.134700000000e+02
2 7.410479066835e-01 2.134500000000e+02
2 7.424621202459e-01 2.134100000000e+02
2 7.438763338082e-01 2.133700000000e+02
2 7.452905473706e-01 2.133300000000e+02
2 7.467047609330e-01 2.132900000000e+02
2 7.481189744954e-01 2.132400000000e+02
2 7.495331880577e-01 2.131800000000e+02
2 7.509474016201e-01 2.131200000000e+02
2 7.523616151825e-01 2.129500000000e+02
2 7.537758287449e-01 2.127400000000e+02
2 7.551900423072e-01 2.125400000000e+02
2 7.566042558696e-01 2.123400000000e+02
2 7.580184694320e-01 2.121400000000e+02
2 7.594326829944e-01 2.119400000000e+02
2 7.608468965567e-01 2.117400000000e+02
2 7.622611101191e-01 2.115500000000e+02
2 7.636753236815e-01 2.113600000000e+02
2 7.650895372438e-01 2.111700000000e+02
2 7.665037508062e-01 2.109800000000e+02
2 7.679179643686e-01 2.107900000000e+02
2 7.693321779310e-01 2.106100000000e+02
2 7.707463914933e-01 2.104300000000e+02
2 7.721606050557e-01 2.102500000000e+02
2 7.735748186181e-01 2.100700000000e+02
2 7.749890321805e-01 2.098900000000e+02
2 7.764032457428e-01 2.097200000000e+02
2 7.778174593052e-01 2.095500000000e+02
2 7.792316728676e-01 2.093800000000e+02
2 7.806458864299e-01 2.092100000000e+02
2 7.820600999923e-01 2.090400000000e+02
2 7.834743135547e-01 2.088800000000e+02
2 7.848885271171e-01 2.087200000000e+02
2 7.863027406794e-01 2.085600000000e+02
2 7.877169542418e-01 2.084000000000e+02
2 7.891311678042e-01 2.082500000000e+02
2 7.905453813666e-01 2.080900000000e+02
2 7.919595949289e-01 2.079400000000e+02
2 7.933738084913e-01 2.077900000000e+02
2 7.947880220537e-01 2.076500000000e+02
2 7.962022356161e-01 2.077100000000e+02
2 7.976164491784e-01 2.079900000000e+02
2 7.990306627408e-01 2.082800000000e+02
2 8.004448763032e-01 2.085800000000e+02
2 8.018590898655e-01 2.088800000000e+02
2 8.032733034279e-01 2.092000000000e+02
2 8.046875169903e-01 2.095100000000e+02
2 8.061017305527e-01 2.098400000000e+02
2 8.075159441150e-01 2.101700000000e+02
2 8.089301576774e-01 2.105100000000e+02
2 8.103443712398e-01 2.108600000000e+02
2 8.117585848022e-01 2.112200000000e+02
2 8.131727983645e-01 2.115800000000e+02
2 8.145870119269e-01 2.119500000000e+02
2 8.160012254893e-01 2.123300000000e+02
2 8.174154390516e-01 2.127100000000e+02
2 8.188296526140e-01 2.131000000000e+02
2 8.202438661764e-01 2.135000000000e+02
2 8.216580797388e-01 2.139100000000e+02
2 8.230722933011e-01 2.143200000000e+02
2 8.244865068635e-01 2.147500000000e+02
2 8.259007204259e-01 2.151700000000e+02
2 8.273149339883e-01 2.156100000000e+02
2 8.287291475506e-01 2.160500000000e+02
2 8.301433611130e-01 2.165000000000e+02
2 8.315575746754e-01 2.169600000000e+02
2 8.329717882378e-01 2.174300000000e+02
2 8.343860018001e-01 2.179000000000e+02
2 8.358002153625e-01 2.183800000000e+02
2 8.372144289249e-01 2.188700000000e+02
2 8.386286424872e-01 2.193600000000e+02
2 8.400428560496e-01 2.197600000000e+02
2 8.414570696120e-01 2.198100000000e+02
2 8.428712831744e-01 2.198600000000e+02
2 8.442854967367e-01 2.198900000000e+02
2 8.456997102991e-01 2.199100000000e+02
2 8.471139238615e-01 2.199100000000e+02
2 8.485281374239e-01 2.199000000000e+02
2 8.499423509862e-01 2.198800000000e+02
2 8.513565645486e-01 2.198400000000e+02
2 8.527707781110e-01 2.197800000000e+02
2 8.541849916733e-01 2.197200000000e+02
2 8.555992052357e-01 2.196300000000e+02
2 8.570134187981e-01 2.195400000000e+02
2 8.584276323605e-01 2.194300000000e+02
2 8.598418459228e-01 2.193100000000e+02
2 8.612560594852e-01 2.191700000000e+02
2 8.626702730476e-01 2.190200000000e+02
2 8.640844866100e-01 2.188500000000e+02
2 8.654987001723e-01 2.186700000000e+02
2 8.669129137347e-01 2.184800000000e+02
2 8.683271272971e-01 2.182700000000e+02
2 8.697413408595e-01 2.180500000000e+02
2 8.711555544218e-01 2.178100000000e+02
2 8.725697679842e-01 2.175600000000e+02
2 8.739839815466e-01 2.173000000000e+02
2 8.753981951089e-01 2.170200000000e+02
2 8.768124086713e-01 2.167200000000e+02
2 8.782266222337e-01 2.164200000000e+02
2 8.796408357961e-01 2.161000000000e+02
2 8.810550493584e-01 2.157600000000e+02
2 8.824692629208e-01 2.154100000000e+02
2 8.838834764832e-01 2.150500000000e+02
2 8.852976900456e-01 2.147700000000e+02
2 8.867119036079e-01 2.144900000000e+02
2 8.881261171703e-01 2.142200000000e+02
2 8.895403307327e-01 2.139600000000e+02
2 8.909545442950e-01 2.137000000000e+02
2 8.923687578574e-01 2.134400000000e+02
2 8.937829714198e-01 2.131900000000e+02
2 8.951971849822e-01 2.129400000000e+02
2 8.966113985445e-01 2.127000000000e+02
2 8.980256121069e-01 2.124600000000e+02
2 8.994398256693e-01 2.122300000000e+02
2 9.008540392317e-01 2.120100000000e+02
2 9.022682527940e-01 2.117800000000e+02
2 9.036824663564e-01 2.115700000000e+02
2 9.050966799188e-01 2.113600000000e+02
2 9.065108934812e-01 2.111500000000e+02
2 9.079251070435e-01 2.109500000000e+02
2 9.093393206059e-01 2.107500000000e+02
2 9.107535341683e-01 2.105600000000e+02
2 9.121677477306e-01 2.103700000000e+02
2 9.135819612930e-01 2.101900000000e+02
2 9.149961748554e-01 2.100100000000e+02
2 9.164103884178e-01 2.098400000000e+02
2 9.178246019801e-01 2.096700000000e+02
2 9.192388155425e-01 2.095100000000e+02
2 9.206530291049e-01 2.093600000000e+02
2 9.220672426673e-01 2.092000000000e+02
2 9.234814562296e-01 2.090600000000e+02
2 9.248956697920e-01 2.089100000000e+02
2 9.263098833544e-01 2.087800000000e+02
2 9.277240969168e-01 2.086400000000e+02
2 9.291383104791e-01 2.085500000000e+02
2 9.305525240415e-01 2.084600000000e+02
2 9.319667376039e-01 2.083700000000e+02
2 9.333809511662e-01 2.082700000000e+02
2 9.347951647286e-01 2.081700000000e+02
2 9.362093782910e-01 2.080700000000e+02
2 9.376235918534e-01 2.079600000000e+02
2 9.390378054157e-01 2.078500000000e+02
2 9.404520189781e-01 2.077300000000e+02
2 9.418662325405e-01 2.076100000000e+02
2 9.432804461029e-01 2.074900000000e+02
2 9.446946596652e-01 2.073600000000e+02
2 9.461088732276e-01 2.072300000000e+02
2 9.475230867900e-01 2.071000000000e+02
2 9.489373003523e-01 2.069600000000e+02
2 9.503515139147e-01 2.068200000000e+02
2 9.517657274771e-01 2.066700000000e+02
2 9.531799410395e-01 2.065200000000e+02
2 9.545941546018e-01 2.063700000000e+02
2 9.560083681642e-01 2.062200000000e+02
2 9.574225817266e-01 2.060600000000e+02
2 9.588367952890e-01 2.058900000000e+02
2 9.602510088513e-01 2.057200000000e+02
2 9.616652224137e-01 2.055500000000e+02
2 9.630794359761e-01 2.053800000000e+02
2 9.644936495385e-01 2.052000000000e+02
2 9.659078631008e-01 2.050200000000e+02
2 9.673220766632e-01 2.048300000000e+02
2 9.687362902256e-01 2.046400000000e+02
2 9.701505037879e-01 2.044500000000e+02
2 9.715647173503e-01 2.042500000000e+02
2 9.729789309127e-01 2.041600000000e+02
2 9.743931444751e-01 2.041900000000e+02
2 9.758073580374e-01 2.042200000000e+02
2 9.772215715998e-01 2.042400000000e+02
2 9.786357851622e-01 2.042500000000e+02
2 9.800499987246e-01 2.042700000000e+02
2 9.814642122869e-01 2.042800000000e+02
2 9.828784258493e-01 2.042900000000e+02
2 9.842926394117e-01 2.042900000000e+02
2 9.857068529740e-01 2.042900000000e+02
2 9.871210665364e-01 2.042900000000e+02
2 9.885352800988e-01 2.042900000000e+02
2 9.899494936612e-01 2.042800000000e+02
2 9.913637072235e-01 2.042700000000e+02
2 9.927779207859e-01 2.042500000000e+02
2 9.941921343483e-01 2.042400000000e+02
2 9.956063479107e-01 2.042200000000e+02
2 9.970205614730e-01 2.041900000000e+02
2 9.984347750354e-01 2.041600000000e+02
2 9.998489885978e-01 2.041300000000e+02
2 1.001263202160e+00 2.041000000000e+02
2 1.002677415723e+00 2.040600000000e+02
2 1.004091629285e+00 2.040200000000e+02
2 1.005505842847e+00 2.039800000000e+02
2 1.006920056410e+00 2.039300000000e+02
2 1.008334269972e+00 2.038800000000e+02
2 1.009748483534e+00 2.038300000000e+02
2 1.011162697097e+00 2.037700000000e+02
2 1.012576910659e+00 2.037100000000e+02
2 1.013991124222e+00 2.036500000000e+02
2 1.015405337784e+00 2.035800000000e+02
2 1.016819551346e+00 2.035000000000e+02
2 1.018233764909e+00 2.033800000000e+02
2 1.019647978471e+00 2.032700000000e+02
2 1.021062192033e+00 2.031700000000e+02
2 1.022476405596e+00 2.030600000000e+02
2 1.023890619158e+00 2.029700000000e+02
2 1.025304832720e+00 2.028700000000e+02
2 1.026719046283e+00 2.027800000000e+02
2 1.028133259845e+00 2.027000000000e+02
2 1.029547473408e+00 2.026200000000e+02
2 1.030961686970e+00 2.025500000000e+02
2 1.032375900532e+00 2.024800000000e+02
2 1.033790114095e+00 2.024200000000e+02
2 1.035204327657e+00 2.023600000000e+02
2 1.036618541219e+00 2.023000000000e+02
2 1.038032754782e+00 2.022500000000e+02
2 1.039446968344e+00 2.022100000000e+02
2 1.040861181907e+00 2.021700000000e+02
2 1.042275395469e+00 2.021300000000e+02
2 1.043689609031e+00 2.021000000000e+02
2 1.045103822594e+00 2.020700000000e+02
2 1.046518036156e+00 2.020500000000e+02
2 1.047932249718e+00 2.020300000000e+02
2 1.049346463281e+00 2.020200000000e+02
2 1.050760676843e+00 2.020200000000e+02
2 1.052174890406e+00 2.020100000000e+02
2 1.053589103968e+00 2.020200000000e+02
2 1.055003317530e+00 2.020200000000e+02
2 1.056417531093e+00 2.020300000000e+02
2 1.057831744655e+00 2.020500000000e+02
2 1.059245958217e+00 2.020700000000e+02
2 1.060660171780e+00 2.021000000000e+02
2 1.062074385342e+00 2.022900000000e+02
2 1.063488598905e+00 2.024800000000e+02
2 1.064902812467e+00 2.026700000000e+02
2 1.066317026029e+00 2.028600000000e+02
2 1.067731239592e+00 2.030500000000e+02
2 1.069145453154e+00 2.032400000000e+02
2 1.070559666716e+00 2.034300000000e+02
2 1.071973880279e+00 2.036200000000e+02
2 1.073388093841e+00 2.038000000000e+02
2 1.074802307404e+00 2.039900000000e+02
2 1.076216520966e+00 2.041800000000e+02
2 1.077630734528e+00 2.043600000000e+02
2 1.079044948091e+00 2.045500000000e+02
2 1.080459161653e+00 2.047300000000e+02
2 1.081873375215e+00 2.049200000000e+02
2 1.083287588778e+00 2.051000000000e+02
2 1.084701802340e+00 2.052800000000e+02
2 1.086116015903e+00 2.054700000000e+02
2 1.087530229465e+00 2.056500000000e+02
2 1.088944443027e+00 2.058300000000e+02
2 1.090358656590e+00 2.060100000000e+02
2 1.091772870152e+00 2.061900000000e+02
2 1.093187083714e+00 2.063700000000e+02
2 1.094601297277e+00 2.065500000000e+02
2 1.096015510839e+00 2.067300000000e+02
2 1.097429724402e+00 2.069100000000e+02
2 1.098843937964e+00 2.070800000000e+02
2 1.100258151526e+00 2.072600000000e+02
2 1.101672365089e+00 2.074400000000e+02
2 1.103086578651e+00 2.076100000000e+02
2 1.104500792213e+00 2.077900000000e+02
2 1.105915005776e+00 2.079200000000e+02
2 1.107329219338e+00 2.080400000000e+02
2 1.108743432901e+00 2.081500000000e+02
2 1.110157646463e+00 2.082600000000e+02
2 1.111571860025e+00 2.083600000000e+02
2 1.112986073588e+00 2.084500000000e+02
2 1.114400287150e+00 2.085500000000e+02
2 1.115814500712e+00 2.086300000000e+02
2 1.117228714275e+00 2.087100000000e+02
2 1.118642927837e+00 2.087900000000e+02
2 1.120057141399e+00 2.088600000000e+02
2 1.121471354962e+00 2.089300000000e+02
2 1.122885568524e+00 2.089900000000e+02
2 1.124299782087e+00 2.090500000000e+02
2 1.125713995649e+00 2.091000000000e+02
2 1.127128209211e+00 2.091500000000e+02
2 1.128542422774e+00 2.091900000000e+02
2 1.129956636336e+00 2.092300000000e+02
2 1.131370849898e+00 2.092600000000e+02
2 1.132785063461e+00 2.092900000000e+02
2 1.134199277023e+00 2.093100000000e+02
2 1.135613490586e+00 2.093300000000e+02
2 1.137027704148e+00 2.093500000000e+02
2 1.138441917710e+00 2.093500000000e+02
2 1.139856131273e+00 2.093600000000e+02
2 1.141270344835e+00 2.093600000000e+02
2 1.142684558397e+00 2.093500000000e+02
2 1.144098771960e+00 2.093400000000e+02
2 1.145512985522e+00 2.093200000000e+02
2 1.146927199085e+00 2.093000000000e+02
2 1.148341412647e+00 2.092800000000e+02
2 1.149755626209e+00 2.092500000000e+02
2 1.151169839772e+00 2.092200000000e+02
2 1.152584053334e+00 2.091900000000e+02
2 1.153998266896e+00 2.091600000000e+02
2 1.155412480459e+00 2.091300000000e+02
2 1.156826694021e+00 2.091100000000e+02
2 1.158240907584e+00 2.090900000000e+02
2 1.159655121146e+00 2.090600000000e+02
2 1.161069334708e+00 2.090400000000e+02
2 1.162483548271e+00 2.090200000000e+02
2 1.163897761833e+00 2.090100000000e+02
2 1.165311975395e+00 2.089900000000e+02
2 1.166726188958e+00 2.089700000000e+02
2 1.168140402520e+00 2.089600000000e+02
2 1.169554616083e+00 2.089500000000e+02
2 1.170968829645e+00 2.089400000000e+02
2 1.172383043207e+00 2.089300000000e+02
2 1.173797256770e+00 2.089200000000e+02
2 1.175211470332e+00 2.089100000000e+02
2 1.176625683894e+00 2.089100000000e+02
2 1.178039897457e+00 2.089000000000e+02
2 1.179454111019e+00 2.089000000000e+02
2 1.180868324582e+00 2.089000000000e+02
2 1.182282538144e+00 2.089000000000e+02
2 1.183696751706e+00 2.089000000000e+02
2 1.185110965269e+00 2.089000000000e+02
2 1.186525178831e+00 2.089100000000e+02
2 1.187939392393e+00 2.089100000000e+02
2 1.189353605956e+00 2.089200000000e+02
2 1.190767819518e+00 2.089300000000e+02
2 1.192182033081e+00 2.089400000000e+02
2 1.193596246643e+00 2.089400000000e+02
2 1.195010460205e+00 2.089100000000e+02
2 1.196424673768e+00 2.088900000000e+02
2 1.197838887330e+00 2.088700000000e+02
2 1.199253100892e+00 2.088500000000e+02
2 1.200667314455e+00 2.088300000000e+02
2 1.202081528017e+00 2.088100000000e+02
2 1.203495741580e+00 2.087900000000e+02
2 1.204909955142e+00 2.087800000000e+02
2 1.206324168704e+00 2.087700000000e+02
2 1.207738382267e+00 2.087500000000e+02
2 1.209152595829e+00 2.087400000000e+02
2 1.210566809391e+00 2.087300000000e+02
2 1.211981022954e+00 2.087300000000e+02
2 1.213395236516e+00 2.087200000000e+02
2 1.214809450078e+00 2.087100000000e+02
2 1.216223663641e+00 2.087100000000e+02
2 1.217637877203e+00 2.087100000000e+02
2 1.219052090766e+00 2.087100000000e+02
2 1.220466304328e+00 2.087100000000e+02
2 1.221880517890e+00 2.087100000000e+02
2 1.223294731453e+00 2.087100000000e+02
2 1.224708945015e+00 2.087200000000e+02
2 1.226123158577e+00 2.087200000000e+02
2 1.227537372140e+00 2.087300000000e+02
2 1.228951585702e+00 2.087400000000e+02
2 1.230365799265e+00 2.087500000000e+02
2 1.231780012827e+00 2.087600000000e+02
2 1.233194226389e+00 2.087700000000e+02
2 1.234608439952e+00 2.087900000000e+02
2 1.236022653514e+00 2.088000000000e+02
2 1.237436867076e+00 2.088200000000e+02
2 1.238851080639e+00 2.088000000000e+02
2 1.240265294201e+00 2.087800000000e+02
2 1.241679507764e+00 2.087500000000e+02
2 1.243093721326e+00 2.087300000000e+02
2 1.244507934888e+00 2.087000000000e+02
2 1.245922148451e+00 2.086800000000e+02
2 1.247336362013e+00 2.086500000000e+02
2 1.248750575575e+00 2.086200000000e+02
2 1.250164789138e+00 2.085900000000e+02
2 1.251579002700e+00 2.085500000000e+02
2 1.252993216263e+00 2.085200000000e+02
2 1.254407429825e+00 2.084900000000e+02
2 1.255821643387e+00 2.084500000000e+02
2 1.257235856950e+00 2.084100000000e+02
2 1.258650070512e+00 2.083800000000e+02
2 1.260064284074e+00 2.083400000000e+02
2 1.261478497637e+00 2.083000000000e+02
2 1.262892711199e+00 2.082500000000e+02
2 1.264306924762e+00 2.082100000000e+02
2 1.265721138324e+00 2.081700000000e+02
2 1.267135351886e+00 2.081200000000e+02
2 1.268549565449e+00 2.080700000000e+02
2 1.269963779011e+00 2.080200000000e+02
2 1.271377992573e+00 2.079800000000e+02
2 1.272792206136e+00 2.079300000000e+02
2 1.274206419698e+00 2.078700000000e+02
2 1.275620633261e+00 2.078200000000e+02
2 1.277034846823e+00 2.077700000000e+02
2 1.278449060385e+00 2.077100000000e+02
2 1.279863273948e+00 2.076500000000e+02
2 1.281277487510e+00 2.076000000000e+02
2 1.282691701072e+00 2.075100000000e+02
2 1.284105914635e+00 2.074100000000e+02
2 1.285520128197e+00 2.073100000000e+02
2 1.286934341760e+00 2.072100000000e+02
2 1.288348555322e+00 2.071100000000e+02
2 1.289762768884e+00 2.070100000000e+02
2 1.291176982447e+00 2.069100000000e+02
2 1.292591196009e+00 2.068200000000e+02
2 1.294005409571e+00 2.067200000000e+02
2 1.295419623134e+00 2.066200000000e+02
2 1.296833836696e+00 2.065200000000e+02
2 1.298248050259e+00 2.064300000000e+02
2 1.299662263821e+00 2.063300000000e+02
2 1.301076477383e+00 2.062300000000e+02
2 1.302490690946e+00 2.061400000000e+02
2 1.303904904508e+00 2.060400000000e+02
2 1.305319118070e+00 2.059500000000e+02
2 1.306733331633e+00 2.058500000000e+02
2 1.308147545195e+00 2.057500000000e+02
2 1.309561758757e+00 2.056600000000e+02
2 1.310975972320e+00 2.055600000000e+02
2 1.312390185882e+00 2.054700000000e+02
2 1.313804399445e+00 2.053700000000e+02
2 1.315218613007e+00 2.052800000000e+02
2 1.316632826569e+00 2.051800000000e+02
2 1.318047040132e+00 2.050900000000e+02
2 1.319461253694e+00 2.050000000000e+02
2 1.320875467256e+00 2.049000000000e+02
2 1.322289680819e+00 2.048100000000e+02
2 1.323703894381e+00 2.047200000000e+02
2 1.325118107944e+00 2.046200000000e+02
2 1.326532321506e+00 2.045300000000e+02
2 1.327946535068e+00 2.044400000000e+02
2 1.329360748631e+00 2.043500000000e+02
2 1.330774962193e+00 2.042600000000e+02
2 1.332189175755e+00 2.041700000000e+02
2 1.333603389318e+00 2.040800000000e+02
2 1.335017602880e+00 2.040000000000e+02
2 1.336431816443e+00 2.039100000000e+02
2 1.337846030005e+00 2.038300000000e+02
2 1.339260243567e+00 2.037400000000e+02
2 1.340674457130e+00 2.036600000000e+02
2 1.342088670692e+00 2.035800000000e+02
2 1.343502884254e+00 2.035000000000e+02
2 1.344917097817e+00 2.034200000000e+02
2 1.346331311379e+00 2.033400000000e+02
2 1.347745524942e+00 2.032600000000e+02
2 1.349159738504e+00 2.031800000000e+02
2 1.350573952066e+00 2.031100000000e+02
2 1.351988165629e+00 2.030300000000e+02
2 1.353402379191e+00 2.029600000000e+02
2 1.354816592753e+00 2.028800000000e+02
2 1.356230806316e+00 2.028100000000e+02
2 1.357645019878e+00 2.027400000000e+02
2 1.359059233441e+00 2.026700000000e+02
2 1.360473447003e+00 2.026000000000e+02
2 1.361887660565e+00 2.025300000000e+02
2 1.363301874128e+00 2.024600000000e+02
2 1.364716087690e+00 2.023900000000e+02
2 1.366130301252e+00 2.023300000000e+02
2 1.367544514815e+00 2.022600000000e+02
2 1.368958728377e+00 2.022000000000e+02
2 1.370372941940e+00 2.021400000000e+02
2 1.371787155502e+00 2.021100000000e+02
2 1.373201369064e+00 2.020800000000e+02
2 1.374615582627e+00 2.020500000000e+02
2 1.376029796189e+00 2.020200000000e+02
2 1.377444009751e+00 2.019900000000e+02
2 1.378858223314e+00 2.019700000000e+02
2 1.380272436876e+00 2.019400000000e+02
2 1.381686650439e+00 2.019100000000e+02
2 1.383100864001e+00 2.018800000000e+02
2 1.384515077563e+00 2.018500000000e+02
2 1.385929291126e+00 2.018200000000e+02
2 1.387343504688e+00 2.017900000000e+02
2 1.388757718250e+00 2.017700000000e+02
2 1.390171931813e+00 2.017400000000e+02
2 1.391586145375e+00 2.017100000000e+02
2 1.393000358937e+00 2.016800000000e+02
2 1.394414572500e+00 2.016500000000e+02
2 1.395828786062e+00 2.016300000000e+02
2 1.397242999625e+00 2.016000000000e+02
2 1.398657213187e+00 2.015700000000e+02
2 1.400071426749e+00 2.015500000000e+02
2 1.401485640312e+00 2.015200000000e+02
2 1.402899853874e+00 2.014900000000e+02
2 1.404314067436e+00 2.014700000000e+02
2 1.405728280999e+00 2.014400000000e+02
2 1.407142494561e+00 2.014100000000e+02
2 1.408556708124e+00 2.013900000000e+02
2 1.409970921686e+00 2.013600000000e+02
2 1.411385135248e+00 2.013400000000e+02
2 1.412799348811e+00 2.013100000000e+02
2 1.414213562373e+00 2.012900000000e+02
3 0.000000000000e+00 2.093500000000e+02
3 1.414213562373e-03 2.093500000000e+02
3 2.828427124746e-03 2.093500000000e+02
3 4.242640687119e-03 2.093500000000e+02
3 5.656854249492e-03 2.093500000000e+02
3 7.071067811865e-03 2.093500000000e+02
3 8.485281374239e-03 2.093500000000e+02
3 9.899494936612e-03 2.093500000000e+02
3 1.131370849898e-02 2.093500000000e+02
3 1.272792206136e-02 2.093500000000e+02
3 1.414213562373e-02 2.093500000000e+02
3 1.555634918610e-02 2.093500000000e+02
3 1.697056274848e-02 2.093500000000e+02
3 1.838477631085e-02 2.093500000000e+02
3 1.979898987322e-02 2.093500000000e+02
3 2.121320343560e-02 2.093500000000e+02
3 2.262741699797e-02 2.093500000000e+02
3 2.404163056034e-02 2.093500000000e+02
3 2.545584412272e-02 2.093500000000e+02
3 2.687005768509e-02 2.093500000000e+02
3 2.828427124746e-02 2.093500000000e+02
3 2.969848480983e-02 2.093500000000e+02
3 3.111269837221e-02 2.093500000000e+02
3 3.252691193458e-02 2.093500000000e+02
3 3.394112549695e-02 2.093500000000e+02
3 3.535533905933e-02 2.093500000000e+02
3 3.676955262170e-02 2.093500000000e+02
3 3.818376618407e-02 2.093500000000e+02
3 3.959797974645e-02 2.093500000000e+02
3 4.101219330882e-02 2.093500000000e+02
3 4.242640687119e-02 2.093500000000e+02
3 4.384062043357e-02 2.093500000000e+02
3 4.525483399594e-02 2.093500000000e+02
3 4.666904755831e-02 2.093500000000e+02
3 4.808326112069e-02 2.093500000000e+02
3 4.949747468306e-02 2.093500000000e+02
3 5.091168824543e-02 2.093500000000e+02
3 5.232590180780e-02 2.093500000000e+02
3 5.374011537018e-02 2.093500000000e+02
3 5.515432893255e-02 2.093500000000e+02
3 5.656854249492e-02 2.093500000000e+02
3 5.798275605730e-02 2.093500000000e+02
3 5.939696961967e-02 2.093500000000e+02
3 6.081118318204e-02 2.093500000000e+02
3 6.222539674442e-02 2.093500000000e+02
3 6.363961030679e-02 2.093500000000e+02
3 6.505382386916e-02 2.093500000000e+02
3 6.646803743154e-02 2.093500000000e+02
3 6.788225099391e-02 2.093500000000e+02
3 6.929646455628e-02 2.093500000000e+02
3 7.071067811865e-02 2.093500000000e+02
3 7.212489168103e-02 2.093500000000e+02
3 7.353910524340e-02 2.093500000000e+02
3 7.495331880577e-02 2.093500000000e+02
3 7.636753236815e-02 2.093500000000e+02
3 7.778174593052e-02 2.093500000000e+02
3 7.919595949289e-02 2.093500000000e+02
3 8.061017305527e-02 2.093500000000e+02
3 8.202438661764e-02 2.093500000000e+02
3 8.343860018001e-02 2.093500000000e+02
3 8.485281374239e-02 2.093500000000e+02
3 8.626702730476e-02 2.093500000000e+02
3 8.768124086713e-02 2.093500000000e+02
3 8.909545442950e-02 2.093500000000e+02
3 9.050966799188e-02 2.093500000000e+02
3 9.192388155425e-02 2.093500000000e+02
3 9.333809511662e-02 2.093500000000e+02
3 9.475230867900e-02 2.093500000000e+02
3 9.616652224137e-02 2.093500000000e+02
3 9.758073580374e-02 2.093500000000e+02
3 9.899494936612e-02 2.093500000000e+02
3 1.004091629285e-01 2.093500000000e+02
3 1.018233764909e-01 2.093500000000e+02
3 1.032375900532e-01 2.093500000000e+02
3 1.046518036156e-01 2.093500000000e+02
3 1.060660171780e-01 2.093500000000e+02
3 1.074802307404e-01 2.093500000000e+02
3 1.088944443027e-01 2.093500000000e+02
3 1.103086578651e-01 2.093500000000e+02
3 1.117228714275e-01 2.093500000000e+02
3 1.131370849898e-01 2.093500000000e+02
3 1.145512985522e-01 2.093500000000e+02
3 1.159655121146e-01 2.093500000000e+02
3 1.173797256770e-01 2.093500000000e+02
3 1.187939392393e-01 2.093500000000e+02
3 1.202081528017e-01 2.093500000000e+02
3 1.216223663641e-01 2.093500000000e+02
3 1.230365799265e-01 2.093500000000e+02
3 1.244507934888e-01 2.093500000000e+02
3 1.258650070512e-01 2.093500000000e+02
3 1.272792206136e-01 2.093500000000e+02
3 1.286934341760e-01 2.093500000000e+02
3 1.301076477383e-01 2.093500000000e+02
3 1.315218613007e-01 2.093500000000e+02
3 1.329360748631e-01 2.093500000000e+02
3 1.343502884254e-01 2.093500000000e+02
3 1.357645019878e-01 2.093500000000e+02
3 1.371787155502e-01 2.093500000000e+02
3 1.385929291126e-01 2.093500000000e+02
3 1.400071426749e-01 2.093500000000e+02
3 1.414213562373e-01 2.093500000000e+02
3 1.428355697997e-01 2.093500000000e+02
3 1.442497833621e-01 2.093500000000e+02
3 1.456639969244e-01 2.093500000000e+02
3 1.470782104868e-01 2.093500000000e+02
3 1.484924240492e-01 2.093500000000e+02
3 1.499066376115e-01 2.093500000000e+02
3 1.513208511739e-01 2.093500000000e+02
3 1.527350647363e-01 2.093500000000e+02
3 1.541492782987e-01 2.093500000000e+02
3 1.555634918610e-01 2.093500000000e+02
3 1.569777054234e-01 2.093500000000e+02
3 1.583919189858e-01 2.093500000000e+02
3 1.598061325482e-01 2.093500000000e+02
3 1.612203461105e-01 2.093500000000e+02
3 1.626345596729e-01 2.093500000000e+02
3 1.640487732353e-01 2.093500000000e+02
3 1.654629867977e-01 2.093500000000e+02
3 1.668772003600e-01 2.093500000000e+02
3 1.682914139224e-01 2.093500000000e+02
3 1.697056274848e-01 2.093500000000e+02
3 1.711198410471e-01 2.093500000000e+02
3 1.725340546095e-01 2.093500000000e+02
3 1.739482681719e-01 2.093500000000e+02
3 1.753624817343e-01 2.093500000000e+02
3 1.767766952966e-01 2.093500000000e+02
3 1.781909088590e-01 2.093500000000e+02
3 1.796051224214e-01 2.093500000000e+02
3 1.810193359838e-01 2.093500000000e+02
3 1.824335495461e-01 2.093500000000e+02
3 1.838477631085e-01 2.093500000000e+02
3 1.852619766709e-01 2.093500000000e+02
3 1.866761902332e-01 2.093500000000e+02
3 1.880904037956e-01 2.093500000000e+02
3 1.895046173580e-01 2.093500000000e+02
3 1.909188309204e-01 2.093500000000e+02
3 1.923330444827e-01 2.093500000000e+02
3 1.937472580451e-01 2.093500000000e+02
3 1.951614716075e-01 2.093500000000e+02
3 1.965756851699e-01 2.093500000000e+02
3 1.979898987322e-01 2.093500000000e+02
3 1.994041122946e-01 2.093500000000e+02
3 2.008183258570e-01 2.093500000000e+02
3 2.022325394194e-01 2.093500000000e+02
3 2.036467529817e-01 2.093500000000e+02
3 2.050609665441e-01 2.093500000000e+02
3 2.064751801065e-01 2.093500000000e+02
3 2.078893936688e-01 2.093500000000e+02
3 2.093036072312e-01 2.093500000000e+02
3 2.107178207936e-01 2.093500000000e+02
3 2.121320343560e-01 2.093500000000e+02
3 2.135462479183e-01 2.093500000000e+02
3 2.149604614807e-01 2.093500000000e+02
3 2.163746750431e-01 2.093500000000e+02
3 2.177888886055e-01 2.093500000000e+02
3 2.192031021678e-01 2.093500000000e+02
3 2.206173157302e-01 2.093500000000e+02
3 2.220315292926e-01 2.093500000000e+02
3 2.234457428549e-01 2.093500000000e+02
3 2.248599564173e-01 2.093500000000e+02
3 2.262741699797e-01 2.093500000000e+02
3 2.276883835421e-01 2.093500000000e+02
3 2.291025971044e-01 2.093500000000e+02
3 2.305168106668e-01 2.093500000000e+02
3 2.319310242292e-01 2.093500000000e+02
3 2.333452377916e-01 2.093500000000e+02
3 2.347594513539e-01 2.093500000000e+02
3 2.361736649163e-01 2.093500000000e+02
3 2.375878784787e-01 2.093500000000e+02
3 2.390020920411e-01 2.093500000000e+02
3 2.404163056034e-01 2.093500000000e+02
3 2.418305191658e-01 2.093500000000e+02
3 2.432447327282e-01 2.093500000000e+02
3 2.446589462905e-01 2.093500000000e+02
3 2.460731598529e-01 2.093500000000e+02
3 2.474873734153e-01 2.093500000000e+02
3 2.489015869777e-01 2.093500000000e+02
3 2.503158005400e-01 2.093500000000e+02
3 2.517300141024e-01 2.093500000000e+02
3 2.531442276648e-01 2.093500000000e+02
3 2.545584412272e-01 2.093500000000e+02
3 2.559726547895e-01 2.093500000000e+02
3 2.573868683519e-01 2.093500000000e+02
3 2.588010819143e-01 2.093500000000e+02
3 2.602152954766e-01 2.093500000000e+02
3 2.616295090390e-01 2.093500000000e+02
3 2.630437226014e-01 2.093500000000e+02
3 2.644579361638e-01 2.093500000000e+02
3 2.658721497261e-01 2.093500000000e+02
3 2.672863632885e-01 2.093500000000e+02
3 2.687005768509e-01 2.093500000000e+02
3 2.701147904133e-01 2.093500000000e+02
3 2.715290039756e-01 2.093500000000e+02
3 2.729432175380e-01 2.093500000000e+02
3 2.743574311004e-01 2.093500000000e+02
3 2.757716446628e-01 2.093500000000e+02
3 2.771858582251e-01 2.093500000000e+02
3 2.786000717875e-01 2.093500000000e+02
3 2.800142853499e-01 2.093500000000e+02
3 2.814284989122e-01 2.093500000000e+02
3 2.828427124746e-01 2.093500000000e+02
3 2.842569260370e-01 2.093500000000e+02
3 2.856711395994e-01 2.093500000000e+02
3 2.870853531617e-01 2.093500000000e+02
3 2.884995667241e-01 2.093500000000e+02
3 2.899137802865e-01 2.093500000000e+02
3 2.913279938489e-01 2.093500000000e+02
3 2.927422074112e-01 2.093500000000e+02
3 2.941564209736e-01 2.093500000000e+02
3 2.955706345360e-01 2.093500000000e+02
3 2.969848480983e-01 2.093500000000e+02
3 2.983990616607e-01 2.093500000000e+02
3 2.998132752231e-01 2.093500000000e+02
3 3.012274887855e-01 2.093500000000e+02
3 3.026417023478e-01 2.093500000000e+02
3 3.040559159102e-01 2.093500000000e+02
3 3.054701294726e-01 2.093500000000e+02
3 3.068843430350e-01 2.093500000000e+02
3 3.082985565973e-01 2.093500000000e+02
3 3.097127701597e-01 2.093500000000e+02
3 3.111269837221e-01 2.093500000000e+02
3 3.125411972845e-01 2.093500000000e+02
3 3.139554108468e-01 2.093500000000e+02
3 3.153696244092e-01 2.093500000000e+02
3 3.167838379716e-01 2.093500000000e+02
3 3.181980515339e-01 2.093500000000e+02
3 3.196122650963e-01 2.093500000000e+02
3 3.210264786587e-01 2.093500000000e+02
3 3.224406922211e-01 2.093500000000e+02
3 3.238549057834e-01 2.093500000000e+02
3 3.252691193458e-01 2.093500000000e+02
3 3.266833329082e-01 2.093500000000e+02
3 3.280975464706e-01 2.093500000000e+02
3 3.295117600329e-01 2.093500000000e+02
3 3.309259735953e-01 2.093500000000e+02
3 3.323401871577e-01 2.093500000000e+02
3 3.337544007201e-01 2.093500000000e+02
3 3.351686142824e-01 2.093500000000e+02
3 3.365828278448e-01 2.093500000000e+02
3 3.379970414072e-01 2.093500000000e+02
3 3.394112549695e-01 2.093500000000e+02
3 3.408254685319e-01 2.093500000000e+02
3 3.422396820943e-01 2.093500000000e+02
3 3.436538956567e-01 2.093500000000e+02
3 3.450681092190e-01 2.093500000000e+02
3 3.464823227814e-01 2.093500000000e+02
3 3.478965363438e-01 2.093500000000e+02
3 3.493107499062e-01 2.093500000000e+02
3 3.507249634685e-01 2.093500000000e+02
3 3.521391770309e-01 2.093500000000e+02
3 3.535533905933e-01 2.093500000000e+02
3 3.549676041556e-01 2.093500000000e+02
3 3.563818177180e-01 2.093500000000e+02
3 3.577960312804e-01 2.093500000000e+02
3 3.592102448428e-01 2.093500000000e+02
3 3.606244584051e-01 2.093500000000e+02
3 3.620386719675e-01 2.093500000000e+02
3 3.634528855299e-01 2.093500000000e+02
3 3.648670990923e-01 2.093500000000e+02
3 3.662813126546e-01 2.093500000000e+02
3 3.676955262170e-01 2.093500000000e+02
3 3.691097397794e-01 2.093500000000e+02
3 3.705239533418e-01 2.093500000000e+02
3 3.719381669041e-01 2.093500000000e+02
3 3.733523804665e-01 2.093500000000e+02
3 3.747665940289e-01 2.093500000000e+02
3 3.761808075912e-01 2.093500000000e+02
3 3.775950211536e-01 2.093500000000e+02
3 3.790092347160e-01 2.093500000000e+02
3 3.804234482784e-01 2.093500000000e+02
3 3.818376618407e-01 2.093500000000e+02
3 3.832518754031e-01 2.093500000000e+02
3 3.846660889655e-01 2.093500000000e+02
3 3.860803025279e-01 2.093500000000e+02
3 3.874945160902e-01 2.093500000000e+02
3 3.889087296526e-01 2.093500000000e+02
3 3.903229432150e-01 2.093500000000e+02
3 3.917371567773e-01 2.093500000000e+02
3 3.931513703397e-01 2.093500000000e+02
3 3.945655839021e-01 2.093500000000e+02
3 3.959797974645e-01 2.093500000000e+02
3 3.973940110268e-01 2.093500000000e+02
3 3.988082245892e-01 2.093500000000e+02
3 4.002224381516e-01 2.093500000000e+02
3 4.016366517140e-01 2.093500000000e+02
3 4.030508652763e-01 2.093500000000e+02
3 4.044650788387e-01 2.093500000000e+02
3 4.058792924011e-01 2.093500000000e+02
3 4.072935059635e-01 2.093500000000e+02
3 4.087077195258e-01 2.093500000000e+02
3 4.101219330882e-01 2.093500000000e+02
3 4.115361466506e-01 2.093500000000e+02
3 4.129503602129e-01 2.093500000000e+02
3 4.143645737753e-01 2.093500000000e+02
3 4.157787873377e-01 2.093500000000e+02
3 4.171930009001e-01 2.093500000000e+02
3 4.186072144624e-01 2.093500000000e+02
3 4.200214280248e-01 2.093500000000e+02
3 4.214356415872e-01 2.093500000000e+02
3 4.228498551496e-01 2.093500000000e+02
3 4.242640687119e-01 2.093500000000e+02
3 4.256782822743e-01 2.093500000000e+02
3 4.270924958367e-01 2.093500000000e+02
3 4.285067093990e-01 2.093500000000e+02
3 4.299209229614e-01 2.093500000000e+02
3 4.313351365238e-01 2.093500000000e+02
3 4.327493500862e-01 2.093500000000e+02
3 4.341635636485e-01 2.093500000000e+02
3 4.355777772109e-01 2.093500000000e+02
3 4.369919907733e-01 2.093500000000e+02
3 4.384062043357e-01 2.093500000000e+02
3 4.398204178980e-01 2.093500000000e+02
3 4.412346314604e-01 2.093500000000e+02
3 4.426488450228e-01 2.093500000000e+02
3 4.440630585852e-01 2.093500000000e+02
3 4.454772721475e-01 2.093500000000e+02
3 4.468914857099e-01 2.093500000000e+02
3 4.483056992723e-01 2.093500000000e+02
3 4.497199128346e-01 2.093500000000e+02
3 4.511341263970e-01 2.093500000000e+02
3 4.525483399594e-01 2.093500000000e+02
3 4.539625535218e-01 2.093500000000e+02
3 4.553767670841e-01 2.093500000000e+02
3 4.567909806465e-01 2.093500000000e+02
3 4.582051942089e-01 2.093500000000e+02
3 4.596194077713e-01 2.093500000000e+02
3 4.610336213336e-01 2.093500000000e+02
3 4.624478348960e-01 2.093500000000e+02
3 4.638620484584e-01 2.093500000000e+02
3 4.652762620207e-01 2.093500000000e+02
3 4.666904755831e-01 2.093500000000e+02
3 4.681046891455e-01 2.093500000000e+02
3 4.695189027079e-01 2.093500000000e+02
3 4.709331162702e-01 2.093500000000e+02
3 4.723473298326e-01 2.093500000000e+02
3 4.737615433950e-01 2.093500000000e+02
3 4.751757569574e-01 2.093500000000e+02
3 4.765899705197e-01 2.093500000000e+02
3 4.780041840821e-01 2.093500000000e+02
3 4.794183976445e-01 2.093500000000e+02
3 4.808326112069e-01 2.093500000000e+02
3 4.822468247692e-01 2.093500000000e+02
3 4.836610383316e-01 2.093500000000e+02
3 4.850752518940e-01 2.093500000000e+02
3 4.864894654563e-01 2.093500000000e+02
3 4.879036790187e-01 2.093500000000e+02
3 4.893178925811e-01 2.093500000000e+02
3 4.907321061435e-01 2.093500000000e+02
3 4.921463197058e-01 2.093500000000e+02
3 4.935605332682e-01 2.093500000000e+02
3 4.949747468306e-01 2.093500000000e+02
3 4.963889603930e-01 2.093500000000e+02
3 4.978031739553e-01 2.093500000000e+02
3 4.992173875177e-01 2.093500000000e+02
3 5.006316010801e-01 2.093500000000e+02
3 5.020458146424e-01 2.093500000000e+02
3 5.034600282048e-01 2.093500000000e+02
3 5.048742417672e-01 2.093500000000e+02
3 5.062884553296e-01 2.093500000000e+02
3 5.077026688919e-01 2.093500000000e+02
3 5.091168824543e-01 2.093500000000e+02
3 5.105310960167e-01 2.093500000000e+02
3 5.119453095791e-01 2.093500000000e+02
3 5.133595231414e-01 2.093500000000e+02
3 5.147737367038e-01 2.093500000000e+02
3 5.161879502662e-01 2.093500000000e+02
3 5.176021638286e-01 2.093500000000e+02
3 5.190163773909e-01 2.093500000000e+02
3 5.204305909533e-01 2.093500000000e+02
3 5.218448045157e-01 2.093500000000e+02
3 5.232590180780e-01 2.093500000000e+02
3 5.246732316404e-01 2.093500000000e+02
3 5.260874452028e-01 2.093500000000e+02
3 5.275016587652e-01 2.093500000000e+02
3 5.289158723275e-01 2.093500000000e+02
3 5.303300858899e-01 2.093500000000e+02
3 5.317442994523e-01 2.093500000000e+02
3 5.331585130147e-01 2.093500000000e+02
3 5.345727265770e-01 2.093500000000e+02
3 5.359869401394e-01 2.093500000000e+02
3 5.374011537018e-01 2.093500000000e+02
3 5.388153672641e-01 2.093500000000e+02
3 5.402295808265e-01 2.093500000000e+02
3 5.416437943889e-01 2.093500000000e+02
3 5.430580079513e-01 2.093500000000e+02
3 5.444722215136e-01 2.093500000000e+02
3 5.458864350760e-01 2.093500000000e+02
3 5.473006486384e-01 2.093500000000e+02
3 5.487148622008e-01 2.093500000000e+02
3 5.501290757631e-01 2.093500000000e+02
3 5.515432893255e-01 2.093500000000e+02
3 5.529575028879e-01 2.093500000000e+02
3 5.543717164503e-01 2.093500000000e+02
3 5.557859300126e-01 2.093500000000e+02
3 5.572001435750e-01 2.093500000000e+02
3 5.586143571374e-01 2.093500000000e+02
3 5.600285706997e-01 2.093500000000e+02
3 5.614427842621e-01 2.093500000000e+02
3 5.628569978245e-01 2.093500000000e+02
3 5.642712113869e-01 2.093500000000e+02
3 5.656854249492e-01 2.093500000000e+02
3 5.670996385116e-01 2.093500000000e+02
3 5.685138520740e-01 2.093500000000e+02
3 5.699280656364e-01 2.093500000000e+02
3 5.713422791987e-01 2.093500000000e+02
3 5.727564927611e-01 2.093500000000e+02
3 5.741707063235e-01 2.093500000000e+02
3 5.755849198858e-01 2.093500000000e+02
3 5.769991334482e-01 2.093500000000e+02
3 5.784133470106e-01 2.093500000000e+02
3 5.798275605730e-01 2.093500000000e+02
3 5.812417741353e-01 2.093500000000e+02
3 5.826559876977e-01 2.093500000000e+02
3 5.840702012601e-01 2.093500000000e+02
3 5.854844148225e-01 2.093500000000e+02
3 5.868986283848e-01 2.093500000000e+02
3 5.883128419472e-01 2.093500000000e+02
3 5.897270555096e-01 2.093500000000e+02
3 5.911412690720e-01 2.093500000000e+02
3 5.925554826343e-01 2.093500000000e+02
3 5.939696961967e-01 2.093500000000e+02
3 5.953839097591e-01 2.093500000000e+02
3 5.967981233214e-01 2.093500000000e+02
3 5.982123368838e-01 2.093500000000e+02
3 5.996265504462e-01 2.093500000000e+02
3 6.010407640086e-01 2.093500000000e+02
3 6.024549775709e-01 2.093500000000e+02
3 6.038691911333e-01 2.093500000000e+02
3 6.052834046957e-01 2.093500000000e+02
3 6.066976182581e-01 2.093500000000e+02
3 6.081118318204e-01 2.093500000000e+02
3 6.095260453828e-01 2.093500000000e+02
3 6.109402589452e-01 2.093500000000e+02
3 6.123544725076e-01 2.093500000000e+02
3 6.137686860699e-01 2.093500000000e+02
3 6.151828996323e-01 2.093500000000e+02
3 6.165971131947e-01 2.093500000000e+02
3 6.180113267570e-01 2.093500000000e+02
3 6.194255403194e-01 2.093500000000e+02
3 6.208397538818e-01 2.093500000000e+02
3 6.222539674442e-01 2.093500000000e+02
3 6.236681810065e-01 2.093500000000e+02
3 6.250823945689e-01 2.093500000000e+02
3 6.264966081313e-01 2.093500000000e+02
3 6.279108216937e-01 2.093500000000e+02
3 6.293250352560e-01 2.093500000000e+02
3 6.307392488184e-01 2.093500000000e+02
3 6.321534623808e-01 2.093500000000e+02
3 6.335676759431e-01 2.093500000000e+02
3 6.349818895055e-01 2.093500000000e+02
3 6.363961030679e-01 2.093500000000e+02
3 6.378103166303e-01 2.093500000000e+02
3 6.392245301926e-01 2.093500000000e+02
3 6.406387437550e-01 2.093500000000e+02
3 6.420529573174e-01 2.093500000000e+02
3 6.434671708798e-01 2.093500000000e+02
3 6.448813844421e-01 2.093500000000e+02
3 6.462955980045e-01 2.093500000000e+02
3 6.477098115669e-01 2.093500000000e+02
3 6.491240251293e-01 2.093500000000e+02
3 6.505382386916e-01 2.093500000000e+02
3 6.519524522540e-01 2.093500000000e+02
3 6.533666658164e-01 2.093500000000e+02
3 6.547808793787e-01 2.093500000000e+02
3 6.561950929411e-01 2.093500000000e+02
3 6.576093065035e-01 2.093500000000e+02
3 6.590235200659e-01 2.093500000000e+02
3 6.604377336282e-01 2.093500000000e+02
3 6.618519471906e-01 2.093500000000e+02
3 6.632661607530e-01 2.093500000000e+02
3 6.646803743154e-01 2.093500000000e+02
3 6.660945878777e-01 2.093500000000e+02
3 6.675088014401e-01 2.093500000000e+02
3 6.689230150025e-01 2.093500000000e+02
3 6.703372285648e-01 2.093500000000e+02
3 6.717514421272e-01 2.093500000000e+02
3 6.731656556896e-01 2.093500000000e+02
3 6.745798692520e-01 2.093500000000e+02
3 6.759940828143e-01 2.093500000000e+02
3 6.774082963767e-01 2.093500000000e+02
3 6.788225099391e-01 2.093500000000e+02
3 6.802367235015e-01 2.093500000000e+02
3 6.816509370638e-01 2.093500000000e+02
3 6.830651506262e-01 2.093500000000e+02
3 6.844793641886e-01 2.093500000000e+02
3 6.858935777510e-01 2.093500000000e+02
3 6.873077913133e-01 2.093500000000e+02
3 6.887220048757e-01 2.093500000000e+02
3 6.901362184381e-01 2.093500000000e+02
3 6.915504320004e-01 2.093500000000e+02
3 6.929646455628e-01 2.093500000000e+02
3 6.943788591252e-01 2.093500000000e+02
3 6.957930726876e-01 2.093500000000e+02
3 6.972072862499e-01 2.093500000000e+02
3 6.986214998123e-01 2.093500000000e+02
3 7.000357133747e-01 2.093500000000e+02
3 7.014499269371e-01 2.093500000000e+02
3 7.028641404994e-01 2.093500000000e+02
3 7.042783540618e-01 2.093500000000e+02
3 7.056925676242e-01 2.093500000000e+02
3 7.071067811865e-01 2.093500000000e+02
3 7.085209947489e-01 2.093500000000e+02
3 7.099352083113e-01 2.093500000000e+02
3 7.113494218737e-01 2.093500000000e+02
3 7.127636354360e-01 2.093500000000e+02
3 7.141778489984e-01 2.093500000000e+02
3 7.155920625608e-01 2.093500000000e+02
3 7.170062761232e-01 2.093500000000e+02
3 7.184204896855e-01 2.093500000000e+02
3 7.198347032479e-01 2.093500000000e+02
3 7.212489168103e-01 2.093500000000e+02
3 7.226631303727e-01 2.093500000000e+02
3 7.240773439350e-01 2.093500000000e+02
3 7.254915574974e-01 2.093500000000e+02
3 7.269057710598e-01 2.093500000000e+02
3 7.283199846221e-01 2.093500000000e+02
3 7.297341981845e-01 2.093500000000e+02
3 7.311484117469e-01 2.093500000000e+02
3 7.325626253093e-01 2.093500000000e+02
3 7.339768388716e-01 2.093500000000e+02
3 7.353910524340e-01 2.093500000000e+02
3 7.368052659964e-01 2.093500000000e+02
3 7.382194795588e-01 2.093500000000e+02
3 7.396336931211e-01 2.093500000000e+02
3 7.410479066835e-01 2.093500000000e+02
3 7.424621202459e-01 2.093500000000e+02
3 7.438763338082e-01 2.093500000000e+02
3 7.452905473706e-01 2.093500000000e+02
3 7.467047609330e-01 2.093500000000e+02
3 7.481189744954e-01 2.093500000000e+02
3 7.495331880577e-01 2.093500000000e+02
3 7.509474016201e-01 2.093500000000e+02
3 7.523616151825e-01 2.093500000000e+02
3 7.537758287449e-01 2.093500000000e+02
3 7.551900423072e-01 2.093500000000e+02
3 7.566042558696e-01 2.093500000000e+02
3 7.580184694320e-01 2.093500000000e+02
3 7.594326829944e-01 2.093500000000e+02
3 7.608468965567e-01 2.093500000000e+02
3 7.622611101191e-01 2.093500000000e+02
3 7.636753236815e-01 2.093500000000e+02
3 7.650895372438e-01 2.093500000000e+02
3 7.665037508062e-01 2.093500000000e+02
3 7.679179643686e-01 2.093500000000e+02
3 7.693321779310e-01 2.093500000000e+02
3 7.707463914933e-01 2.093500000000e+02
3 7.721606050557e-01 2.093500000000e+02
3 7.735748186181e-01 2.093500000000e+02
3 7.749890321805e-01 2.093500000000e+02
3 7.764032457428e-01 2.093500000000e+02
3 7.778174593052e-01 2.093500000000e+02
3 7.792316728676e-01 2.093500000000e+02
3 7.806458864299e-01 2.093500000000e+02
3 7.820600999923e-01 2.093500000000e+02
3 7.834743135547e-01 2.093500000000e+02
3 7.848885271171e-01 2.093500000000e+02
3 7.863027406794e-01 2.093500000000e+02
3 7.877169542418e-01 2.093500000000e+02
3 7.891311678042e-01 2.093500000000e+02
3 7.905453813666e-01 2.093500000000e+02
3 7.919595949289e-01 2.093500000000e+02
3 7.933738084913e-01 2.093500000000e+02
3 7.947880220537e-01 2.093500000000e+02
3 7.962022356161e-01 2.093500000000e+02
3 7.976164491784e-01 2.093500000000e+02
3 7.990306627408e-01 2.093500000000e+02
3 8.004448763032e-01 2.093500000000e+02
3 8.018590898655e-01 2.093500000000e+02
3 8.032733034279e-01 2.093500000000e+02
3 8.046875169903e-01 2.093500000000e+02
3 8.061017305527e-01 2.093500000000e+02
3 8.075159441150e-01 2.093500000000e+02
3 8.089301576774e-01 2.093500000000e+02
3 8.103443712398e-01 2.093500000000e+02
3 8.117585848022e-01 2.093500000000e+02
3 8.131727983645e-01 2.093500000000e+02
3 8.145870119269e-01 2.093500000000e+02
3 8.160012254893e-01 2.093500000000e+02
3 8.174154390516e-01 2.093500000000e+02
3 8.188296526140e-01 2.093500000000e+02
3 8.202438661764e-01 2.093500000000e+02
3 8.216580797388e-01 2.093500000000e+02
3 8.230722933011e-01 2.093500000000e+02
3 8.244865068635e-01 2.093500000000e+02
3 8.259007204259e-01 2.093500000000e+02
3 8.273149339883e-01 2.093500000000e+02
3 8.287291475506e-01 2.093500000000e+02
3 8.301433611130e-01 2.093500000000e+02
3 8.315575746754e-01 2.093500000000e+02
3 8.329717882378e-01 2.093500000000e+02
3 8.343860018001e-01 2.093500000000e+02
3 8.358002153625e-01 2.093500000000e+02
3 8.372144289249e-01 2.093500000000e+02
3 8.386286424872e-01 2.093500000000e+02
3 8.400428560496e-01 2.093500000000e+02
3 8.414570696120e-01 2.093500000000e+02
3 8.428712831744e-01 2.093500000000e+02
3 8.442854967367e-01 2.093500000000e+02
3 8.456997102991e-01 2.093500000000e+02
3 8.471139238615e-01 2.093500000000e+02
3 8.485281374239e-01 2.093500000000e+02
3 8.499423509862e-01 2.093500000000e+02
3 8.513565645486e-01 2.093500000000e+02
3 8.527707781110e-01 2.093500000000e+02
3 8.541849916733e-01 2.093500000000e+02
3 8.555992052357e-01 2.093500000000e+02
3 8.570134187981e-01 2.093500000000e+02
3 8.584276323605e-01 2.093500000000e+02
3 8.598418459228e-01 2.093500000000e+02
3 8.612560594852e-01 2.093500000000e+02
3 8.626702730476e-01 2.093500000000e+02
3 8.640844866100e-01 2.093500000000e+02
3 8.654987001723e-01 2.093500000000e+02
3 8.669129137347e-01 2.093500000000e+02
3 8.683271272971e-01 2.093500000000e+02
3 8.697413408595e-01 2.093500000000e+02
3 8.711555544218e-01 2.093500000000e+02
3 8.725697679842e-01 2.093500000000e+02
3 8.739839815466e-01 2.093500000000e+02
3 8.753981951089e-01 2.093500000000e+02
3 8.768124086713e-01 2.093500000000e+02
3 8.782266222337e-01 2.093500000000e+02
3 8.796408357961e-01 2.093500000000e+02
3 8.810550493584e-01 2.093500000000e+02
3 8.824692629208e-01 2.093500000000e+02
3 8.838834764832e-01 2.093500000000e+02
3 8.852976900456e-01 2.093500000000e+02
3 8.867119036079e-01 2.093500000000e+02
3 8.881261171703e-01 2.093500000000e+02
3 8.895403307327e-01 2.093500000000e+02
3 8.909545442950e-01 2.093500000000e+02
3 8.923687578574e-01 2.093500000000e+02
3 8.937829714198e-01 2.093500000000e+02
3 8.951971849822e-01 2.093500000000e+02
3 8.966113985445e-01 2.093500000000e+02
3 8.980256121069e-01 2.093500000000e+02
3 8.994398256693e-01 2.093500000000e+02
3 9.008540392317e-01 2.093500000000e+02
3 9.022682527940e-01 2.093500000000e+02
3 9.036824663564e-01 2.093500000000e+02
3 9.050966799188e-01 2.093500000000e+02
3 9.065108934812e-01 2.093500000000e+02
3 9.079251070435e-01 2.093500000000e+02
3 9.093393206059e-01 2.093500000000e+02
3 9.107535341683e-01 2.093500000000e+02
3 9.121677477306e-01 2.093500000000e+02
3 9.135819612930e-01 2.093500000000e+02
3 9.149961748554e-01 2.093500000000e+02
3 9.164103884178e-01 2.093500000000e+02
3 9.178246019801e-01 2.093500000000e+02
3 9.192388155425e-01 2.093500000000e+02
3 9.206530291049e-01 2.093500000000e+02
3 9.220672426673e-01 2.093500000000e+02
3 9.234814562296e-01 2.093500000000e+02
3 9.248956697920e-01 2.093500000000e+02
3 9.263098833544e-01 2.093500000000e+02
3 9.277240969168e-01 2.093500000000e+02
3 9.291383104791e-01 2.093500000000e+02
3 9.305525240415e-01 2.093500000000e+02
3 9.319667376039e-01 2.093500000000e+02
3 9.333809511662e-01 2.093500000000e+02
3 9.347951647286e-01 2.093500000000e+02
3 9.362093782910e-01 2.093500000000e+02
3 9.376235918534e-01 2.093500000000e+02
3 9.390378054157e-01 2.093500000000e+02
3 9.404520189781e-01 2.093500000000e+02
3 9.418662325405e-01 2.093500000000e+02
3 9.432804461029e-01 2.093500000000e+02
3 9.446946596652e-01 2.093500000000e+02
3 9.461088732276e-01 2.093500000000e+02
3 9.475230867900e-01 2.093500000000e+02
3 9.489373003523e-01 2.093500000000e+02
3 9.503515139147e-01 2.093500000000e+02
3 9.517657274771e-01 2.093500000000e+02
3 9.531799410395e-01 2.093500000000e+02
3 9.545941546018e-01 2.093500000000e+02
3 9.560083681642e-01 2.093500000000e+02
3 9.574225817266e-01 2.093500000000e+02
3 9.588367952890e-01 2.093500000000e+02
3 9.602510088513e-01 2.093500000000e+02
3 9.616652224137e-01 2.093500000000e+02
3 9.630794359761e-01 2.093500000000e+02
3 9.644936495385e-01 2.093500000000e+02
3 9.659078631008e-01 2.093500000000e+02
3 9.673220766632e-01 2.093500000000e+02
3 9.687362902256e-01 2.093500000000e+02
3 9.701505037879e-01 2.093500000000e+02
3 9.715647173503e-01 2.093500000000e+02
3 9.729789309127e-01 2.093500000000e+02
3 9.743931444751e-01 2.093500000000e+02
3 9.758073580374e-01 2.093500000000e+02
3 9.772215715998e-01 2.093500000000e+02
3 9.786357851622e-01 2.093500000000e+02
3 9.800499987246e-01 2.093500000000e+02
3 9.814642122869e-01 2.093500000000e+02
3 9.828784258493e-01 2.093500000000e+02
3 9.842926394117e-01 2.093500000000e+02
3 9.857068529740e-01 2.093500000000e+02
3 9.871210665364e-01 2.093500000000e+02
3 9.885352800988e-01 2.093500000000e+02
3 9.899494936612e-01 2.093500000000e+02
3 9.913637072235e-01 2.093500000000e+02
3 9.927779207859e-01 2.093500000000e+02
3 9.941921343483e-01 2.093500000000e+02
3 9.956063479107e-01 2.093500000000e+02
3 9.970205614730e-01 2.093500000000e+02
3 9.984347750354e-01 2.093500000000e+02
3 9.998489885978e-01 2.093500000000e+02
3 1.001263202160e+00 2.093500000000e+02
3 1.002677415723e+00 2.093500000000e+02
3 1.004091629285e+00 2.093500000000e+02
3 1.005505842847e+00 2.093500000000e+02
3 1.006920056410e+00 2.093500000000e+02
3 1.008334269972e+00 2.093500000000e+02
3 1.009748483534e+00 2.093500000000e+02
3 1.011162697097e+00 2.093500000000e+02
3 1.012576910659e+00 2.093500000000e+02
3 1.013991124222e+00 2.093500000000e+02
3 1.015405337784e+00 2.093500000000e+02
3 1.016819551346e+00 2.093500000000e+02
3 1.018233764909e+00 2.093500000000e+02
3 1.019647978471e+00 2.093500000000e+02
3 1.021062192033e+00 2.093500000000e+02
3 1.022476405596e+00 2.093500000000e+02
3 1.023890619158e+00 2.093500000000e+02
3 1.025304832720e+00 2.093500000000e+02
3 1.026719046283e+00 2.093500000000e+02
3 1.028133259845e+00 2.093500000000e+02
3 1.029547473408e+00 2.093500000000e+02
3 1.030961686970e+00 2.093500000000e+02
3 1.032375900532e+00 2.093500000000e+02
3 1.033790114095e+00 2.093500000000e+02
3 1.035204327657e+00 2.093500000000e+02
3 1.036618541219e+00 2.093500000000e+02
3 1.038032754782e+00 2.093500000000e+02
3 1.039446968344e+00 2.093500000000e+02
3 1.040861181907e+00 2.093500000000e+02
3 1.042275395469e+00 2.093500000000e+02
3 1.043689609031e+00 2.093500000000e+02
3 1.045103822594e+00 2.093500000000e+02
3 1.046518036156e+00 2.093500000000e+02
3 1.047932249718e+00 2.093500000000e+02
3 1.049346463281e+00 2.093500000000e+02
3 1.050760676843e+00 2.093500000000e+02
3 1.052174890406e+00 2.093500000000e+02
3 1.053589103968e+00 2.093500000000e+02
3 1.055003317530e+00 2.093500000000e+02
3 1.056417531093e+00 2.093500000000e+02
3 1.057831744655e+00 2.093500000000e+02
3 1.059245958217e+00 2.093500000000e+02
3 1.060660171780e+00 2.093500000000e+02
3 1.062074385342e+00 2.093500000000e+02
3 1.063488598905e+00 2.093500000000e+02
3 1.064902812467e+00 2.093500000000e+02
3 1.066317026029e+00 2.093500000000e+02
3 1.067731239592e+00 2.093500000000e+02
3 1.069145453154e+00 2.093500000000e+02
3 1.070559666716e+00 2.093500000000e+02
3 1.071973880279e+00 2.093500000000e+02
3 1.073388093841e+00 2.093500000000e+02
3 1.074802307404e+00 2.093500000000e+02
3 1.076216520966e+00 2.093500000000e+02
3 1.077630734528e+00 2.093500000000e+02
3 1.079044948091e+00 2.093500000000e+02
3 1.080459161653e+00 2.093500000000e+02
3 1.081873375215e+00 2.093500000000e+02
3 1.083287588778e+00 2.093500000000e+02
3 1.084701802340e+00 2.093500000000e+02
3 1.086116015903e+00 2.093500000000e+02
3 1.087530229465e+00 2.093500000000e+02
3 1.088944443027e+00 2.093500000000e+02
3 1.090358656590e+00 2.093500000000e+02
3 1.091772870152e+00 2.093500000000e+02
3 1.093187083714e+00 2.093500000000e+02
3 1.094601297277e+00 2.093500000000e+02
3 1.096015510839e+00 2.093500000000e+02
3 1.097429724402e+00 2.093500000000e+02
3 1.098843937964e+00 2.093500000000e+02
3 1.100258151526e+00 2.093500000000e+02
3 1.101672365089e+00 2.093500000000e+02
3 1.103086578651e+00 2.093500000000e+02
3 1.104500792213e+00 2.093500000000e+02
3 1.105915005776e+00 2.093500000000e+02
3 1.107329219338e+00 2.093500000000e+02
3 1.108743432901e+00 2.093500000000e+02
3 1.110157646463e+00 2.093500000000e+02
3 1.111571860025e+00 2.093500000000e+02
3 1.112986073588e+00 2.093500000000e+02
3 1.114400287150e+00 2.093500000000e+02
3 1.115814500712e+00 2.093500000000e+02
3 1.117228714275e+00 2.093500000000e+02
3 1.118642927837e+00 2.093500000000e+02
3 1.120057141399e+00 2.093500000000e+02
3 1.121471354962e+00 2.093500000000e+02
3 1.122885568524e+00 2.093500000000e+02
3 1.124299782087e+00 2.093500000000e+02
3 1.125713995649e+00 2.093500000000e+02
3 1.127128209211e+00 2.093500000000e+02
3 1.128542422774e+00 2.093500000000e+02
3 1.129956636336e+00 2.093500000000e+02
3 1.131370849898e+00 2.093500000000e+02
3 1.132785063461e+00 2.093500000000e+02
3 1.134199277023e+00 2.093500000000e+02
3 1.135613490586e+00 2.093500000000e+02
3 1.137027704148e+00 2.093500000000e+02
3 1.138441917710e+00 2.093500000000e+02
3 1.139856131273e+00 2.093500000000e+02
3 1.141270344835e+00 2.093500000000e+02
3 1.142684558397e+00 2.093500000000e+02
3 1.144098771960e+00 2.093500000000e+02
3 1.145512985522e+00 2.093500000000e+02
3 1.146927199085e+00 2.093500000000e+02
3 1.148341412647e+00 2.093500000000e+02
3 1.149755626209e+00 2.093500000000e+02
3 1.151169839772e+00 2.093500000000e+02
3 1.152584053334e+00 2.093500000000e+02
3 1.153998266896e+00 2.093500000000e+02
3 1.155412480459e+00 2.093500000000e+02
3 1.156826694021e+00 2.093500000000e+02
3 1.158240907584e+00 2.093500000000e+02
3 1.159655121146e+00 2.093500000000e+02
3 1.161069334708e+00 2.093500000000e+02
3 1.162483548271e+00 2.093500000000e+02
3 1.163897761833e+00 2.093500000000e+02
3 1.165311975395e+00 2.093500000000e+02
3 1.166726188958e+00 2.093500000000e+02
3 1.168140402520e+00 2.093500000000e+02
3 1.169554616083e+00 2.093500000000e+02
3 1.170968829645e+00 2.093500000000e+02
3 1.172383043207e+00 2.093500000000e+02
3 1.173797256770e+00 2.093500000000e+02
3 1.175211470332e+00 2.093500000000e+02
3 1.176625683894e+00 2.093500000000e+02
3 1.178039897457e+00 2.093500000000e+02
3 1.179454111019e+00 2.093500000000e+02
3 1.180868324582e+00 2.093500000000e+02
3 1.182282538144e+00 2.093500000000e+02
3 1.183696751706e+00 2.093500000000e+02
3 1.185110965269e+00 2.093500000000e+02
3 1.186525178831e+00 2.093500000000e+02
3 1.187939392393e+00 2.093500000000e+02
3 1.189353605956e+00 2.093500000000e+02
3 1.190767819518e+00 2.093500000000e+02
3 1.192182033081e+00 2.093500000000e+02
3 1.193596246643e+00 2.093500000000e+02
3 1.195010460205e+00 2.093500000000e+02
3 1.196424673768e+00 2.093500000000e+02
3 1.197838887330e+00 2.093500000000e+02
3 1.199253100892e+00 2.093500000000e+02
3 1.200667314455e+00 2.093500000000e+02
3 1.202081528017e+00 2.093500000000e+02
3 1.203495741580e+00 2.093500000000e+02
3 1.204909955142e+00 2.093500000000e+02
3 1.206324168704e+00 2.093500000000e+02
3 1.207738382267e+00 2.093500000000e+02
3 1.209152595829e+00 2.093500000000e+02
3 1.210566809391e+00 2.093500000000e+02
3 1.211981022954e+00 2.093500000000e+02
3 1.213395236516e+00 2.093500000000e+02
3 1.214809450078e+00 2.093500000000e+02
3 1.216223663641e+00 2.093500000000e+02
3 1.217637877203e+00 2.093500000000e+02
3 1.219052090766e+00 2.093500000000e+02
3 1.220466304328e+00 2.093500000000e+02
3 1.221880517890e+00 2.093500000000e+02
3 1.223294731453e+00 2.093500000000e+02
3 1.224708945015e+00 2.093500000000e+02
3 1.226123158577e+00 2.093500000000e+02
3 1.227537372140e+00 2.093500000000e+02
3 1.228951585702e+00 2.093500000000e+02
3 1.230365799265e+00 2.093500000000e+02
3 1.231780012827e+00 2.093500000000e+02
3 1.233194226389e+00 2.093500000000e+02
3 1.234608439952e+00 2.093500000000e+02
3 1.236022653514e+00 2.093500000000e+02
3 1.237436867076e+00 2.093500000000e+02
3 1.238851080639e+00 2.093500000000e+02
3 1.240265294201e+00 2.093500000000e+02
3 1.241679507764e+00 2.093500000000e+02
3 1.243093721326e+00 2.093500000000e+02
3 1.244507934888e+00 2.093500000000e+02
3 1.245922148451e+00 2.093500000000e+02
3 1.247336362013e+00 2.093500000000e+02
3 1.248750575575e+00 2.093500000000e+02
3 1.250164789138e+00 2.093500000000e+02
3 1.251579002700e+00 2.093500000000e+02
3 1.252993216263e+00 2.093500000000e+02
3 1.254407429825e+00 2.093500000000e+02
3 1.255821643387e+00 2.093500000000e+02
3 1.257235856950e+00 2.093500000000e+02
3 1.258650070512e+00 2.093500000000e+02
3 1.260064284074e+00 2.093500000000e+02
3 1.261478497637e+00 2.093500000000e+02
3 1.262892711199e+00 2.093500000000e+02
3 1.264306924762e+00 2.093500000000e+02
3 1.265721138324e+00 2.093500000000e+02
3 1.267135351886e+00 2.093500000000e+02
3 1.268549565449e+00 2.093500000000e+02
3 1.269963779011e+00 2.093500000000e+02
3 1.271377992573e+00 2.093500000000e+02
3 1.272792206136e+00 2.093500000000e+02
3 1.274206419698e+00 2.093500000000e+02
3 1.275620633261e+00 2.093500000000e+02
3 1.277034846823e+00 2.093500000000e+02
3 1.278449060385e+00 2.093500000000e+02
3 1.279863273948e+00 2.093500000000e+02
3 1.281277487510e+00 2.093500000000e+02
3 1.282691701072e+00 2.093500000000e+02
3 1.284105914635e+00 2.093500000000e+02
3 1.285520128197e+00 2.093500000000e+02
3 1.286934341760e+00 2.093500000000e+02
3 1.288348555322e+00 2.093500000000e+02
3 1.289762768884e+00 2.093500000000e+02
3 1.291176982447e+00 2.093500000000e+02
3 1.292591196009e+00 2.093500000000e+02
3 1.294005409571e+00 2.093500000000e+02
3 1.295419623134e+00 2.093500000000e+02
3 1.296833836696e+00 2.093500000000e+02
3 1.298248050259e+00 2.093500000000e+02
3 1.299662263821e+00 2.093500000000e+02
3 1.301076477383e+00 2.093500000000e+02
3 1.302490690946e+00 2.093500000000e+02
3 1.303904904508e+00 2.093500000000e+02
3 1.305319118070e+00 2.093500000000e+02
3 1.306733331633e+00 2.093500000000e+02
3 1.308147545195e+00 2.093500000000e+02
3 1.309561758757e+00 2.093500000000e+02
3 1.310975972320e+00 2.093500000000e+02
3 1.312390185882e+00 2.093500000000e+02
3 1.313804399445e+00 2.093500000000e+02
3 1.315218613007e+00 2.093500000000e+02
3 1.316632826569e+00 2.093500000000e+02
3 1.318047040132e+00 2.093500000000e+02
3 1.319461253694e+00 2.093500000000e+02
3 1.320875467256e+00 2.093500000000e+02
3 1.322289680819e+00 2.093500000000e+02
3 1.323703894381e+00 2.093500000000e+02
3 1.325118107944e+00 2.093500000000e+02
3 1.326532321506e+00 2.093500000000e+02
3 1.327946535068e+00 2.093500000000e+02
3 1.329360748631e+00 2.093500000000e+02
3 1.330774962193e+00 2.093500000000e+02
3 1.332189175755e+00 2.093500000000e+02
3 1.333603389318e+00 2.093500000000e+02
3 1.335017602880e+00 2.093500000000e+02
3 1.336431816443e+00 2.093500000000e+02
3 1.337846030005e+00 2.093500000000e+02
3 1.339260243567e+00 2.093500000000e+02
3 1.340674457130e+00 2.093500000000e+02
3 1.342088670692e+00 2.093500000000e+02
3 1.343502884254e+00 2.093500000000e+02
3 1.344917097817e+00 2.093500000000e+02
3 1.346331311379e+00 2.093500000000e+02
3 1.347745524942e+00 2.093500000000e+02
3 1.349159738504e+00 2.093500000000e+02
3 1.350573952066e+00 2.093500000000e+02
3 1.351988165629e+00 2.093500000000e+02
3 1.353402379191e+00 2.093500000000e+02
3 1.354816592753e+00 2.093500000000e+02
3 1.356230806316e+00 2.093500000000e+02
3 1.357645019878e+00 2.093500000000e+02
3 1.359059233441e+00 2.093500000000e+02
3 1.360473447003e+00 2.093500000000e+02
3 1.361887660565e+00 2.093500000000e+02
3 1.363301874128e+00 2.093500000000e+02
3 1.364716087690e+00 2.093500000000e+02
3 1.366130301252e+00 2.093500000000e+02
3 1.367544514815e+00 2.093500000000e+02
3 1.368958728377e+00 2.093500000000e+02
3 1.370372941940e+00 2.093500000000e+02
3 1.371787155502e+00 2.093500000000e+02
3 1.373201369064e+00 2.093500000000e+02
3 1.374615582627e+00 2.093500000000e+02
3 1.376029796189e+00 2.093500000000e+02
3 1.377444009751e+00 2.093500000000e+02
3 1.378858223314e+00 2.093500000000e+02
3 1.380272436876e+00 2.093500000000e+02
3 1.381686650439e+00 2.093500000000e+02
3 1.383100864001e+00 2.093500000000e+02
3 1.384515077563e+00 2.093500000000e+02
3 1.385929291126e+00 2.093500000000e+02
3 1.387343504688e+00 2.093500000000e+02
3 1.388757718250e+00 2.093500000000e+02
3 1.390171931813e+00 2.093500000000e+02
3 1.391586145375e+00 2.093500000000e+02
3 1.393000358937e+00 2.093500000000e+02
3 1.394414572500e+00 2.093500000000e+02
3 1.395828786062e+00 2.093500000000e+02
3 1.397242999625e+00 2.093500000000e+02
3 1.398657213187e+00 2.093500000000e+02
3 1.400071426749e+00 2.093500000000e+02
3 1.401485640312e+00 2.093500000000e+02
3 1.402899853874e+00 2.093500000000e+02
3 1.404314067436e+00 2.093500000000e+02
3 1.405728280999e+00 2.093500000000e+02
3 1.407142494561e+00 2.093500000000e+02
3 1.408556708124e+00 2.093500000000e+02
3 1.409970921686e+00 2.093500000000e+02
3 1.411385135248e+00 2.093500000000e+02
3 1.412799348811e+00 2.093500000000e+02
3 1.414213562373e+00 2.093500000000e+02


==> stress_vs_l_theta_t50_all_data.txt <==
curve_id l vonmises_stress
1 0.000000000000e+00 4.601300000000e+01
1 1.414213562373e-03 4.601300000000e+01
1 2.828427124746e-03 4.601300000000e+01
1 4.242640687119e-03 4.601300000000e+01
1 5.656854249492e-03 4.601300000000e+01
1 7.071067811865e-03 4.601300000000e+01
1 8.485281374239e-03 4.601300000000e+01
1 9.899494936612e-03 4.601300000000e+01
1 1.131370849898e-02 4.601300000000e+01
1 1.272792206136e-02 4.601300000000e+01
1 1.414213562373e-02 4.601300000000e+01
1 1.555634918610e-02 4.601300000000e+01
1 1.697056274848e-02 4.601300000000e+01
1 1.838477631085e-02 4.601300000000e+01
1 1.979898987322e-02 4.601300000000e+01
1 2.121320343560e-02 4.601300000000e+01
1 2.262741699797e-02 4.601300000000e+01
1 2.404163056034e-02 4.601300000000e+01
1 2.545584412272e-02 4.601300000000e+01
1 2.687005768509e-02 4.601300000000e+01
1 2.828427124746e-02 4.601300000000e+01
1 2.969848480983e-02 4.601300000000e+01
1 3.111269837221e-02 4.601300000000e+01
1 3.252691193458e-02 4.601300000000e+01
1 3.394112549695e-02 4.601300000000e+01
1 3.535533905933e-02 4.601300000000e+01
1 3.676955262170e-02 4.601300000000e+01
1 3.818376618407e-02 4.601300000000e+01
1 3.959797974645e-02 4.601300000000e+01
1 4.101219330882e-02 4.601300000000e+01
1 4.242640687119e-02 4.601300000000e+01
1 4.384062043357e-02 4.601300000000e+01
1 4.525483399594e-02 4.601300000000e+01
1 4.666904755831e-02 4.601300000000e+01
1 4.808326112069e-02 4.601300000000e+01
1 4.949747468306e-02 4.601300000000e+01
1 5.091168824543e-02 4.601300000000e+01
1 5.232590180780e-02 4.601300000000e+01
1 5.374011537018e-02 4.601300000000e+01
1 5.515432893255e-02 4.601300000000e+01
1 5.656854249492e-02 4.601300000000e+01
1 5.798275605730e-02 4.601300000000e+01
1 5.939696961967e-02 4.601300000000e+01
1 6.081118318204e-02 4.601300000000e+01
1 6.222539674442e-02 4.601300000000e+01
1 6.363961030679e-02 4.601300000000e+01
1 6.505382386916e-02 4.601300000000e+01
1 6.646803743154e-02 4.601300000000e+01
1 6.788225099391e-02 4.601300000000e+01
1 6.929646455628e-02 4.601300000000e+01
1 7.071067811865e-02 4.601300000000e+01
1 7.212489168103e-02 4.601300000000e+01
1 7.353910524340e-02 4.601300000000e+01
1 7.495331880577e-02 4.601300000000e+01
1 7.636753236815e-02 4.601300000000e+01
1 7.778174593052e-02 4.601300000000e+01
1 7.919595949289e-02 4.601300000000e+01
1 8.061017305527e-02 4.601300000000e+01
1 8.202438661764e-02 4.601300000000e+01
1 8.343860018001e-02 4.601300000000e+01
1 8.485281374239e-02 4.601300000000e+01
1 8.626702730476e-02 4.601300000000e+01
1 8.768124086713e-02 4.601300000000e+01
1 8.909545442950e-02 4.601300000000e+01
1 9.050966799188e-02 4.601300000000e+01
1 9.192388155425e-02 4.601300000000e+01
1 9.333809511662e-02 4.601300000000e+01
1 9.475230867900e-02 4.601300000000e+01
1 9.616652224137e-02 4.601300000000e+01
1 9.758073580374e-02 4.601300000000e+01
1 9.899494936612e-02 4.601300000000e+01
1 1.004091629285e-01 4.601300000000e+01
1 1.018233764909e-01 4.601300000000e+01
1 1.032375900532e-01 4.601300000000e+01
1 1.046518036156e-01 4.601300000000e+01
1 1.060660171780e-01 4.601300000000e+01
1 1.074802307404e-01 4.601300000000e+01
1 1.088944443027e-01 4.601300000000e+01
1 1.103086578651e-01 4.601300000000e+01
1 1.117228714275e-01 4.601300000000e+01
1 1.131370849898e-01 4.601300000000e+01
1 1.145512985522e-01 4.601300000000e+01
1 1.159655121146e-01 4.601300000000e+01
1 1.173797256770e-01 4.601300000000e+01
1 1.187939392393e-01 4.601300000000e+01
1 1.202081528017e-01 4.601300000000e+01
1 1.216223663641e-01 4.601300000000e+01
1 1.230365799265e-01 4.601300000000e+01
1 1.244507934888e-01 4.601300000000e+01
1 1.258650070512e-01 4.601300000000e+01
1 1.272792206136e-01 4.601300000000e+01
1 1.286934341760e-01 4.601300000000e+01
1 1.301076477383e-01 4.601300000000e+01
1 1.315218613007e-01 4.601300000000e+01
1 1.329360748631e-01 4.601300000000e+01
1 1.343502884254e-01 4.601300000000e+01
1 1.357645019878e-01 4.601300000000e+01
1 1.371787155502e-01 4.601300000000e+01
1 1.385929291126e-01 4.601300000000e+01
1 1.400071426749e-01 4.601300000000e+01
1 1.414213562373e-01 4.601300000000e+01
1 1.428355697997e-01 4.601300000000e+01
1 1.442497833621e-01 4.601300000000e+01
1 1.456639969244e-01 4.601300000000e+01
1 1.470782104868e-01 4.601300000000e+01
1 1.484924240492e-01 4.601300000000e+01
1 1.499066376115e-01 4.601300000000e+01
1 1.513208511739e-01 4.601300000000e+01
1 1.527350647363e-01 4.601300000000e+01
1 1.541492782987e-01 4.601300000000e+01
1 1.555634918610e-01 4.601300000000e+01
1 1.569777054234e-01 4.601300000000e+01
1 1.583919189858e-01 4.601300000000e+01
1 1.598061325482e-01 4.601300000000e+01
1 1.612203461105e-01 4.601300000000e+01
1 1.626345596729e-01 4.601300000000e+01
1 1.640487732353e-01 4.601300000000e+01
1 1.654629867977e-01 4.601300000000e+01
1 1.668772003600e-01 4.601300000000e+01
1 1.682914139224e-01 4.601300000000e+01
1 1.697056274848e-01 4.601300000000e+01
1 1.711198410471e-01 4.601300000000e+01
1 1.725340546095e-01 4.601300000000e+01
1 1.739482681719e-01 4.601300000000e+01
1 1.753624817343e-01 4.601300000000e+01
1 1.767766952966e-01 4.601300000000e+01
1 1.781909088590e-01 4.601300000000e+01
1 1.796051224214e-01 4.601300000000e+01
1 1.810193359838e-01 4.601300000000e+01
1 1.824335495461e-01 4.601300000000e+01
1 1.838477631085e-01 4.601300000000e+01
1 1.852619766709e-01 4.601300000000e+01
1 1.866761902332e-01 4.601300000000e+01
1 1.880904037956e-01 4.601300000000e+01
1 1.895046173580e-01 4.601300000000e+01
1 1.909188309204e-01 4.601300000000e+01
1 1.923330444827e-01 4.601300000000e+01
1 1.937472580451e-01 4.601300000000e+01
1 1.951614716075e-01 4.601300000000e+01
1 1.965756851699e-01 4.601300000000e+01
1 1.979898987322e-01 4.601300000000e+01
1 1.994041122946e-01 4.601300000000e+01
1 2.008183258570e-01 4.601300000000e+01
1 2.022325394194e-01 4.601300000000e+01
1 2.036467529817e-01 4.601300000000e+01
1 2.050609665441e-01 4.601300000000e+01
1 2.064751801065e-01 4.601300000000e+01
1 2.078893936688e-01 4.601300000000e+01
1 2.093036072312e-01 4.601300000000e+01
1 2.107178207936e-01 4.601300000000e+01
1 2.121320343560e-01 4.601300000000e+01
1 2.135462479183e-01 4.601300000000e+01
1 2.149604614807e-01 4.601300000000e+01
1 2.163746750431e-01 4.601300000000e+01
1 2.177888886055e-01 4.601300000000e+01
1 2.192031021678e-01 4.601300000000e+01
1 2.206173157302e-01 4.601300000000e+01
1 2.220315292926e-01 4.601300000000e+01
1 2.234457428549e-01 4.601300000000e+01
1 2.248599564173e-01 4.601300000000e+01
1 2.262741699797e-01 4.601300000000e+01
1 2.276883835421e-01 4.601300000000e+01
1 2.291025971044e-01 4.601300000000e+01
1 2.305168106668e-01 4.601300000000e+01
1 2.319310242292e-01 4.601300000000e+01
1 2.333452377916e-01 4.601300000000e+01
1 2.347594513539e-01 4.601300000000e+01
1 2.361736649163e-01 4.601300000000e+01
1 2.375878784787e-01 4.601300000000e+01
1 2.390020920411e-01 4.601300000000e+01
1 2.404163056034e-01 4.601300000000e+01
1 2.418305191658e-01 4.601300000000e+01
1 2.432447327282e-01 4.601300000000e+01
1 2.446589462905e-01 4.601300000000e+01
1 2.460731598529e-01 4.601300000000e+01
1 2.474873734153e-01 4.601300000000e+01
1 2.489015869777e-01 4.601300000000e+01
1 2.503158005400e-01 4.601300000000e+01
1 2.517300141024e-01 4.601300000000e+01
1 2.531442276648e-01 4.601300000000e+01
1 2.545584412272e-01 4.601300000000e+01
1 2.559726547895e-01 4.601300000000e+01
1 2.573868683519e-01 4.601300000000e+01
1 2.588010819143e-01 4.601300000000e+01
1 2.602152954766e-01 4.601300000000e+01
1 2.616295090390e-01 4.601300000000e+01
1 2.630437226014e-01 4.601300000000e+01
1 2.644579361638e-01 4.601300000000e+01
1 2.658721497261e-01 4.601300000000e+01
1 2.672863632885e-01 4.601300000000e+01
1 2.687005768509e-01 4.601300000000e+01
1 2.701147904133e-01 4.601300000000e+01
1 2.715290039756e-01 4.601300000000e+01
1 2.729432175380e-01 4.601300000000e+01
1 2.743574311004e-01 4.601300000000e+01
1 2.757716446628e-01 4.601300000000e+01
1 2.771858582251e-01 4.601300000000e+01
1 2.786000717875e-01 4.601300000000e+01
1 2.800142853499e-01 4.601300000000e+01
1 2.814284989122e-01 4.601300000000e+01
1 2.828427124746e-01 4.601300000000e+01
1 2.842569260370e-01 4.601300000000e+01
1 2.856711395994e-01 4.601300000000e+01
1 2.870853531617e-01 4.601300000000e+01
1 2.884995667241e-01 4.601300000000e+01
1 2.899137802865e-01 4.601300000000e+01
1 2.913279938489e-01 4.601300000000e+01
1 2.927422074112e-01 4.601300000000e+01
1 2.941564209736e-01 4.601300000000e+01
1 2.955706345360e-01 4.601300000000e+01
1 2.969848480983e-01 4.601300000000e+01
1 2.983990616607e-01 4.601300000000e+01
1 2.998132752231e-01 4.601300000000e+01
1 3.012274887855e-01 4.601300000000e+01
1 3.026417023478e-01 4.601300000000e+01
1 3.040559159102e-01 4.601300000000e+01
1 3.054701294726e-01 4.601300000000e+01
1 3.068843430350e-01 4.601300000000e+01
1 3.082985565973e-01 4.601300000000e+01
1 3.097127701597e-01 4.601300000000e+01
1 3.111269837221e-01 4.601300000000e+01
1 3.125411972845e-01 4.601300000000e+01
1 3.139554108468e-01 4.601300000000e+01
1 3.153696244092e-01 4.601300000000e+01
1 3.167838379716e-01 4.601300000000e+01
1 3.181980515339e-01 4.601300000000e+01
1 3.196122650963e-01 4.601300000000e+01
1 3.210264786587e-01 4.601300000000e+01
1 3.224406922211e-01 4.601300000000e+01
1 3.238549057834e-01 4.601300000000e+01
1 3.252691193458e-01 4.601300000000e+01
1 3.266833329082e-01 4.601300000000e+01
1 3.280975464706e-01 4.601300000000e+01
1 3.295117600329e-01 4.601300000000e+01
1 3.309259735953e-01 4.601300000000e+01
1 3.323401871577e-01 4.601300000000e+01
1 3.337544007201e-01 4.601300000000e+01
1 3.351686142824e-01 4.601300000000e+01
1 3.365828278448e-01 4.601300000000e+01
1 3.379970414072e-01 4.601300000000e+01
1 3.394112549695e-01 4.601300000000e+01
1 3.408254685319e-01 4.601300000000e+01
1 3.422396820943e-01 4.601300000000e+01
1 3.436538956567e-01 4.601300000000e+01
1 3.450681092190e-01 4.601300000000e+01
1 3.464823227814e-01 4.601300000000e+01
1 3.478965363438e-01 4.601300000000e+01
1 3.493107499062e-01 4.601300000000e+01
1 3.507249634685e-01 4.601300000000e+01
1 3.521391770309e-01 4.601300000000e+01
1 3.535533905933e-01 4.601300000000e+01
1 3.549676041556e-01 4.601300000000e+01
1 3.563818177180e-01 4.601300000000e+01
1 3.577960312804e-01 4.601300000000e+01
1 3.592102448428e-01 4.601300000000e+01
1 3.606244584051e-01 4.601300000000e+01
1 3.620386719675e-01 4.601300000000e+01
1 3.634528855299e-01 4.601300000000e+01
1 3.648670990923e-01 4.601300000000e+01
1 3.662813126546e-01 4.601300000000e+01
1 3.676955262170e-01 4.601300000000e+01
1 3.691097397794e-01 4.601300000000e+01
1 3.705239533418e-01 4.601300000000e+01
1 3.719381669041e-01 4.601300000000e+01
1 3.733523804665e-01 4.601300000000e+01
1 3.747665940289e-01 4.601300000000e+01
1 3.761808075912e-01 4.601300000000e+01
1 3.775950211536e-01 4.601300000000e+01
1 3.790092347160e-01 4.601300000000e+01
1 3.804234482784e-01 4.601300000000e+01
1 3.818376618407e-01 4.601300000000e+01
1 3.832518754031e-01 4.601300000000e+01
1 3.846660889655e-01 4.601300000000e+01
1 3.860803025279e-01 4.601300000000e+01
1 3.874945160902e-01 4.601300000000e+01
1 3.889087296526e-01 4.601300000000e+01
1 3.903229432150e-01 4.601300000000e+01
1 3.917371567773e-01 4.601300000000e+01
1 3.931513703397e-01 4.601300000000e+01
1 3.945655839021e-01 4.601300000000e+01
1 3.959797974645e-01 4.601300000000e+01
1 3.973940110268e-01 4.601300000000e+01
1 3.988082245892e-01 4.601300000000e+01
1 4.002224381516e-01 4.601300000000e+01
1 4.016366517140e-01 4.601300000000e+01
1 4.030508652763e-01 4.601300000000e+01
1 4.044650788387e-01 4.601300000000e+01
1 4.058792924011e-01 4.601300000000e+01
1 4.072935059635e-01 4.601300000000e+01
1 4.087077195258e-01 4.601300000000e+01
1 4.101219330882e-01 4.601300000000e+01
1 4.115361466506e-01 4.601300000000e+01
1 4.129503602129e-01 4.601300000000e+01
1 4.143645737753e-01 4.601300000000e+01
1 4.157787873377e-01 4.601300000000e+01
1 4.171930009001e-01 4.601300000000e+01
1 4.186072144624e-01 4.601300000000e+01
1 4.200214280248e-01 4.601300000000e+01
1 4.214356415872e-01 4.601300000000e+01
1 4.228498551496e-01 4.601300000000e+01
1 4.242640687119e-01 4.601300000000e+01
1 4.256782822743e-01 4.601300000000e+01
1 4.270924958367e-01 4.601300000000e+01
1 4.285067093990e-01 4.601300000000e+01
1 4.299209229614e-01 4.601300000000e+01
1 4.313351365238e-01 4.601300000000e+01
1 4.327493500862e-01 4.601300000000e+01
1 4.341635636485e-01 4.601300000000e+01
1 4.355777772109e-01 4.601300000000e+01
1 4.369919907733e-01 4.601300000000e+01
1 4.384062043357e-01 4.601300000000e+01
1 4.398204178980e-01 4.601300000000e+01
1 4.412346314604e-01 4.601300000000e+01
1 4.426488450228e-01 4.601300000000e+01
1 4.440630585852e-01 4.601300000000e+01
1 4.454772721475e-01 4.601300000000e+01
1 4.468914857099e-01 4.601300000000e+01
1 4.483056992723e-01 4.601300000000e+01
1 4.497199128346e-01 4.601300000000e+01
1 4.511341263970e-01 4.601300000000e+01
1 4.525483399594e-01 4.601300000000e+01
1 4.539625535218e-01 4.601300000000e+01
1 4.553767670841e-01 4.601300000000e+01
1 4.567909806465e-01 4.601300000000e+01
1 4.582051942089e-01 4.601300000000e+01
1 4.596194077713e-01 4.601300000000e+01
1 4.610336213336e-01 4.601300000000e+01
1 4.624478348960e-01 4.601300000000e+01
1 4.638620484584e-01 4.601300000000e+01
1 4.652762620207e-01 4.601300000000e+01
1 4.666904755831e-01 4.601300000000e+01
1 4.681046891455e-01 4.601300000000e+01
1 4.695189027079e-01 4.601300000000e+01
1 4.709331162702e-01 4.601300000000e+01
1 4.723473298326e-01 4.601300000000e+01
1 4.737615433950e-01 4.601300000000e+01
1 4.751757569574e-01 4.601300000000e+01
1 4.765899705197e-01 4.601300000000e+01
1 4.780041840821e-01 4.601300000000e+01
1 4.794183976445e-01 4.601300000000e+01
1 4.808326112069e-01 4.601300000000e+01
1 4.822468247692e-01 4.601300000000e+01
1 4.836610383316e-01 4.601300000000e+01
1 4.850752518940e-01 4.601300000000e+01
1 4.864894654563e-01 4.601300000000e+01
1 4.879036790187e-01 4.601300000000e+01
1 4.893178925811e-01 4.601300000000e+01
1 4.907321061435e-01 4.601300000000e+01
1 4.921463197058e-01 4.601300000000e+01
1 4.935605332682e-01 4.601300000000e+01
1 4.949747468306e-01 4.601300000000e+01
1 4.963889603930e-01 4.601300000000e+01
1 4.978031739553e-01 4.601300000000e+01
1 4.992173875177e-01 4.601300000000e+01
1 5.006316010801e-01 4.601300000000e+01
1 5.020458146424e-01 4.601300000000e+01
1 5.034600282048e-01 4.601300000000e+01
1 5.048742417672e-01 4.601300000000e+01
1 5.062884553296e-01 4.601300000000e+01
1 5.077026688919e-01 4.601300000000e+01
1 5.091168824543e-01 4.601300000000e+01
1 5.105310960167e-01 4.601300000000e+01
1 5.119453095791e-01 4.601300000000e+01
1 5.133595231414e-01 4.601300000000e+01
1 5.147737367038e-01 4.601300000000e+01
1 5.161879502662e-01 4.601300000000e+01
1 5.176021638286e-01 4.601300000000e+01
1 5.190163773909e-01 4.601300000000e+01
1 5.204305909533e-01 4.601300000000e+01
1 5.218448045157e-01 4.601300000000e+01
1 5.232590180780e-01 4.601300000000e+01
1 5.246732316404e-01 4.601300000000e+01
1 5.260874452028e-01 4.601300000000e+01
1 5.275016587652e-01 4.601300000000e+01
1 5.289158723275e-01 4.601300000000e+01
1 5.303300858899e-01 4.601300000000e+01
1 5.317442994523e-01 4.601300000000e+01
1 5.331585130147e-01 4.601300000000e+01
1 5.345727265770e-01 4.601300000000e+01
1 5.359869401394e-01 4.601300000000e+01
1 5.374011537018e-01 4.601300000000e+01
1 5.388153672641e-01 4.601300000000e+01
1 5.402295808265e-01 4.601300000000e+01
1 5.416437943889e-01 4.601300000000e+01
1 5.430580079513e-01 4.601300000000e+01
1 5.444722215136e-01 4.601300000000e+01
1 5.458864350760e-01 4.601300000000e+01
1 5.473006486384e-01 4.601300000000e+01
1 5.487148622008e-01 4.601300000000e+01
1 5.501290757631e-01 4.601300000000e+01
1 5.515432893255e-01 4.601300000000e+01
1 5.529575028879e-01 4.601300000000e+01
1 5.543717164503e-01 4.601300000000e+01
1 5.557859300126e-01 4.601300000000e+01
1 5.572001435750e-01 4.601300000000e+01
1 5.586143571374e-01 4.601300000000e+01
1 5.600285706997e-01 4.601300000000e+01
1 5.614427842621e-01 4.601300000000e+01
1 5.628569978245e-01 4.601300000000e+01
1 5.642712113869e-01 4.601300000000e+01
1 5.656854249492e-01 4.601300000000e+01
1 5.670996385116e-01 4.601300000000e+01
1 5.685138520740e-01 4.601300000000e+01
1 5.699280656364e-01 4.601300000000e+01
1 5.713422791987e-01 4.601300000000e+01
1 5.727564927611e-01 4.601300000000e+01
1 5.741707063235e-01 4.601300000000e+01
1 5.755849198858e-01 4.601300000000e+01
1 5.769991334482e-01 4.601300000000e+01
1 5.784133470106e-01 4.601300000000e+01
1 5.798275605730e-01 4.601300000000e+01
1 5.812417741353e-01 4.601300000000e+01
1 5.826559876977e-01 4.601300000000e+01
1 5.840702012601e-01 4.601300000000e+01
1 5.854844148225e-01 4.601300000000e+01
1 5.868986283848e-01 4.601300000000e+01
1 5.883128419472e-01 4.601300000000e+01
1 5.897270555096e-01 4.601300000000e+01
1 5.911412690720e-01 4.601300000000e+01
1 5.925554826343e-01 4.601300000000e+01
1 5.939696961967e-01 4.601300000000e+01
1 5.953839097591e-01 4.601300000000e+01
1 5.967981233214e-01 4.601300000000e+01
1 5.982123368838e-01 4.601300000000e+01
1 5.996265504462e-01 4.601300000000e+01
1 6.010407640086e-01 4.601300000000e+01
1 6.024549775709e-01 4.601300000000e+01
1 6.038691911333e-01 4.601300000000e+01
1 6.052834046957e-01 4.601300000000e+01
1 6.066976182581e-01 4.601300000000e+01
1 6.081118318204e-01 4.601300000000e+01
1 6.095260453828e-01 4.601300000000e+01
1 6.109402589452e-01 4.601300000000e+01
1 6.123544725076e-01 4.601300000000e+01
1 6.137686860699e-01 4.601300000000e+01
1 6.151828996323e-01 4.601300000000e+01
1 6.165971131947e-01 4.601300000000e+01
1 6.180113267570e-01 4.601300000000e+01
1 6.194255403194e-01 4.601300000000e+01
1 6.208397538818e-01 4.601300000000e+01
1 6.222539674442e-01 4.601300000000e+01
1 6.236681810065e-01 4.601300000000e+01
1 6.250823945689e-01 4.601300000000e+01
1 6.264966081313e-01 4.601300000000e+01
1 6.279108216937e-01 4.601300000000e+01
1 6.293250352560e-01 4.601300000000e+01
1 6.307392488184e-01 4.601300000000e+01
1 6.321534623808e-01 4.601300000000e+01
1 6.335676759431e-01 4.601300000000e+01
1 6.349818895055e-01 4.601300000000e+01
1 6.363961030679e-01 4.601300000000e+01
1 6.378103166303e-01 4.601300000000e+01
1 6.392245301926e-01 4.601300000000e+01
1 6.406387437550e-01 4.601300000000e+01
1 6.420529573174e-01 4.601300000000e+01
1 6.434671708798e-01 4.601300000000e+01
1 6.448813844421e-01 4.601300000000e+01
1 6.462955980045e-01 4.601300000000e+01
1 6.477098115669e-01 4.601300000000e+01
1 6.491240251293e-01 4.601300000000e+01
1 6.505382386916e-01 4.601300000000e+01
1 6.519524522540e-01 4.601300000000e+01
1 6.533666658164e-01 4.601300000000e+01
1 6.547808793787e-01 4.601300000000e+01
1 6.561950929411e-01 4.601300000000e+01
1 6.576093065035e-01 4.601300000000e+01
1 6.590235200659e-01 4.601300000000e+01
1 6.604377336282e-01 4.601300000000e+01
1 6.618519471906e-01 4.601300000000e+01
1 6.632661607530e-01 4.601300000000e+01
1 6.646803743154e-01 4.601300000000e+01
1 6.660945878777e-01 4.601300000000e+01
1 6.675088014401e-01 4.601300000000e+01
1 6.689230150025e-01 4.601300000000e+01
1 6.703372285648e-01 4.601300000000e+01
1 6.717514421272e-01 4.601300000000e+01
1 6.731656556896e-01 4.601300000000e+01
1 6.745798692520e-01 4.601300000000e+01
1 6.759940828143e-01 4.601300000000e+01
1 6.774082963767e-01 4.601300000000e+01
1 6.788225099391e-01 4.601300000000e+01
1 6.802367235015e-01 4.601300000000e+01
1 6.816509370638e-01 4.601300000000e+01
1 6.830651506262e-01 4.601300000000e+01
1 6.844793641886e-01 4.601300000000e+01
1 6.858935777510e-01 4.601300000000e+01
1 6.873077913133e-01 4.601300000000e+01
1 6.887220048757e-01 4.601300000000e+01
1 6.901362184381e-01 4.601300000000e+01
1 6.915504320004e-01 4.601300000000e+01
1 6.929646455628e-01 4.601300000000e+01
1 6.943788591252e-01 4.601300000000e+01
1 6.957930726876e-01 4.601300000000e+01
1 6.972072862499e-01 4.601300000000e+01
1 6.986214998123e-01 4.601300000000e+01
1 7.000357133747e-01 4.601300000000e+01
1 7.014499269371e-01 4.601300000000e+01
1 7.028641404994e-01 4.601300000000e+01
1 7.042783540618e-01 4.601300000000e+01
1 7.056925676242e-01 4.601300000000e+01
1 7.071067811865e-01 4.601300000000e+01
1 7.085209947489e-01 4.601300000000e+01
1 7.099352083113e-01 4.601300000000e+01
1 7.113494218737e-01 4.601300000000e+01
1 7.127636354360e-01 4.601300000000e+01
1 7.141778489984e-01 4.601300000000e+01
1 7.155920625608e-01 4.601300000000e+01
1 7.170062761232e-01 4.601300000000e+01
1 7.184204896855e-01 4.601300000000e+01
1 7.198347032479e-01 4.601300000000e+01
1 7.212489168103e-01 4.601300000000e+01
1 7.226631303727e-01 4.601300000000e+01
1 7.240773439350e-01 4.601300000000e+01
1 7.254915574974e-01 4.601300000000e+01
1 7.269057710598e-01 4.601300000000e+01
1 7.283199846221e-01 4.601300000000e+01
1 7.297341981845e-01 4.601300000000e+01
1 7.311484117469e-01 4.601300000000e+01
1 7.325626253093e-01 4.601300000000e+01
1 7.339768388716e-01 4.601300000000e+01
1 7.353910524340e-01 4.601300000000e+01
1 7.368052659964e-01 4.601300000000e+01
1 7.382194795588e-01 4.601300000000e+01
1 7.396336931211e-01 4.601300000000e+01
1 7.410479066835e-01 4.601300000000e+01
1 7.424621202459e-01 4.601300000000e+01
1 7.438763338082e-01 4.601300000000e+01
1 7.452905473706e-01 4.601300000000e+01
1 7.467047609330e-01 4.601300000000e+01
1 7.481189744954e-01 4.601300000000e+01
1 7.495331880577e-01 4.601300000000e+01
1 7.509474016201e-01 4.601300000000e+01
1 7.523616151825e-01 4.601300000000e+01
1 7.537758287449e-01 4.601300000000e+01
1 7.551900423072e-01 4.601300000000e+01
1 7.566042558696e-01 4.601300000000e+01
1 7.580184694320e-01 4.601300000000e+01
1 7.594326829944e-01 4.601300000000e+01
1 7.608468965567e-01 4.601300000000e+01
1 7.622611101191e-01 4.601300000000e+01
1 7.636753236815e-01 4.601300000000e+01
1 7.650895372438e-01 4.601300000000e+01
1 7.665037508062e-01 4.601300000000e+01
1 7.679179643686e-01 4.601300000000e+01
1 7.693321779310e-01 4.601300000000e+01
1 7.707463914933e-01 4.601300000000e+01
1 7.721606050557e-01 4.601300000000e+01
1 7.735748186181e-01 4.601300000000e+01
1 7.749890321805e-01 4.601300000000e+01
1 7.764032457428e-01 4.601300000000e+01
1 7.778174593052e-01 4.601300000000e+01
1 7.792316728676e-01 4.601300000000e+01
1 7.806458864299e-01 4.601300000000e+01
1 7.820600999923e-01 4.601300000000e+01
1 7.834743135547e-01 4.601300000000e+01
1 7.848885271171e-01 4.601300000000e+01
1 7.863027406794e-01 4.601300000000e+01
1 7.877169542418e-01 4.601300000000e+01
1 7.891311678042e-01 4.601300000000e+01
1 7.905453813666e-01 4.601300000000e+01
1 7.919595949289e-01 4.601300000000e+01
1 7.933738084913e-01 4.601300000000e+01
1 7.947880220537e-01 4.601300000000e+01
1 7.962022356161e-01 4.601300000000e+01
1 7.976164491784e-01 4.601300000000e+01
1 7.990306627408e-01 4.601300000000e+01
1 8.004448763032e-01 4.601300000000e+01
1 8.018590898655e-01 4.601300000000e+01
1 8.032733034279e-01 4.601300000000e+01
1 8.046875169903e-01 4.601300000000e+01
1 8.061017305527e-01 4.601300000000e+01
1 8.075159441150e-01 4.601300000000e+01
1 8.089301576774e-01 4.601300000000e+01
1 8.103443712398e-01 4.601300000000e+01
1 8.117585848022e-01 4.601300000000e+01
1 8.131727983645e-01 4.601300000000e+01
1 8.145870119269e-01 4.601300000000e+01
1 8.160012254893e-01 4.601300000000e+01
1 8.174154390516e-01 4.601300000000e+01
1 8.188296526140e-01 4.601300000000e+01
1 8.202438661764e-01 4.601300000000e+01
1 8.216580797388e-01 4.601300000000e+01
1 8.230722933011e-01 4.601300000000e+01
1 8.244865068635e-01 4.601300000000e+01
1 8.259007204259e-01 4.601300000000e+01
1 8.273149339883e-01 4.601300000000e+01
1 8.287291475506e-01 4.601300000000e+01
1 8.301433611130e-01 4.601300000000e+01
1 8.315575746754e-01 4.601300000000e+01
1 8.329717882378e-01 4.601300000000e+01
1 8.343860018001e-01 4.601300000000e+01
1 8.358002153625e-01 4.601300000000e+01
1 8.372144289249e-01 4.601300000000e+01
1 8.386286424872e-01 4.601300000000e+01
1 8.400428560496e-01 4.601300000000e+01
1 8.414570696120e-01 4.601300000000e+01
1 8.428712831744e-01 4.601300000000e+01
1 8.442854967367e-01 4.601300000000e+01
1 8.456997102991e-01 4.601300000000e+01
1 8.471139238615e-01 4.601300000000e+01
1 8.485281374239e-01 4.601300000000e+01
1 8.499423509862e-01 4.601300000000e+01
1 8.513565645486e-01 4.601300000000e+01
1 8.527707781110e-01 4.601300000000e+01
1 8.541849916733e-01 4.601300000000e+01
1 8.555992052357e-01 4.601300000000e+01
1 8.570134187981e-01 4.601300000000e+01
1 8.584276323605e-01 4.601300000000e+01
1 8.598418459228e-01 4.601300000000e+01
1 8.612560594852e-01 4.601300000000e+01
1 8.626702730476e-01 4.601300000000e+01
1 8.640844866100e-01 4.601300000000e+01
1 8.654987001723e-01 4.601300000000e+01
1 8.669129137347e-01 4.601300000000e+01
1 8.683271272971e-01 4.601300000000e+01
1 8.697413408595e-01 4.601300000000e+01
1 8.711555544218e-01 4.601300000000e+01
1 8.725697679842e-01 4.601300000000e+01
1 8.739839815466e-01 4.601300000000e+01
1 8.753981951089e-01 4.601300000000e+01
1 8.768124086713e-01 4.601300000000e+01
1 8.782266222337e-01 4.601300000000e+01
1 8.796408357961e-01 4.601300000000e+01
1 8.810550493584e-01 4.601300000000e+01
1 8.824692629208e-01 4.601300000000e+01
1 8.838834764832e-01 4.601300000000e+01
1 8.852976900456e-01 4.601300000000e+01
1 8.867119036079e-01 4.601300000000e+01
1 8.881261171703e-01 4.601300000000e+01
1 8.895403307327e-01 4.601300000000e+01
1 8.909545442950e-01 4.601300000000e+01
1 8.923687578574e-01 4.601300000000e+01
1 8.937829714198e-01 4.601300000000e+01
1 8.951971849822e-01 4.601300000000e+01
1 8.966113985445e-01 4.601300000000e+01
1 8.980256121069e-01 4.601300000000e+01
1 8.994398256693e-01 4.601300000000e+01
1 9.008540392317e-01 4.601300000000e+01
1 9.022682527940e-01 4.601300000000e+01
1 9.036824663564e-01 4.601300000000e+01
1 9.050966799188e-01 4.601300000000e+01
1 9.065108934812e-01 4.601300000000e+01
1 9.079251070435e-01 4.601300000000e+01
1 9.093393206059e-01 4.601300000000e+01
1 9.107535341683e-01 4.601300000000e+01
1 9.121677477306e-01 4.601300000000e+01
1 9.135819612930e-01 4.601300000000e+01
1 9.149961748554e-01 4.601300000000e+01
1 9.164103884178e-01 4.601300000000e+01
1 9.178246019801e-01 4.601300000000e+01
1 9.192388155425e-01 4.601300000000e+01
1 9.206530291049e-01 4.601300000000e+01
1 9.220672426673e-01 4.601300000000e+01
1 9.234814562296e-01 4.601300000000e+01
1 9.248956697920e-01 4.601300000000e+01
1 9.263098833544e-01 4.601300000000e+01
1 9.277240969168e-01 4.601300000000e+01
1 9.291383104791e-01 4.601300000000e+01
1 9.305525240415e-01 4.601300000000e+01
1 9.319667376039e-01 4.601300000000e+01
1 9.333809511662e-01 4.601300000000e+01
1 9.347951647286e-01 4.601300000000e+01
1 9.362093782910e-01 4.601300000000e+01
1 9.376235918534e-01 4.601300000000e+01
1 9.390378054157e-01 4.601300000000e+01
1 9.404520189781e-01 4.601300000000e+01
1 9.418662325405e-01 4.601300000000e+01
1 9.432804461029e-01 4.601300000000e+01
1 9.446946596652e-01 4.601300000000e+01
1 9.461088732276e-01 4.601300000000e+01
1 9.475230867900e-01 4.601300000000e+01
1 9.489373003523e-01 4.601300000000e+01
1 9.503515139147e-01 4.601300000000e+01
1 9.517657274771e-01 4.601300000000e+01
1 9.531799410395e-01 4.601300000000e+01
1 9.545941546018e-01 4.601300000000e+01
1 9.560083681642e-01 4.601300000000e+01
1 9.574225817266e-01 4.601300000000e+01
1 9.588367952890e-01 4.601300000000e+01
1 9.602510088513e-01 4.601300000000e+01
1 9.616652224137e-01 4.601300000000e+01
1 9.630794359761e-01 4.601300000000e+01
1 9.644936495385e-01 4.601300000000e+01
1 9.659078631008e-01 4.601300000000e+01
1 9.673220766632e-01 4.601300000000e+01
1 9.687362902256e-01 4.601300000000e+01
1 9.701505037879e-01 4.601300000000e+01
1 9.715647173503e-01 4.601300000000e+01
1 9.729789309127e-01 4.601300000000e+01
1 9.743931444751e-01 4.601300000000e+01
1 9.758073580374e-01 4.601300000000e+01
1 9.772215715998e-01 4.601300000000e+01
1 9.786357851622e-01 4.601300000000e+01
1 9.800499987246e-01 4.601300000000e+01
1 9.814642122869e-01 4.601300000000e+01
1 9.828784258493e-01 4.601300000000e+01
1 9.842926394117e-01 4.601300000000e+01
1 9.857068529740e-01 4.601300000000e+01
1 9.871210665364e-01 4.601300000000e+01
1 9.885352800988e-01 4.601300000000e+01
1 9.899494936612e-01 4.601300000000e+01
1 9.913637072235e-01 4.601300000000e+01
1 9.927779207859e-01 4.601300000000e+01
1 9.941921343483e-01 4.601300000000e+01
1 9.956063479107e-01 4.601300000000e+01
1 9.970205614730e-01 4.601300000000e+01
1 9.984347750354e-01 4.601300000000e+01
1 9.998489885978e-01 4.601300000000e+01
1 1.001263202160e+00 4.601300000000e+01
1 1.002677415723e+00 4.601300000000e+01
1 1.004091629285e+00 4.601300000000e+01
1 1.005505842847e+00 4.601300000000e+01
1 1.006920056410e+00 4.601300000000e+01
1 1.008334269972e+00 4.601300000000e+01
1 1.009748483534e+00 4.601300000000e+01
1 1.011162697097e+00 4.601300000000e+01
1 1.012576910659e+00 4.601300000000e+01
1 1.013991124222e+00 4.601300000000e+01
1 1.015405337784e+00 4.601300000000e+01
1 1.016819551346e+00 4.601300000000e+01
1 1.018233764909e+00 4.601300000000e+01
1 1.019647978471e+00 4.601300000000e+01
1 1.021062192033e+00 4.601300000000e+01
1 1.022476405596e+00 4.601300000000e+01
1 1.023890619158e+00 4.601300000000e+01
1 1.025304832720e+00 4.601300000000e+01
1 1.026719046283e+00 4.601300000000e+01
1 1.028133259845e+00 4.601300000000e+01
1 1.029547473408e+00 4.601300000000e+01
1 1.030961686970e+00 4.601300000000e+01
1 1.032375900532e+00 4.601300000000e+01
1 1.033790114095e+00 4.601300000000e+01
1 1.035204327657e+00 4.601300000000e+01
1 1.036618541219e+00 4.601300000000e+01
1 1.038032754782e+00 4.601300000000e+01
1 1.039446968344e+00 4.601300000000e+01
1 1.040861181907e+00 4.601300000000e+01
1 1.042275395469e+00 4.601300000000e+01
1 1.043689609031e+00 4.601300000000e+01
1 1.045103822594e+00 4.601300000000e+01
1 1.046518036156e+00 4.601300000000e+01
1 1.047932249718e+00 4.601300000000e+01
1 1.049346463281e+00 4.601300000000e+01
1 1.050760676843e+00 4.601300000000e+01
1 1.052174890406e+00 4.601300000000e+01
1 1.053589103968e+00 4.601300000000e+01
1 1.055003317530e+00 4.601300000000e+01
1 1.056417531093e+00 4.601300000000e+01
1 1.057831744655e+00 4.601300000000e+01
1 1.059245958217e+00 4.601300000000e+01
1 1.060660171780e+00 4.601300000000e+01
1 1.062074385342e+00 4.601300000000e+01
1 1.063488598905e+00 4.601300000000e+01
1 1.064902812467e+00 4.601300000000e+01
1 1.066317026029e+00 4.601300000000e+01
1 1.067731239592e+00 4.601300000000e+01
1 1.069145453154e+00 4.601300000000e+01
1 1.070559666716e+00 4.601300000000e+01
1 1.071973880279e+00 4.601300000000e+01
1 1.073388093841e+00 4.601300000000e+01
1 1.074802307404e+00 4.601300000000e+01
1 1.076216520966e+00 4.601300000000e+01
1 1.077630734528e+00 4.601300000000e+01
1 1.079044948091e+00 4.601300000000e+01
1 1.080459161653e+00 4.601300000000e+01
1 1.081873375215e+00 4.601300000000e+01
1 1.083287588778e+00 4.601300000000e+01
1 1.084701802340e+00 4.601300000000e+01
1 1.086116015903e+00 4.601300000000e+01
1 1.087530229465e+00 4.601300000000e+01
1 1.088944443027e+00 4.601300000000e+01
1 1.090358656590e+00 4.601300000000e+01
1 1.091772870152e+00 4.601300000000e+01
1 1.093187083714e+00 4.601300000000e+01
1 1.094601297277e+00 4.601300000000e+01
1 1.096015510839e+00 4.601300000000e+01
1 1.097429724402e+00 4.601300000000e+01
1 1.098843937964e+00 4.601300000000e+01
1 1.100258151526e+00 4.601300000000e+01
1 1.101672365089e+00 4.601300000000e+01
1 1.103086578651e+00 4.601300000000e+01
1 1.104500792213e+00 4.601300000000e+01
1 1.105915005776e+00 4.601300000000e+01
1 1.107329219338e+00 4.601300000000e+01
1 1.108743432901e+00 4.601300000000e+01
1 1.110157646463e+00 4.601300000000e+01
1 1.111571860025e+00 4.601300000000e+01
1 1.112986073588e+00 4.601300000000e+01
1 1.114400287150e+00 4.601300000000e+01
1 1.115814500712e+00 4.601300000000e+01
1 1.117228714275e+00 4.601300000000e+01
1 1.118642927837e+00 4.601300000000e+01
1 1.120057141399e+00 4.601300000000e+01
1 1.121471354962e+00 4.601300000000e+01
1 1.122885568524e+00 4.601300000000e+01
1 1.124299782087e+00 4.601300000000e+01
1 1.125713995649e+00 4.601300000000e+01
1 1.127128209211e+00 4.601300000000e+01
1 1.128542422774e+00 4.601300000000e+01
1 1.129956636336e+00 4.601300000000e+01
1 1.131370849898e+00 4.601300000000e+01
1 1.132785063461e+00 4.601300000000e+01
1 1.134199277023e+00 4.601300000000e+01
1 1.135613490586e+00 4.601300000000e+01
1 1.137027704148e+00 4.601300000000e+01
1 1.138441917710e+00 4.601300000000e+01
1 1.139856131273e+00 4.601300000000e+01
1 1.141270344835e+00 4.601300000000e+01
1 1.142684558397e+00 4.601300000000e+01
1 1.144098771960e+00 4.601300000000e+01
1 1.145512985522e+00 4.601300000000e+01
1 1.146927199085e+00 4.601300000000e+01
1 1.148341412647e+00 4.601300000000e+01
1 1.149755626209e+00 4.601300000000e+01
1 1.151169839772e+00 4.601300000000e+01
1 1.152584053334e+00 4.601300000000e+01
1 1.153998266896e+00 4.601300000000e+01
1 1.155412480459e+00 4.601300000000e+01
1 1.156826694021e+00 4.601300000000e+01
1 1.158240907584e+00 4.601300000000e+01
1 1.159655121146e+00 4.601300000000e+01
1 1.161069334708e+00 4.601300000000e+01
1 1.162483548271e+00 4.601300000000e+01
1 1.163897761833e+00 4.601300000000e+01
1 1.165311975395e+00 4.601300000000e+01
1 1.166726188958e+00 4.601300000000e+01
1 1.168140402520e+00 4.601300000000e+01
1 1.169554616083e+00 4.601300000000e+01
1 1.170968829645e+00 4.601300000000e+01
1 1.172383043207e+00 4.601300000000e+01
1 1.173797256770e+00 4.601300000000e+01
1 1.175211470332e+00 4.601300000000e+01
1 1.176625683894e+00 4.601300000000e+01
1 1.178039897457e+00 4.601300000000e+01
1 1.179454111019e+00 4.601300000000e+01
1 1.180868324582e+00 4.601300000000e+01
1 1.182282538144e+00 4.601300000000e+01
1 1.183696751706e+00 4.601300000000e+01
1 1.185110965269e+00 4.601300000000e+01
1 1.186525178831e+00 4.601300000000e+01
1 1.187939392393e+00 4.601300000000e+01
1 1.189353605956e+00 4.601300000000e+01
1 1.190767819518e+00 4.601300000000e+01
1 1.192182033081e+00 4.601300000000e+01
1 1.193596246643e+00 4.601300000000e+01
1 1.195010460205e+00 4.601300000000e+01
1 1.196424673768e+00 4.601300000000e+01
1 1.197838887330e+00 4.601300000000e+01
1 1.199253100892e+00 4.601300000000e+01
1 1.200667314455e+00 4.601300000000e+01
1 1.202081528017e+00 4.601300000000e+01
1 1.203495741580e+00 4.601300000000e+01
1 1.204909955142e+00 4.601300000000e+01
1 1.206324168704e+00 4.601300000000e+01
1 1.207738382267e+00 4.601300000000e+01
1 1.209152595829e+00 4.601300000000e+01
1 1.210566809391e+00 4.601300000000e+01
1 1.211981022954e+00 4.601300000000e+01
1 1.213395236516e+00 4.601300000000e+01
1 1.214809450078e+00 4.601300000000e+01
1 1.216223663641e+00 4.601300000000e+01
1 1.217637877203e+00 4.601300000000e+01
1 1.219052090766e+00 4.601300000000e+01
1 1.220466304328e+00 4.601300000000e+01
1 1.221880517890e+00 4.601300000000e+01
1 1.223294731453e+00 4.601300000000e+01
1 1.224708945015e+00 4.601300000000e+01
1 1.226123158577e+00 4.601300000000e+01
1 1.227537372140e+00 4.601300000000e+01
1 1.228951585702e+00 4.601300000000e+01
1 1.230365799265e+00 4.601300000000e+01
1 1.231780012827e+00 4.601300000000e+01
1 1.233194226389e+00 4.601300000000e+01
1 1.234608439952e+00 4.601300000000e+01
1 1.236022653514e+00 4.601300000000e+01
1 1.237436867076e+00 4.601300000000e+01
1 1.238851080639e+00 4.601300000000e+01
1 1.240265294201e+00 4.601300000000e+01
1 1.241679507764e+00 4.601300000000e+01
1 1.243093721326e+00 4.601300000000e+01
1 1.244507934888e+00 4.601300000000e+01
1 1.245922148451e+00 4.601300000000e+01
1 1.247336362013e+00 4.601300000000e+01
1 1.248750575575e+00 4.601300000000e+01
1 1.250164789138e+00 4.601300000000e+01
1 1.251579002700e+00 4.601300000000e+01
1 1.252993216263e+00 4.601300000000e+01
1 1.254407429825e+00 4.601300000000e+01
1 1.255821643387e+00 4.601300000000e+01
1 1.257235856950e+00 4.601300000000e+01
1 1.258650070512e+00 4.601300000000e+01
1 1.260064284074e+00 4.601300000000e+01
1 1.261478497637e+00 4.601300000000e+01
1 1.262892711199e+00 4.601300000000e+01
1 1.264306924762e+00 4.601300000000e+01
1 1.265721138324e+00 4.601300000000e+01
1 1.267135351886e+00 4.601300000000e+01
1 1.268549565449e+00 4.601300000000e+01
1 1.269963779011e+00 4.601300000000e+01
1 1.271377992573e+00 4.601300000000e+01
1 1.272792206136e+00 4.601300000000e+01
1 1.274206419698e+00 4.601300000000e+01
1 1.275620633261e+00 4.601300000000e+01
1 1.277034846823e+00 4.601300000000e+01
1 1.278449060385e+00 4.601300000000e+01
1 1.279863273948e+00 4.601300000000e+01
1 1.281277487510e+00 4.601300000000e+01
1 1.282691701072e+00 4.601300000000e+01
1 1.284105914635e+00 4.601300000000e+01
1 1.285520128197e+00 4.601300000000e+01
1 1.286934341760e+00 4.601300000000e+01
1 1.288348555322e+00 4.601300000000e+01
1 1.289762768884e+00 4.601300000000e+01
1 1.291176982447e+00 4.601300000000e+01
1 1.292591196009e+00 4.601300000000e+01
1 1.294005409571e+00 4.601300000000e+01
1 1.295419623134e+00 4.601300000000e+01
1 1.296833836696e+00 4.601300000000e+01
1 1.298248050259e+00 4.601300000000e+01
1 1.299662263821e+00 4.601300000000e+01
1 1.301076477383e+00 4.601300000000e+01
1 1.302490690946e+00 4.601300000000e+01
1 1.303904904508e+00 4.601300000000e+01
1 1.305319118070e+00 4.601300000000e+01
1 1.306733331633e+00 4.601300000000e+01
1 1.308147545195e+00 4.601300000000e+01
1 1.309561758757e+00 4.601300000000e+01
1 1.310975972320e+00 4.601300000000e+01
1 1.312390185882e+00 4.601300000000e+01
1 1.313804399445e+00 4.601300000000e+01
1 1.315218613007e+00 4.601300000000e+01
1 1.316632826569e+00 4.601300000000e+01
1 1.318047040132e+00 4.601300000000e+01
1 1.319461253694e+00 4.601300000000e+01
1 1.320875467256e+00 4.601300000000e+01
1 1.322289680819e+00 4.601300000000e+01
1 1.323703894381e+00 4.601300000000e+01
1 1.325118107944e+00 4.601300000000e+01
1 1.326532321506e+00 4.601300000000e+01
1 1.327946535068e+00 4.601300000000e+01
1 1.329360748631e+00 4.601300000000e+01
1 1.330774962193e+00 4.601300000000e+01
1 1.332189175755e+00 4.601300000000e+01
1 1.333603389318e+00 4.601300000000e+01
1 1.335017602880e+00 4.601300000000e+01
1 1.336431816443e+00 4.601300000000e+01
1 1.337846030005e+00 4.601300000000e+01
1 1.339260243567e+00 4.601300000000e+01
1 1.340674457130e+00 4.601300000000e+01
1 1.342088670692e+00 4.601300000000e+01
1 1.343502884254e+00 4.601300000000e+01
1 1.344917097817e+00 4.601300000000e+01
1 1.346331311379e+00 4.601300000000e+01
1 1.347745524942e+00 4.601300000000e+01
1 1.349159738504e+00 4.601300000000e+01
1 1.350573952066e+00 4.601300000000e+01
1 1.351988165629e+00 4.601300000000e+01
1 1.353402379191e+00 4.601300000000e+01
1 1.354816592753e+00 4.601300000000e+01
1 1.356230806316e+00 4.601300000000e+01
1 1.357645019878e+00 4.601300000000e+01
1 1.359059233441e+00 4.601300000000e+01
1 1.360473447003e+00 4.601300000000e+01
1 1.361887660565e+00 4.601300000000e+01
1 1.363301874128e+00 4.601300000000e+01
1 1.364716087690e+00 4.601300000000e+01
1 1.366130301252e+00 4.601300000000e+01
1 1.367544514815e+00 4.601300000000e+01
1 1.368958728377e+00 4.601300000000e+01
1 1.370372941940e+00 4.601300000000e+01
1 1.371787155502e+00 4.601300000000e+01
1 1.373201369064e+00 4.601300000000e+01
1 1.374615582627e+00 4.601300000000e+01
1 1.376029796189e+00 4.601300000000e+01
1 1.377444009751e+00 4.601300000000e+01
1 1.378858223314e+00 4.601300000000e+01
1 1.380272436876e+00 4.601300000000e+01
1 1.381686650439e+00 4.601300000000e+01
1 1.383100864001e+00 4.601300000000e+01
1 1.384515077563e+00 4.601300000000e+01
1 1.385929291126e+00 4.601300000000e+01
1 1.387343504688e+00 4.601300000000e+01
1 1.388757718250e+00 4.601300000000e+01
1 1.390171931813e+00 4.601300000000e+01
1 1.391586145375e+00 4.601300000000e+01
1 1.393000358937e+00 4.601300000000e+01
1 1.394414572500e+00 4.601300000000e+01
1 1.395828786062e+00 4.601300000000e+01
1 1.397242999625e+00 4.601300000000e+01
1 1.398657213187e+00 4.601300000000e+01
1 1.400071426749e+00 4.601300000000e+01
1 1.401485640312e+00 4.601300000000e+01
1 1.402899853874e+00 4.601300000000e+01
1 1.404314067436e+00 4.601300000000e+01
1 1.405728280999e+00 4.601300000000e+01
1 1.407142494561e+00 4.601300000000e+01
1 1.408556708124e+00 4.601300000000e+01
1 1.409970921686e+00 4.601300000000e+01
1 1.411385135248e+00 4.601300000000e+01
1 1.412799348811e+00 4.601300000000e+01
1 1.414213562373e+00 4.601300000000e+01
2 0.000000000000e+00 3.703700000000e+02
2 1.414213562373e-03 3.704000000000e+02
2 2.828427124746e-03 3.704300000000e+02
2 4.242640687119e-03 3.704600000000e+02
2 5.656854249492e-03 3.704900000000e+02
2 7.071067811865e-03 3.705200000000e+02
2 8.485281374239e-03 3.705500000000e+02
2 9.899494936612e-03 3.705800000000e+02
2 1.131370849898e-02 3.706100000000e+02
2 1.272792206136e-02 3.706400000000e+02
2 1.414213562373e-02 3.706700000000e+02
2 1.555634918610e-02 3.707000000000e+02
2 1.697056274848e-02 3.707300000000e+02
2 1.838477631085e-02 3.707700000000e+02
2 1.979898987322e-02 3.708000000000e+02
2 2.121320343560e-02 3.708300000000e+02
2 2.262741699797e-02 3.708600000000e+02
2 2.404163056034e-02 3.709000000000e+02
2 2.545584412272e-02 3.709300000000e+02
2 2.687005768509e-02 3.709600000000e+02
2 2.828427124746e-02 3.710000000000e+02
2 2.969848480983e-02 3.710300000000e+02
2 3.111269837221e-02 3.710700000000e+02
2 3.252691193458e-02 3.711000000000e+02
2 3.394112549695e-02 3.711400000000e+02
2 3.535533905933e-02 3.711700000000e+02
2 3.676955262170e-02 3.712100000000e+02
2 3.818376618407e-02 3.712400000000e+02
2 3.959797974645e-02 3.712800000000e+02
2 4.101219330882e-02 3.713200000000e+02
2 4.242640687119e-02 3.713500000000e+02
2 4.384062043357e-02 3.713900000000e+02
2 4.525483399594e-02 3.714700000000e+02
2 4.666904755831e-02 3.715700000000e+02
2 4.808326112069e-02 3.716700000000e+02
2 4.949747468306e-02 3.717700000000e+02
2 5.091168824543e-02 3.718800000000e+02
2 5.232590180780e-02 3.719800000000e+02
2 5.374011537018e-02 3.720900000000e+02
2 5.515432893255e-02 3.722000000000e+02
2 5.656854249492e-02 3.723100000000e+02
2 5.798275605730e-02 3.724300000000e+02
2 5.939696961967e-02 3.725400000000e+02
2 6.081118318204e-02 3.726600000000e+02
2 6.222539674442e-02 3.727800000000e+02
2 6.363961030679e-02 3.729000000000e+02
2 6.505382386916e-02 3.730300000000e+02
2 6.646803743154e-02 3.731500000000e+02
2 6.788225099391e-02 3.732800000000e+02
2 6.929646455628e-02 3.734100000000e+02
2 7.071067811865e-02 3.735400000000e+02
2 7.212489168103e-02 3.736800000000e+02
2 7.353910524340e-02 3.738100000000e+02
2 7.495331880577e-02 3.739500000000e+02
2 7.636753236815e-02 3.740900000000e+02
2 7.778174593052e-02 3.742400000000e+02
2 7.919595949289e-02 3.743800000000e+02
2 8.061017305527e-02 3.745300000000e+02
2 8.202438661764e-02 3.746800000000e+02
2 8.343860018001e-02 3.748300000000e+02
2 8.485281374239e-02 3.749800000000e+02
2 8.626702730476e-02 3.751400000000e+02
2 8.768124086713e-02 3.752900000000e+02
2 8.909545442950e-02 3.754800000000e+02
2 9.050966799188e-02 3.756800000000e+02
2 9.192388155425e-02 3.759000000000e+02
2 9.333809511662e-02 3.761100000000e+02
2 9.475230867900e-02 3.763300000000e+02
2 9.616652224137e-02 3.765400000000e+02
2 9.758073580374e-02 3.767700000000e+02
2 9.899494936612e-02 3.769900000000e+02
2 1.004091629285e-01 3.772100000000e+02
2 1.018233764909e-01 3.774400000000e+02
2 1.032375900532e-01 3.776700000000e+02
2 1.046518036156e-01 3.779000000000e+02
2 1.060660171780e-01 3.781300000000e+02
2 1.074802307404e-01 3.783700000000e+02
2 1.088944443027e-01 3.786100000000e+02
2 1.103086578651e-01 3.788500000000e+02
2 1.117228714275e-01 3.790900000000e+02
2 1.131370849898e-01 3.793400000000e+02
2 1.145512985522e-01 3.795800000000e+02
2 1.159655121146e-01 3.798300000000e+02
2 1.173797256770e-01 3.800800000000e+02
2 1.187939392393e-01 3.803400000000e+02
2 1.202081528017e-01 3.805900000000e+02
2 1.216223663641e-01 3.808500000000e+02
2 1.230365799265e-01 3.811100000000e+02
2 1.244507934888e-01 3.813700000000e+02
2 1.258650070512e-01 3.816400000000e+02
2 1.272792206136e-01 3.819100000000e+02
2 1.286934341760e-01 3.821800000000e+02
2 1.301076477383e-01 3.824500000000e+02
2 1.315218613007e-01 3.827200000000e+02
2 1.329360748631e-01 3.829900000000e+02
2 1.343502884254e-01 3.832500000000e+02
2 1.357645019878e-01 3.835100000000e+02
2 1.371787155502e-01 3.837700000000e+02
2 1.385929291126e-01 3.840300000000e+02
2 1.400071426749e-01 3.842900000000e+02
2 1.414213562373e-01 3.845400000000e+02
2 1.428355697997e-01 3.847900000000e+02
2 1.442497833621e-01 3.850500000000e+02
2 1.456639969244e-01 3.853000000000e+02
2 1.470782104868e-01 3.855500000000e+02
2 1.484924240492e-01 3.858000000000e+02
2 1.499066376115e-01 3.860400000000e+02
2 1.513208511739e-01 3.862900000000e+02
2 1.527350647363e-01 3.865300000000e+02
2 1.541492782987e-01 3.867700000000e+02
2 1.555634918610e-01 3.870200000000e+02
2 1.569777054234e-01 3.872600000000e+02
2 1.583919189858e-01 3.875000000000e+02
2 1.598061325482e-01 3.877300000000e+02
2 1.612203461105e-01 3.879700000000e+02
2 1.626345596729e-01 3.882000000000e+02
2 1.640487732353e-01 3.884400000000e+02
2 1.654629867977e-01 3.886700000000e+02
2 1.668772003600e-01 3.889000000000e+02
2 1.682914139224e-01 3.891300000000e+02
2 1.697056274848e-01 3.893600000000e+02
2 1.711198410471e-01 3.895900000000e+02
2 1.725340546095e-01 3.898100000000e+02
2 1.739482681719e-01 3.900400000000e+02
2 1.753624817343e-01 3.902600000000e+02
2 1.767766952966e-01 3.904800000000e+02
2 1.781909088590e-01 3.906400000000e+02
2 1.796051224214e-01 3.908000000000e+02
2 1.810193359838e-01 3.909700000000e+02
2 1.824335495461e-01 3.911400000000e+02
2 1.838477631085e-01 3.913100000000e+02
2 1.852619766709e-01 3.914900000000e+02
2 1.866761902332e-01 3.916700000000e+02
2 1.880904037956e-01 3.918500000000e+02
2 1.895046173580e-01 3.920300000000e+02
2 1.909188309204e-01 3.922200000000e+02
2 1.923330444827e-01 3.924200000000e+02
2 1.937472580451e-01 3.926100000000e+02
2 1.951614716075e-01 3.928100000000e+02
2 1.965756851699e-01 3.930200000000e+02
2 1.979898987322e-01 3.932200000000e+02
2 1.994041122946e-01 3.934300000000e+02
2 2.008183258570e-01 3.936500000000e+02
2 2.022325394194e-01 3.938600000000e+02
2 2.036467529817e-01 3.940800000000e+02
2 2.050609665441e-01 3.943100000000e+02
2 2.064751801065e-01 3.945300000000e+02
2 2.078893936688e-01 3.947600000000e+02
2 2.093036072312e-01 3.950000000000e+02
2 2.107178207936e-01 3.952300000000e+02
2 2.121320343560e-01 3.954700000000e+02
2 2.135462479183e-01 3.957200000000e+02
2 2.149604614807e-01 3.959600000000e+02
2 2.163746750431e-01 3.962100000000e+02
2 2.177888886055e-01 3.964700000000e+02
2 2.192031021678e-01 3.967300000000e+02
2 2.206173157302e-01 3.969900000000e+02
2 2.220315292926e-01 3.971300000000e+02
2 2.234457428549e-01 3.972500000000e+02
2 2.248599564173e-01 3.973600000000e+02
2 2.262741699797e-01 3.974800000000e+02
2 2.276883835421e-01 3.976000000000e+02
2 2.291025971044e-01 3.977200000000e+02
2 2.305168106668e-01 3.978400000000e+02
2 2.319310242292e-01 3.979700000000e+02
2 2.333452377916e-01 3.980900000000e+02
2 2.347594513539e-01 3.982200000000e+02
2 2.361736649163e-01 3.983600000000e+02
2 2.375878784787e-01 3.984900000000e+02
2 2.390020920411e-01 3.986300000000e+02
2 2.404163056034e-01 3.987700000000e+02
2 2.418305191658e-01 3.989100000000e+02
2 2.432447327282e-01 3.990500000000e+02
2 2.446589462905e-01 3.992000000000e+02
2 2.460731598529e-01 3.993500000000e+02
2 2.474873734153e-01 3.995000000000e+02
2 2.489015869777e-01 3.996500000000e+02
2 2.503158005400e-01 3.998100000000e+02
2 2.517300141024e-01 3.999600000000e+02
2 2.531442276648e-01 4.001200000000e+02
2 2.545584412272e-01 4.002900000000e+02
2 2.559726547895e-01 4.004500000000e+02
2 2.573868683519e-01 4.006200000000e+02
2 2.588010819143e-01 4.007900000000e+02
2 2.602152954766e-01 4.009600000000e+02
2 2.616295090390e-01 4.011300000000e+02
2 2.630437226014e-01 4.013100000000e+02
2 2.644579361638e-01 4.014800000000e+02
2 2.658721497261e-01 4.016600000000e+02
2 2.672863632885e-01 4.018200000000e+02
2 2.687005768509e-01 4.019500000000e+02
2 2.701147904133e-01 4.020600000000e+02
2 2.715290039756e-01 4.021600000000e+02
2 2.729432175380e-01 4.022300000000e+02
2 2.743574311004e-01 4.022800000000e+02
2 2.757716446628e-01 4.023100000000e+02
2 2.771858582251e-01 4.023100000000e+02
2 2.786000717875e-01 4.023000000000e+02
2 2.800142853499e-01 4.022700000000e+02
2 2.814284989122e-01 4.022100000000e+02
2 2.828427124746e-01 4.021400000000e+02
2 2.842569260370e-01 4.020400000000e+02
2 2.856711395994e-01 4.019200000000e+02
2 2.870853531617e-01 4.017800000000e+02
2 2.884995667241e-01 4.016200000000e+02
2 2.899137802865e-01 4.014400000000e+02
2 2.913279938489e-01 4.012400000000e+02
2 2.927422074112e-01 4.010200000000e+02
2 2.941564209736e-01 4.007700000000e+02
2 2.955706345360e-01 4.005100000000e+02
2 2.969848480983e-01 4.002200000000e+02
2 2.983990616607e-01 3.999100000000e+02
2 2.998132752231e-01 3.995800000000e+02
2 3.012274887855e-01 3.992300000000e+02
2 3.026417023478e-01 3.988600000000e+02
2 3.040559159102e-01 3.984700000000e+02
2 3.054701294726e-01 3.980600000000e+02
2 3.068843430350e-01 3.976200000000e+02
2 3.082985565973e-01 3.971700000000e+02
2 3.097127701597e-01 3.966200000000e+02
2 3.111269837221e-01 3.958600000000e+02
2 3.125411972845e-01 3.950900000000e+02
2 3.139554108468e-01 3.943200000000e+02
2 3.153696244092e-01 3.935500000000e+02
2 3.167838379716e-01 3.927700000000e+02
2 3.181980515339e-01 3.919900000000e+02
2 3.196122650963e-01 3.912100000000e+02
2 3.210264786587e-01 3.904300000000e+02
2 3.224406922211e-01 3.896400000000e+02
2 3.238549057834e-01 3.888500000000e+02
2 3.252691193458e-01 3.880500000000e+02
2 3.266833329082e-01 3.872600000000e+02
2 3.280975464706e-01 3.864600000000e+02
2 3.295117600329e-01 3.856500000000e+02
2 3.309259735953e-01 3.848500000000e+02
2 3.323401871577e-01 3.840400000000e+02
2 3.337544007201e-01 3.832300000000e+02
2 3.351686142824e-01 3.824100000000e+02
2 3.365828278448e-01 3.815900000000e+02
2 3.379970414072e-01 3.807700000000e+02
2 3.394112549695e-01 3.799500000000e+02
2 3.408254685319e-01 3.791200000000e+02
2 3.422396820943e-01 3.782900000000e+02
2 3.436538956567e-01 3.774600000000e+02
2 3.450681092190e-01 3.766200000000e+02
2 3.464823227814e-01 3.757800000000e+02
2 3.478965363438e-01 3.749400000000e+02
2 3.493107499062e-01 3.741000000000e+02
2 3.507249634685e-01 3.732500000000e+02
2 3.521391770309e-01 3.724000000000e+02
2 3.535533905933e-01 3.715400000000e+02
2 3.549676041556e-01 3.713600000000e+02
2 3.563818177180e-01 3.712000000000e+02
2 3.577960312804e-01 3.710600000000e+02
2 3.592102448428e-01 3.709400000000e+02
2 3.606244584051e-01 3.708500000000e+02
2 3.620386719675e-01 3.707700000000e+02
2 3.634528855299e-01 3.707200000000e+02
2 3.648670990923e-01 3.706800000000e+02
2 3.662813126546e-01 3.706700000000e+02
2 3.676955262170e-01 3.706700000000e+02
2 3.691097397794e-01 3.707000000000e+02
2 3.705239533418e-01 3.707500000000e+02
2 3.719381669041e-01 3.708200000000e+02
2 3.733523804665e-01 3.709100000000e+02
2 3.747665940289e-01 3.710300000000e+02
2 3.761808075912e-01 3.711600000000e+02
2 3.775950211536e-01 3.713100000000e+02
2 3.790092347160e-01 3.714900000000e+02
2 3.804234482784e-01 3.716800000000e+02
2 3.818376618407e-01 3.719000000000e+02
2 3.832518754031e-01 3.721400000000e+02
2 3.846660889655e-01 3.724000000000e+02
2 3.860803025279e-01 3.726800000000e+02
2 3.874945160902e-01 3.729800000000e+02
2 3.889087296526e-01 3.733000000000e+02
2 3.903229432150e-01 3.736500000000e+02
2 3.917371567773e-01 3.740100000000e+02
2 3.931513703397e-01 3.743900000000e+02
2 3.945655839021e-01 3.748000000000e+02
2 3.959797974645e-01 3.752300000000e+02
2 3.973940110268e-01 3.756800000000e+02
2 3.988082245892e-01 3.759500000000e+02
2 4.002224381516e-01 3.761600000000e+02
2 4.016366517140e-01 3.763400000000e+02
2 4.030508652763e-01 3.765100000000e+02
2 4.044650788387e-01 3.766700000000e+02
2 4.058792924011e-01 3.768000000000e+02
2 4.072935059635e-01 3.769300000000e+02
2 4.087077195258e-01 3.770300000000e+02
2 4.101219330882e-01 3.771200000000e+02
2 4.115361466506e-01 3.771900000000e+02
2 4.129503602129e-01 3.772500000000e+02
2 4.143645737753e-01 3.772800000000e+02
2 4.157787873377e-01 3.773100000000e+02
2 4.171930009001e-01 3.773100000000e+02
2 4.186072144624e-01 3.773000000000e+02
2 4.200214280248e-01 3.772800000000e+02
2 4.214356415872e-01 3.772300000000e+02
2 4.228498551496e-01 3.771700000000e+02
2 4.242640687119e-01 3.771000000000e+02
2 4.256782822743e-01 3.770000000000e+02
2 4.270924958367e-01 3.768900000000e+02
2 4.285067093990e-01 3.767700000000e+02
2 4.299209229614e-01 3.766300000000e+02
2 4.313351365238e-01 3.764700000000e+02
2 4.327493500862e-01 3.762900000000e+02
2 4.341635636485e-01 3.761000000000e+02
2 4.355777772109e-01 3.758900000000e+02
2 4.369919907733e-01 3.756700000000e+02
2 4.384062043357e-01 3.754300000000e+02
2 4.398204178980e-01 3.751700000000e+02
2 4.412346314604e-01 3.749000000000e+02
2 4.426488450228e-01 3.752500000000e+02
2 4.440630585852e-01 3.762200000000e+02
2 4.454772721475e-01 3.771600000000e+02
2 4.468914857099e-01 3.780700000000e+02
2 4.483056992723e-01 3.789600000000e+02
2 4.497199128346e-01 3.798200000000e+02
2 4.511341263970e-01 3.806500000000e+02
2 4.525483399594e-01 3.814500000000e+02
2 4.539625535218e-01 3.822300000000e+02
2 4.553767670841e-01 3.829700000000e+02
2 4.567909806465e-01 3.836900000000e+02
2 4.582051942089e-01 3.843900000000e+02
2 4.596194077713e-01 3.850500000000e+02
2 4.610336213336e-01 3.856900000000e+02
2 4.624478348960e-01 3.863000000000e+02
2 4.638620484584e-01 3.868800000000e+02
2 4.652762620207e-01 3.874400000000e+02
2 4.666904755831e-01 3.879700000000e+02
2 4.681046891455e-01 3.884700000000e+02
2 4.695189027079e-01 3.889400000000e+02
2 4.709331162702e-01 3.893800000000e+02
2 4.723473298326e-01 3.898000000000e+02
2 4.737615433950e-01 3.901900000000e+02
2 4.751757569574e-01 3.905500000000e+02
2 4.765899705197e-01 3.908900000000e+02
2 4.780041840821e-01 3.911900000000e+02
2 4.794183976445e-01 3.914700000000e+02
2 4.808326112069e-01 3.917300000000e+02
2 4.822468247692e-01 3.919500000000e+02
2 4.836610383316e-01 3.921500000000e+02
2 4.850752518940e-01 3.923200000000e+02
2 4.864894654563e-01 3.926400000000e+02
2 4.879036790187e-01 3.934800000000e+02
2 4.893178925811e-01 3.943400000000e+02
2 4.907321061435e-01 3.952000000000e+02
2 4.921463197058e-01 3.960700000000e+02
2 4.935605332682e-01 3.969500000000e+02
2 4.949747468306e-01 3.978400000000e+02
2 4.963889603930e-01 3.987300000000e+02
2 4.978031739553e-01 3.996300000000e+02
2 4.992173875177e-01 4.005400000000e+02
2 5.006316010801e-01 4.014600000000e+02
2 5.020458146424e-01 4.023900000000e+02
2 5.034600282048e-01 4.033300000000e+02
2 5.048742417672e-01 4.042700000000e+02
2 5.062884553296e-01 4.052200000000e+02
2 5.077026688919e-01 4.061800000000e+02
2 5.091168824543e-01 4.071500000000e+02
2 5.105310960167e-01 4.081200000000e+02
2 5.119453095791e-01 4.091100000000e+02
2 5.133595231414e-01 4.101000000000e+02
2 5.147737367038e-01 4.111000000000e+02
2 5.161879502662e-01 4.121000000000e+02
2 5.176021638286e-01 4.131200000000e+02
2 5.190163773909e-01 4.141400000000e+02
2 5.204305909533e-01 4.151700000000e+02
2 5.218448045157e-01 4.162100000000e+02
2 5.232590180780e-01 4.172600000000e+02
2 5.246732316404e-01 4.183200000000e+02
2 5.260874452028e-01 4.193800000000e+02
2 5.275016587652e-01 4.204500000000e+02
2 5.289158723275e-01 4.215300000000e+02
2 5.303300858899e-01 4.226200000000e+02
2 5.317442994523e-01 4.241000000000e+02
2 5.331585130147e-01 4.255200000000e+02
2 5.345727265770e-01 4.268700000000e+02
2 5.359869401394e-01 4.281600000000e+02
2 5.374011537018e-01 4.293800000000e+02
2 5.388153672641e-01 4.305400000000e+02
2 5.402295808265e-01 4.316300000000e+02
2 5.416437943889e-01 4.326600000000e+02
2 5.430580079513e-01 4.336200000000e+02
2 5.444722215136e-01 4.345200000000e+02
2 5.458864350760e-01 4.353500000000e+02
2 5.473006486384e-01 4.361200000000e+02
2 5.487148622008e-01 4.368200000000e+02
2 5.501290757631e-01 4.374600000000e+02
2 5.515432893255e-01 4.380300000000e+02
2 5.529575028879e-01 4.385400000000e+02
2 5.543717164503e-01 4.389900000000e+02
2 5.557859300126e-01 4.393600000000e+02
2 5.572001435750e-01 4.396800000000e+02
2 5.586143571374e-01 4.399200000000e+02
2 5.600285706997e-01 4.401100000000e+02
2 5.614427842621e-01 4.402300000000e+02
2 5.628569978245e-01 4.402800000000e+02
2 5.642712113869e-01 4.402700000000e+02
2 5.656854249492e-01 4.401900000000e+02
2 5.670996385116e-01 4.400500000000e+02
2 5.685138520740e-01 4.398400000000e+02
2 5.699280656364e-01 4.395700000000e+02
2 5.713422791987e-01 4.392300000000e+02
2 5.727564927611e-01 4.388300000000e+02
2 5.741707063235e-01 4.383600000000e+02
2 5.755849198858e-01 4.367700000000e+02
2 5.769991334482e-01 4.348500000000e+02
2 5.784133470106e-01 4.329600000000e+02
2 5.798275605730e-01 4.311100000000e+02
2 5.812417741353e-01 4.293000000000e+02
2 5.826559876977e-01 4.275200000000e+02
2 5.840702012601e-01 4.257800000000e+02
2 5.854844148225e-01 4.240800000000e+02
2 5.868986283848e-01 4.224100000000e+02
2 5.883128419472e-01 4.207800000000e+02
2 5.897270555096e-01 4.191800000000e+02
2 5.911412690720e-01 4.176200000000e+02
2 5.925554826343e-01 4.161000000000e+02
2 5.939696961967e-01 4.146100000000e+02
2 5.953839097591e-01 4.131600000000e+02
2 5.967981233214e-01 4.117500000000e+02
2 5.982123368838e-01 4.103700000000e+02
2 5.996265504462e-01 4.090300000000e+02
2 6.010407640086e-01 4.077200000000e+02
2 6.024549775709e-01 4.064500000000e+02
2 6.038691911333e-01 4.052200000000e+02
2 6.052834046957e-01 4.040200000000e+02
2 6.066976182581e-01 4.028600000000e+02
2 6.081118318204e-01 4.017400000000e+02
2 6.095260453828e-01 4.006500000000e+02
2 6.109402589452e-01 3.996000000000e+02
2 6.123544725076e-01 3.985800000000e+02
2 6.137686860699e-01 3.976000000000e+02
2 6.151828996323e-01 3.966600000000e+02
2 6.165971131947e-01 3.957500000000e+02
2 6.180113267570e-01 3.948800000000e+02
2 6.194255403194e-01 3.948600000000e+02
2 6.208397538818e-01 3.956600000000e+02
2 6.222539674442e-01 3.964900000000e+02
2 6.236681810065e-01 3.973200000000e+02
2 6.250823945689e-01 3.981700000000e+02
2 6.264966081313e-01 3.990300000000e+02
2 6.279108216937e-01 3.999100000000e+02
2 6.293250352560e-01 4.008000000000e+02
2 6.307392488184e-01 4.017000000000e+02
2 6.321534623808e-01 4.026200000000e+02
2 6.335676759431e-01 4.035500000000e+02
2 6.349818895055e-01 4.044900000000e+02
2 6.363961030679e-01 4.054400000000e+02
2 6.378103166303e-01 4.064100000000e+02
2 6.392245301926e-01 4.074000000000e+02
2 6.406387437550e-01 4.083900000000e+02
2 6.420529573174e-01 4.094000000000e+02
2 6.434671708798e-01 4.104200000000e+02
2 6.448813844421e-01 4.114600000000e+02
2 6.462955980045e-01 4.125100000000e+02
2 6.477098115669e-01 4.135700000000e+02
2 6.491240251293e-01 4.146500000000e+02
2 6.505382386916e-01 4.157400000000e+02
2 6.519524522540e-01 4.168400000000e+02
2 6.533666658164e-01 4.179600000000e+02
2 6.547808793787e-01 4.190900000000e+02
2 6.561950929411e-01 4.202300000000e+02
2 6.576093065035e-01 4.213900000000e+02
2 6.590235200659e-01 4.225600000000e+02
2 6.604377336282e-01 4.237400000000e+02
2 6.618519471906e-01 4.249400000000e+02
2 6.632661607530e-01 4.259600000000e+02
2 6.646803743154e-01 4.263800000000e+02
2 6.660945878777e-01 4.268000000000e+02
2 6.675088014401e-01 4.271900000000e+02
2 6.689230150025e-01 4.275700000000e+02
2 6.703372285648e-01 4.279400000000e+02
2 6.717514421272e-01 4.282900000000e+02
2 6.731656556896e-01 4.286300000000e+02
2 6.745798692520e-01 4.289500000000e+02
2 6.759940828143e-01 4.292500000000e+02
2 6.774082963767e-01 4.295400000000e+02
2 6.788225099391e-01 4.298200000000e+02
2 6.802367235015e-01 4.300700000000e+02
2 6.816509370638e-01 4.303200000000e+02
2 6.830651506262e-01 4.305500000000e+02
2 6.844793641886e-01 4.307600000000e+02
2 6.858935777510e-01 4.309500000000e+02
2 6.873077913133e-01 4.311400000000e+02
2 6.887220048757e-01 4.313000000000e+02
2 6.901362184381e-01 4.314500000000e+02
2 6.915504320004e-01 4.315900000000e+02
2 6.929646455628e-01 4.317100000000e+02
2 6.943788591252e-01 4.318200000000e+02
2 6.957930726876e-01 4.319000000000e+02
2 6.972072862499e-01 4.319800000000e+02
2 6.986214998123e-01 4.320400000000e+02
2 7.000357133747e-01 4.320800000000e+02
2 7.014499269371e-01 4.321100000000e+02
2 7.028641404994e-01 4.321200000000e+02
2 7.042783540618e-01 4.321200000000e+02
2 7.056925676242e-01 4.321000000000e+02
2 7.071067811865e-01 4.314100000000e+02
2 7.085209947489e-01 4.314300000000e+02
2 7.099352083113e-01 4.314300000000e+02
2 7.113494218737e-01 4.314200000000e+02
2 7.127636354360e-01 4.314000000000e+02
2 7.141778489984e-01 4.313500000000e+02
2 7.155920625608e-01 4.313000000000e+02
2 7.170062761232e-01 4.312300000000e+02
2 7.184204896855e-01 4.311400000000e+02
2 7.198347032479e-01 4.310400000000e+02
2 7.212489168103e-01 4.309300000000e+02
2 7.226631303727e-01 4.308000000000e+02
2 7.240773439350e-01 4.306500000000e+02
2 7.254915574974e-01 4.304900000000e+02
2 7.269057710598e-01 4.303100000000e+02
2 7.283199846221e-01 4.301200000000e+02
2 7.297341981845e-01 4.299200000000e+02
2 7.311484117469e-01 4.297000000000e+02
2 7.325626253093e-01 4.294600000000e+02
2 7.339768388716e-01 4.292100000000e+02
2 7.353910524340e-01 4.289500000000e+02
2 7.368052659964e-01 4.286700000000e+02
2 7.382194795588e-01 4.283700000000e+02
2 7.396336931211e-01 4.280600000000e+02
2 7.410479066835e-01 4.277400000000e+02
2 7.424621202459e-01 4.274000000000e+02
2 7.438763338082e-01 4.270500000000e+02
2 7.452905473706e-01 4.266800000000e+02
2 7.467047609330e-01 4.262900000000e+02
2 7.481189744954e-01 4.258900000000e+02
2 7.495331880577e-01 4.254800000000e+02
2 7.509474016201e-01 4.250500000000e+02
2 7.523616151825e-01 4.240200000000e+02
2 7.537758287449e-01 4.228100000000e+02
2 7.551900423072e-01 4.216200000000e+02
2 7.566042558696e-01 4.204300000000e+02
2 7.580184694320e-01 4.192600000000e+02
2 7.594326829944e-01 4.181100000000e+02
2 7.608468965567e-01 4.169600000000e+02
2 7.622611101191e-01 4.158300000000e+02
2 7.636753236815e-01 4.147200000000e+02
2 7.650895372438e-01 4.136100000000e+02
2 7.665037508062e-01 4.125200000000e+02
2 7.679179643686e-01 4.114500000000e+02
2 7.693321779310e-01 4.103800000000e+02
2 7.707463914933e-01 4.093300000000e+02
2 7.721606050557e-01 4.082900000000e+02
2 7.735748186181e-01 4.072700000000e+02
2 7.749890321805e-01 4.062600000000e+02
2 7.764032457428e-01 4.052600000000e+02
2 7.778174593052e-01 4.042800000000e+02
2 7.792316728676e-01 4.033100000000e+02
2 7.806458864299e-01 4.023500000000e+02
2 7.820600999923e-01 4.014100000000e+02
2 7.834743135547e-01 4.004800000000e+02
2 7.848885271171e-01 3.995600000000e+02
2 7.863027406794e-01 3.986600000000e+02
2 7.877169542418e-01 3.977700000000e+02
2 7.891311678042e-01 3.968900000000e+02
2 7.905453813666e-01 3.960300000000e+02
2 7.919595949289e-01 3.951800000000e+02
2 7.933738084913e-01 3.943400000000e+02
2 7.947880220537e-01 3.935200000000e+02
2 7.962022356161e-01 3.935100000000e+02
2 7.976164491784e-01 3.943300000000e+02
2 7.990306627408e-01 3.951800000000e+02
2 8.004448763032e-01 3.960800000000e+02
2 8.018590898655e-01 3.970100000000e+02
2 8.032733034279e-01 3.979800000000e+02
2 8.046875169903e-01 3.989800000000e+02
2 8.061017305527e-01 4.000200000000e+02
2 8.075159441150e-01 4.011000000000e+02
2 8.089301576774e-01 4.022200000000e+02
2 8.103443712398e-01 4.033700000000e+02
2 8.117585848022e-01 4.045600000000e+02
2 8.131727983645e-01 4.057900000000e+02
2 8.145870119269e-01 4.070500000000e+02
2 8.160012254893e-01 4.083500000000e+02
2 8.174154390516e-01 4.096900000000e+02
2 8.188296526140e-01 4.110600000000e+02
2 8.202438661764e-01 4.124800000000e+02
2 8.216580797388e-01 4.139200000000e+02
2 8.230722933011e-01 4.154100000000e+02
2 8.244865068635e-01 4.169300000000e+02
2 8.259007204259e-01 4.184900000000e+02
2 8.273149339883e-01 4.200900000000e+02
2 8.287291475506e-01 4.217200000000e+02
2 8.301433611130e-01 4.233900000000e+02
2 8.315575746754e-01 4.251000000000e+02
2 8.329717882378e-01 4.268400000000e+02
2 8.343860018001e-01 4.286200000000e+02
2 8.358002153625e-01 4.304400000000e+02
2 8.372144289249e-01 4.323000000000e+02
2 8.386286424872e-01 4.341900000000e+02
2 8.400428560496e-01 4.357600000000e+02
2 8.414570696120e-01 4.362100000000e+02
2 8.428712831744e-01 4.366100000000e+02
2 8.442854967367e-01 4.369300000000e+02
2 8.456997102991e-01 4.372000000000e+02
2 8.471139238615e-01 4.374000000000e+02
2 8.485281374239e-01 4.375300000000e+02
2 8.499423509862e-01 4.376000000000e+02
2 8.513565645486e-01 4.376000000000e+02
2 8.527707781110e-01 4.375400000000e+02
2 8.541849916733e-01 4.374200000000e+02
2 8.555992052357e-01 4.372300000000e+02
2 8.570134187981e-01 4.369700000000e+02
2 8.584276323605e-01 4.366600000000e+02
2 8.598418459228e-01 4.362700000000e+02
2 8.612560594852e-01 4.358200000000e+02
2 8.626702730476e-01 4.353100000000e+02
2 8.640844866100e-01 4.347400000000e+02
2 8.654987001723e-01 4.340900000000e+02
2 8.669129137347e-01 4.333900000000e+02
2 8.683271272971e-01 4.326200000000e+02
2 8.697413408595e-01 4.317800000000e+02
2 8.711555544218e-01 4.308800000000e+02
2 8.725697679842e-01 4.299200000000e+02
2 8.739839815466e-01 4.288900000000e+02
2 8.753981951089e-01 4.277900000000e+02
2 8.768124086713e-01 4.266400000000e+02
2 8.782266222337e-01 4.254100000000e+02
2 8.796408357961e-01 4.241200000000e+02
2 8.810550493584e-01 4.227700000000e+02
2 8.824692629208e-01 4.213600000000e+02
2 8.838834764832e-01 4.198700000000e+02
2 8.852976900456e-01 4.187300000000e+02
2 8.867119036079e-01 4.176000000000e+02
2 8.881261171703e-01 4.164800000000e+02
2 8.895403307327e-01 4.153600000000e+02
2 8.909545442950e-01 4.142500000000e+02
2 8.923687578574e-01 4.131500000000e+02
2 8.937829714198e-01 4.120500000000e+02
2 8.951971849822e-01 4.109600000000e+02
2 8.966113985445e-01 4.098800000000e+02
2 8.980256121069e-01 4.088100000000e+02
2 8.994398256693e-01 4.077500000000e+02
2 9.008540392317e-01 4.066900000000e+02
2 9.022682527940e-01 4.056400000000e+02
2 9.036824663564e-01 4.046000000000e+02
2 9.050966799188e-01 4.035700000000e+02
2 9.065108934812e-01 4.025400000000e+02
2 9.079251070435e-01 4.015200000000e+02
2 9.093393206059e-01 4.005100000000e+02
2 9.107535341683e-01 3.995100000000e+02
2 9.121677477306e-01 3.985100000000e+02
2 9.135819612930e-01 3.975300000000e+02
2 9.149961748554e-01 3.965500000000e+02
2 9.164103884178e-01 3.955700000000e+02
2 9.178246019801e-01 3.946100000000e+02
2 9.192388155425e-01 3.936500000000e+02
2 9.206530291049e-01 3.927000000000e+02
2 9.220672426673e-01 3.917600000000e+02
2 9.234814562296e-01 3.908300000000e+02
2 9.248956697920e-01 3.899000000000e+02
2 9.263098833544e-01 3.889800000000e+02
2 9.277240969168e-01 3.880700000000e+02
2 9.291383104791e-01 3.877200000000e+02
2 9.305525240415e-01 3.875200000000e+02
2 9.319667376039e-01 3.873000000000e+02
2 9.333809511662e-01 3.870400000000e+02
2 9.347951647286e-01 3.867600000000e+02
2 9.362093782910e-01 3.864500000000e+02
2 9.376235918534e-01 3.861100000000e+02
2 9.390378054157e-01 3.857400000000e+02
2 9.404520189781e-01 3.853400000000e+02
2 9.418662325405e-01 3.849100000000e+02
2 9.432804461029e-01 3.844600000000e+02
2 9.446946596652e-01 3.839700000000e+02
2 9.461088732276e-01 3.834600000000e+02
2 9.475230867900e-01 3.829100000000e+02
2 9.489373003523e-01 3.823400000000e+02
2 9.503515139147e-01 3.817400000000e+02
2 9.517657274771e-01 3.811000000000e+02
2 9.531799410395e-01 3.804400000000e+02
2 9.545941546018e-01 3.797500000000e+02
2 9.560083681642e-01 3.790300000000e+02
2 9.574225817266e-01 3.782900000000e+02
2 9.588367952890e-01 3.775100000000e+02
2 9.602510088513e-01 3.767000000000e+02
2 9.616652224137e-01 3.758700000000e+02
2 9.630794359761e-01 3.750000000000e+02
2 9.644936495385e-01 3.741100000000e+02
2 9.659078631008e-01 3.731900000000e+02
2 9.673220766632e-01 3.722300000000e+02
2 9.687362902256e-01 3.712500000000e+02
2 9.701505037879e-01 3.702400000000e+02
2 9.715647173503e-01 3.692000000000e+02
2 9.729789309127e-01 3.687800000000e+02
2 9.743931444751e-01 3.689800000000e+02
2 9.758073580374e-01 3.691600000000e+02
2 9.772215715998e-01 3.693300000000e+02
2 9.786357851622e-01 3.694800000000e+02
2 9.800499987246e-01 3.696100000000e+02
2 9.814642122869e-01 3.697300000000e+02
2 9.828784258493e-01 3.698200000000e+02
2 9.842926394117e-01 3.699100000000e+02
2 9.857068529740e-01 3.699700000000e+02
2 9.871210665364e-01 3.700200000000e+02
2 9.885352800988e-01 3.700500000000e+02
2 9.899494936612e-01 3.700700000000e+02
2 9.913637072235e-01 3.700700000000e+02
2 9.927779207859e-01 3.700500000000e+02
2 9.941921343483e-01 3.700200000000e+02
2 9.956063479107e-01 3.699700000000e+02
2 9.970205614730e-01 3.699000000000e+02
2 9.984347750354e-01 3.698200000000e+02
2 9.998489885978e-01 3.697200000000e+02
2 1.001263202160e+00 3.696000000000e+02
2 1.002677415723e+00 3.694600000000e+02
2 1.004091629285e+00 3.693100000000e+02
2 1.005505842847e+00 3.691500000000e+02
2 1.006920056410e+00 3.689600000000e+02
2 1.008334269972e+00 3.687600000000e+02
2 1.009748483534e+00 3.685400000000e+02
2 1.011162697097e+00 3.683100000000e+02
2 1.012576910659e+00 3.680600000000e+02
2 1.013991124222e+00 3.677900000000e+02
2 1.015405337784e+00 3.675100000000e+02
2 1.016819551346e+00 3.671500000000e+02
2 1.018233764909e+00 3.666200000000e+02
2 1.019647978471e+00 3.661100000000e+02
2 1.021062192033e+00 3.656200000000e+02
2 1.022476405596e+00 3.651500000000e+02
2 1.023890619158e+00 3.647000000000e+02
2 1.025304832720e+00 3.642600000000e+02
2 1.026719046283e+00 3.638500000000e+02
2 1.028133259845e+00 3.634600000000e+02
2 1.029547473408e+00 3.630800000000e+02
2 1.030961686970e+00 3.627200000000e+02
2 1.032375900532e+00 3.623800000000e+02
2 1.033790114095e+00 3.620700000000e+02
2 1.035204327657e+00 3.617700000000e+02
2 1.036618541219e+00 3.614800000000e+02
2 1.038032754782e+00 3.612200000000e+02
2 1.039446968344e+00 3.609800000000e+02
2 1.040861181907e+00 3.607500000000e+02
2 1.042275395469e+00 3.605500000000e+02
2 1.043689609031e+00 3.603600000000e+02
2 1.045103822594e+00 3.602000000000e+02
2 1.046518036156e+00 3.600500000000e+02
2 1.047932249718e+00 3.599200000000e+02
2 1.049346463281e+00 3.598100000000e+02
2 1.050760676843e+00 3.597200000000e+02
2 1.052174890406e+00 3.596500000000e+02
2 1.053589103968e+00 3.595900000000e+02
2 1.055003317530e+00 3.595600000000e+02
2 1.056417531093e+00 3.595500000000e+02
2 1.057831744655e+00 3.595500000000e+02
2 1.059245958217e+00 3.595700000000e+02
2 1.060660171780e+00 3.596100000000e+02
2 1.062074385342e+00 3.603800000000e+02
2 1.063488598905e+00 3.611400000000e+02
2 1.064902812467e+00 3.618900000000e+02
2 1.066317026029e+00 3.626500000000e+02
2 1.067731239592e+00 3.634000000000e+02
2 1.069145453154e+00 3.641500000000e+02
2 1.070559666716e+00 3.649000000000e+02
2 1.071973880279e+00 3.656500000000e+02
2 1.073388093841e+00 3.663900000000e+02
2 1.074802307404e+00 3.671300000000e+02
2 1.076216520966e+00 3.678700000000e+02
2 1.077630734528e+00 3.686100000000e+02
2 1.079044948091e+00 3.693400000000e+02
2 1.080459161653e+00 3.700700000000e+02
2 1.081873375215e+00 3.708000000000e+02
2 1.083287588778e+00 3.715300000000e+02
2 1.084701802340e+00 3.722600000000e+02
2 1.086116015903e+00 3.729800000000e+02
2 1.087530229465e+00 3.737000000000e+02
2 1.088944443027e+00 3.744200000000e+02
2 1.090358656590e+00 3.751300000000e+02
2 1.091772870152e+00 3.758500000000e+02
2 1.093187083714e+00 3.765600000000e+02
2 1.094601297277e+00 3.772700000000e+02
2 1.096015510839e+00 3.779800000000e+02
2 1.097429724402e+00 3.786800000000e+02
2 1.098843937964e+00 3.793800000000e+02
2 1.100258151526e+00 3.800800000000e+02
2 1.101672365089e+00 3.807800000000e+02
2 1.103086578651e+00 3.814700000000e+02
2 1.104500792213e+00 3.821700000000e+02
2 1.105915005776e+00 3.826900000000e+02
2 1.107329219338e+00 3.831300000000e+02
2 1.108743432901e+00 3.835500000000e+02
2 1.110157646463e+00 3.839500000000e+02
2 1.111571860025e+00 3.843400000000e+02
2 1.112986073588e+00 3.847000000000e+02
2 1.114400287150e+00 3.850500000000e+02
2 1.115814500712e+00 3.853700000000e+02
2 1.117228714275e+00 3.856700000000e+02
2 1.118642927837e+00 3.859600000000e+02
2 1.120057141399e+00 3.862200000000e+02
2 1.121471354962e+00 3.864700000000e+02
2 1.122885568524e+00 3.867000000000e+02
2 1.124299782087e+00 3.869000000000e+02
2 1.125713995649e+00 3.870900000000e+02
2 1.127128209211e+00 3.872500000000e+02
2 1.128542422774e+00 3.874000000000e+02
2 1.129956636336e+00 3.875300000000e+02
2 1.131370849898e+00 3.876300000000e+02
2 1.132785063461e+00 3.877200000000e+02
2 1.134199277023e+00 3.877900000000e+02
2 1.135613490586e+00 3.878400000000e+02
2 1.137027704148e+00 3.878700000000e+02
2 1.138441917710e+00 3.878700000000e+02
2 1.139856131273e+00 3.878600000000e+02
2 1.141270344835e+00 3.878300000000e+02
2 1.142684558397e+00 3.877800000000e+02
2 1.144098771960e+00 3.877100000000e+02
2 1.145512985522e+00 3.876200000000e+02
2 1.146927199085e+00 3.875100000000e+02
2 1.148341412647e+00 3.873800000000e+02
2 1.149755626209e+00 3.872600000000e+02
2 1.151169839772e+00 3.871700000000e+02
2 1.152584053334e+00 3.870800000000e+02
2 1.153998266896e+00 3.870000000000e+02
2 1.155412480459e+00 3.869200000000e+02
2 1.156826694021e+00 3.868500000000e+02
2 1.158240907584e+00 3.867900000000e+02
2 1.159655121146e+00 3.867400000000e+02
2 1.161069334708e+00 3.866900000000e+02
2 1.162483548271e+00 3.866400000000e+02
2 1.163897761833e+00 3.866100000000e+02
2 1.165311975395e+00 3.865800000000e+02
2 1.166726188958e+00 3.865500000000e+02
2 1.168140402520e+00 3.865300000000e+02
2 1.169554616083e+00 3.865200000000e+02
2 1.170968829645e+00 3.865200000000e+02
2 1.172383043207e+00 3.865200000000e+02
2 1.173797256770e+00 3.865300000000e+02
2 1.175211470332e+00 3.865400000000e+02
2 1.176625683894e+00 3.865600000000e+02
2 1.178039897457e+00 3.865900000000e+02
2 1.179454111019e+00 3.866200000000e+02
2 1.180868324582e+00 3.866600000000e+02
2 1.182282538144e+00 3.867100000000e+02
2 1.183696751706e+00 3.867600000000e+02
2 1.185110965269e+00 3.868200000000e+02
2 1.186525178831e+00 3.868800000000e+02
2 1.187939392393e+00 3.869500000000e+02
2 1.189353605956e+00 3.870300000000e+02
2 1.190767819518e+00 3.871100000000e+02
2 1.192182033081e+00 3.872000000000e+02
2 1.193596246643e+00 3.872600000000e+02
2 1.195010460205e+00 3.872100000000e+02
2 1.196424673768e+00 3.871600000000e+02
2 1.197838887330e+00 3.871200000000e+02
2 1.199253100892e+00 3.870900000000e+02
2 1.200667314455e+00 3.870600000000e+02
2 1.202081528017e+00 3.870300000000e+02
2 1.203495741580e+00 3.870100000000e+02
2 1.204909955142e+00 3.870000000000e+02
2 1.206324168704e+00 3.869900000000e+02
2 1.207738382267e+00 3.869900000000e+02
2 1.209152595829e+00 3.869900000000e+02
2 1.210566809391e+00 3.870000000000e+02
2 1.211981022954e+00 3.870200000000e+02
2 1.213395236516e+00 3.870400000000e+02
2 1.214809450078e+00 3.870600000000e+02
2 1.216223663641e+00 3.870900000000e+02
2 1.217637877203e+00 3.871300000000e+02
2 1.219052090766e+00 3.871700000000e+02
2 1.220466304328e+00 3.872200000000e+02
2 1.221880517890e+00 3.872700000000e+02
2 1.223294731453e+00 3.873300000000e+02
2 1.224708945015e+00 3.874000000000e+02
2 1.226123158577e+00 3.874700000000e+02
2 1.227537372140e+00 3.875400000000e+02
2 1.228951585702e+00 3.876200000000e+02
2 1.230365799265e+00 3.877100000000e+02
2 1.231780012827e+00 3.878000000000e+02
2 1.233194226389e+00 3.879000000000e+02
2 1.234608439952e+00 3.880000000000e+02
2 1.236022653514e+00 3.881100000000e+02
2 1.237436867076e+00 3.882300000000e+02
2 1.238851080639e+00 3.881700000000e+02
2 1.240265294201e+00 3.881000000000e+02
2 1.241679507764e+00 3.880300000000e+02
2 1.243093721326e+00 3.879500000000e+02
2 1.244507934888e+00 3.878600000000e+02
2 1.245922148451e+00 3.877700000000e+02
2 1.247336362013e+00 3.876700000000e+02
2 1.248750575575e+00 3.875700000000e+02
2 1.250164789138e+00 3.874600000000e+02
2 1.251579002700e+00 3.873500000000e+02
2 1.252993216263e+00 3.872200000000e+02
2 1.254407429825e+00 3.871000000000e+02
2 1.255821643387e+00 3.869600000000e+02
2 1.257235856950e+00 3.868300000000e+02
2 1.258650070512e+00 3.866800000000e+02
2 1.260064284074e+00 3.865300000000e+02
2 1.261478497637e+00 3.863700000000e+02
2 1.262892711199e+00 3.862100000000e+02
2 1.264306924762e+00 3.860400000000e+02
2 1.265721138324e+00 3.858600000000e+02
2 1.267135351886e+00 3.856800000000e+02
2 1.268549565449e+00 3.855000000000e+02
2 1.269963779011e+00 3.853000000000e+02
2 1.271377992573e+00 3.851000000000e+02
2 1.272792206136e+00 3.849000000000e+02
2 1.274206419698e+00 3.846900000000e+02
2 1.275620633261e+00 3.844700000000e+02
2 1.277034846823e+00 3.842500000000e+02
2 1.278449060385e+00 3.840200000000e+02
2 1.279863273948e+00 3.837800000000e+02
2 1.281277487510e+00 3.835400000000e+02
2 1.282691701072e+00 3.831600000000e+02
2 1.284105914635e+00 3.827300000000e+02
2 1.285520128197e+00 3.823000000000e+02
2 1.286934341760e+00 3.818800000000e+02
2 1.288348555322e+00 3.814500000000e+02
2 1.289762768884e+00 3.810300000000e+02
2 1.291176982447e+00 3.806000000000e+02
2 1.292591196009e+00 3.801800000000e+02
2 1.294005409571e+00 3.797500000000e+02
2 1.295419623134e+00 3.793300000000e+02
2 1.296833836696e+00 3.789100000000e+02
2 1.298248050259e+00 3.784900000000e+02
2 1.299662263821e+00 3.780700000000e+02
2 1.301076477383e+00 3.776500000000e+02
2 1.302490690946e+00 3.772300000000e+02
2 1.303904904508e+00 3.768100000000e+02
2 1.305319118070e+00 3.764000000000e+02
2 1.306733331633e+00 3.759800000000e+02
2 1.308147545195e+00 3.755600000000e+02
2 1.309561758757e+00 3.751500000000e+02
2 1.310975972320e+00 3.747400000000e+02
2 1.312390185882e+00 3.743200000000e+02
2 1.313804399445e+00 3.739100000000e+02
2 1.315218613007e+00 3.735000000000e+02
2 1.316632826569e+00 3.730900000000e+02
2 1.318047040132e+00 3.726700000000e+02
2 1.319461253694e+00 3.722600000000e+02
2 1.320875467256e+00 3.718600000000e+02
2 1.322289680819e+00 3.714500000000e+02
2 1.323703894381e+00 3.710400000000e+02
2 1.325118107944e+00 3.706300000000e+02
2 1.326532321506e+00 3.702300000000e+02
2 1.327946535068e+00 3.698300000000e+02
2 1.329360748631e+00 3.694300000000e+02
2 1.330774962193e+00 3.690400000000e+02
2 1.332189175755e+00 3.686500000000e+02
2 1.333603389318e+00 3.682700000000e+02
2 1.335017602880e+00 3.678900000000e+02
2 1.336431816443e+00 3.675200000000e+02
2 1.337846030005e+00 3.671400000000e+02
2 1.339260243567e+00 3.667800000000e+02
2 1.340674457130e+00 3.664100000000e+02
2 1.342088670692e+00 3.660600000000e+02
2 1.343502884254e+00 3.657000000000e+02
2 1.344917097817e+00 3.653500000000e+02
2 1.346331311379e+00 3.650000000000e+02
2 1.347745524942e+00 3.646600000000e+02
2 1.349159738504e+00 3.643200000000e+02
2 1.350573952066e+00 3.639900000000e+02
2 1.351988165629e+00 3.636600000000e+02
2 1.353402379191e+00 3.633300000000e+02
2 1.354816592753e+00 3.630100000000e+02
2 1.356230806316e+00 3.627000000000e+02
2 1.357645019878e+00 3.623800000000e+02
2 1.359059233441e+00 3.620700000000e+02
2 1.360473447003e+00 3.617700000000e+02
2 1.361887660565e+00 3.614700000000e+02
2 1.363301874128e+00 3.611700000000e+02
2 1.364716087690e+00 3.608800000000e+02
2 1.366130301252e+00 3.605900000000e+02
2 1.367544514815e+00 3.603000000000e+02
2 1.368958728377e+00 3.600200000000e+02
2 1.370372941940e+00 3.597800000000e+02
2 1.371787155502e+00 3.596500000000e+02
2 1.373201369064e+00 3.595200000000e+02
2 1.374615582627e+00 3.593900000000e+02
2 1.376029796189e+00 3.592600000000e+02
2 1.377444009751e+00 3.591300000000e+02
2 1.378858223314e+00 3.590100000000e+02
2 1.380272436876e+00 3.588800000000e+02
2 1.381686650439e+00 3.587500000000e+02
2 1.383100864001e+00 3.586300000000e+02
2 1.384515077563e+00 3.585100000000e+02
2 1.385929291126e+00 3.583800000000e+02
2 1.387343504688e+00 3.582600000000e+02
2 1.388757718250e+00 3.581400000000e+02
2 1.390171931813e+00 3.580100000000e+02
2 1.391586145375e+00 3.578900000000e+02
2 1.393000358937e+00 3.577700000000e+02
2 1.394414572500e+00 3.576500000000e+02
2 1.395828786062e+00 3.575400000000e+02
2 1.397242999625e+00 3.574200000000e+02
2 1.398657213187e+00 3.573000000000e+02
2 1.400071426749e+00 3.571800000000e+02
2 1.401485640312e+00 3.570700000000e+02
2 1.402899853874e+00 3.569500000000e+02
2 1.404314067436e+00 3.568400000000e+02
2 1.405728280999e+00 3.567300000000e+02
2 1.407142494561e+00 3.566100000000e+02
2 1.408556708124e+00 3.565000000000e+02
2 1.409970921686e+00 3.563900000000e+02
2 1.411385135248e+00 3.562800000000e+02
2 1.412799348811e+00 3.561700000000e+02
2 1.414213562373e+00 3.560600000000e+02
3 0.000000000000e+00 4.446200000000e+01
3 1.414213562373e-03 4.446400000000e+01
3 2.828427124746e-03 4.446600000000e+01
3 4.242640687119e-03 4.446700000000e+01
3 5.656854249492e-03 4.446900000000e+01
3 7.071067811865e-03 4.447000000000e+01
3 8.485281374239e-03 4.447200000000e+01
3 9.899494936612e-03 4.447300000000e+01
3 1.131370849898e-02 4.447500000000e+01
3 1.272792206136e-02 4.447700000000e+01
3 1.414213562373e-02 4.447800000000e+01
3 1.555634918610e-02 4.448000000000e+01
3 1.697056274848e-02 4.448200000000e+01
3 1.838477631085e-02 4.448300000000e+01
3 1.979898987322e-02 4.448500000000e+01
3 2.121320343560e-02 4.448700000000e+01
3 2.262741699797e-02 4.448900000000e+01
3 2.404163056034e-02 4.449000000000e+01
3 2.545584412272e-02 4.449200000000e+01
3 2.687005768509e-02 4.449400000000e+01
3 2.828427124746e-02 4.449600000000e+01
3 2.969848480983e-02 4.449700000000e+01
3 3.111269837221e-02 4.449900000000e+01
3 3.252691193458e-02 4.450100000000e+01
3 3.394112549695e-02 4.450300000000e+01
3 3.535533905933e-02 4.450500000000e+01
3 3.676955262170e-02 4.450700000000e+01
3 3.818376618407e-02 4.450900000000e+01
3 3.959797974645e-02 4.451100000000e+01
3 4.101219330882e-02 4.451200000000e+01
3 4.242640687119e-02 4.451400000000e+01
3 4.384062043357e-02 4.451600000000e+01
3 4.525483399594e-02 4.452100000000e+01
3 4.666904755831e-02 4.452600000000e+01
3 4.808326112069e-02 4.453100000000e+01
3 4.949747468306e-02 4.453600000000e+01
3 5.091168824543e-02 4.454200000000e+01
3 5.232590180780e-02 4.454800000000e+01
3 5.374011537018e-02 4.455300000000e+01
3 5.515432893255e-02 4.455900000000e+01
3 5.656854249492e-02 4.456500000000e+01
3 5.798275605730e-02 4.457100000000e+01
3 5.939696961967e-02 4.457700000000e+01
3 6.081118318204e-02 4.458300000000e+01
3 6.222539674442e-02 4.459000000000e+01
3 6.363961030679e-02 4.459600000000e+01
3 6.505382386916e-02 4.460300000000e+01
3 6.646803743154e-02 4.460900000000e+01
3 6.788225099391e-02 4.461600000000e+01
3 6.929646455628e-02 4.462300000000e+01
3 7.071067811865e-02 4.463000000000e+01
3 7.212489168103e-02 4.463700000000e+01
3 7.353910524340e-02 4.464500000000e+01
3 7.495331880577e-02 4.465200000000e+01
3 7.636753236815e-02 4.465900000000e+01
3 7.778174593052e-02 4.466700000000e+01
3 7.919595949289e-02 4.467500000000e+01
3 8.061017305527e-02 4.468200000000e+01
3 8.202438661764e-02 4.469000000000e+01
3 8.343860018001e-02 4.469800000000e+01
3 8.485281374239e-02 4.470600000000e+01
3 8.626702730476e-02 4.471500000000e+01
3 8.768124086713e-02 4.472300000000e+01
3 8.909545442950e-02 4.473300000000e+01
3 9.050966799188e-02 4.474400000000e+01
3 9.192388155425e-02 4.475500000000e+01
3 9.333809511662e-02 4.476600000000e+01
3 9.475230867900e-02 4.477800000000e+01
3 9.616652224137e-02 4.479000000000e+01
3 9.758073580374e-02 4.480200000000e+01
3 9.899494936612e-02 4.481400000000e+01
3 1.004091629285e-01 4.482600000000e+01
3 1.018233764909e-01 4.483800000000e+01
3 1.032375900532e-01 4.485100000000e+01
3 1.046518036156e-01 4.486300000000e+01
3 1.060660171780e-01 4.487600000000e+01
3 1.074802307404e-01 4.488900000000e+01
3 1.088944443027e-01 4.490200000000e+01
3 1.103086578651e-01 4.491500000000e+01
3 1.117228714275e-01 4.492800000000e+01
3 1.131370849898e-01 4.494200000000e+01
3 1.145512985522e-01 4.495500000000e+01
3 1.159655121146e-01 4.496900000000e+01
3 1.173797256770e-01 4.498300000000e+01
3 1.187939392393e-01 4.499700000000e+01
3 1.202081528017e-01 4.501100000000e+01
3 1.216223663641e-01 4.502500000000e+01
3 1.230365799265e-01 4.504000000000e+01
3 1.244507934888e-01 4.505400000000e+01
3 1.258650070512e-01 4.506900000000e+01
3 1.272792206136e-01 4.508400000000e+01
3 1.286934341760e-01 4.509900000000e+01
3 1.301076477383e-01 4.511400000000e+01
3 1.315218613007e-01 4.512900000000e+01
3 1.329360748631e-01 4.514400000000e+01
3 1.343502884254e-01 4.515900000000e+01
3 1.357645019878e-01 4.517500000000e+01
3 1.371787155502e-01 4.519000000000e+01
3 1.385929291126e-01 4.520500000000e+01
3 1.400071426749e-01 4.522000000000e+01
3 1.414213562373e-01 4.523500000000e+01
3 1.428355697997e-01 4.525000000000e+01
3 1.442497833621e-01 4.526500000000e+01
3 1.456639969244e-01 4.528000000000e+01
3 1.470782104868e-01 4.529500000000e+01
3 1.484924240492e-01 4.531000000000e+01
3 1.499066376115e-01 4.532500000000e+01
3 1.513208511739e-01 4.534100000000e+01
3 1.527350647363e-01 4.535600000000e+01
3 1.541492782987e-01 4.537100000000e+01
3 1.555634918610e-01 4.538600000000e+01
3 1.569777054234e-01 4.540100000000e+01
3 1.583919189858e-01 4.541600000000e+01
3 1.598061325482e-01 4.543100000000e+01
3 1.612203461105e-01 4.544700000000e+01
3 1.626345596729e-01 4.546200000000e+01
3 1.640487732353e-01 4.547700000000e+01
3 1.654629867977e-01 4.549200000000e+01
3 1.668772003600e-01 4.550700000000e+01
3 1.682914139224e-01 4.552200000000e+01
3 1.697056274848e-01 4.553800000000e+01
3 1.711198410471e-01 4.555300000000e+01
3 1.725340546095e-01 4.556800000000e+01
3 1.739482681719e-01 4.558300000000e+01
3 1.753624817343e-01 4.559800000000e+01
3 1.767766952966e-01 4.561400000000e+01
3 1.781909088590e-01 4.562600000000e+01
3 1.796051224214e-01 4.563800000000e+01
3 1.810193359838e-01 4.565100000000e+01
3 1.824335495461e-01 4.566400000000e+01
3 1.838477631085e-01 4.567700000000e+01
3 1.852619766709e-01 4.569000000000e+01
3 1.866761902332e-01 4.570400000000e+01
3 1.880904037956e-01 4.571700000000e+01
3 1.895046173580e-01 4.573100000000e+01
3 1.909188309204e-01 4.574600000000e+01
3 1.923330444827e-01 4.576000000000e+01
3 1.937472580451e-01 4.577500000000e+01
3 1.951614716075e-01 4.579000000000e+01
3 1.965756851699e-01 4.580500000000e+01
3 1.979898987322e-01 4.582000000000e+01
3 1.994041122946e-01 4.583600000000e+01
3 2.008183258570e-01 4.585100000000e+01
3 2.022325394194e-01 4.586700000000e+01
3 2.036467529817e-01 4.588400000000e+01
3 2.050609665441e-01 4.590000000000e+01
3 2.064751801065e-01 4.591700000000e+01
3 2.078893936688e-01 4.593400000000e+01
3 2.093036072312e-01 4.595100000000e+01
3 2.107178207936e-01 4.596800000000e+01
3 2.121320343560e-01 4.598600000000e+01
3 2.135462479183e-01 4.600300000000e+01
3 2.149604614807e-01 4.602100000000e+01
3 2.163746750431e-01 4.604000000000e+01
3 2.177888886055e-01 4.605800000000e+01
3 2.192031021678e-01 4.607700000000e+01
3 2.206173157302e-01 4.609600000000e+01
3 2.220315292926e-01 4.610800000000e+01
3 2.234457428549e-01 4.611900000000e+01
3 2.248599564173e-01 4.612900000000e+01
3 2.262741699797e-01 4.614000000000e+01
3 2.276883835421e-01 4.615000000000e+01
3 2.291025971044e-01 4.616100000000e+01
3 2.305168106668e-01 4.617200000000e+01
3 2.319310242292e-01 4.618300000000e+01
3 2.333452377916e-01 4.619400000000e+01
3 2.347594513539e-01 4.620500000000e+01
3 2.361736649163e-01 4.621600000000e+01
3 2.375878784787e-01 4.622800000000e+01
3 2.390020920411e-01 4.623900000000e+01
3 2.404163056034e-01 4.625100000000e+01
3 2.418305191658e-01 4.626200000000e+01
3 2.432447327282e-01 4.627400000000e+01
3 2.446589462905e-01 4.628600000000e+01
3 2.460731598529e-01 4.629800000000e+01
3 2.474873734153e-01 4.631000000000e+01
3 2.489015869777e-01 4.632200000000e+01
3 2.503158005400e-01 4.633400000000e+01
3 2.517300141024e-01 4.634600000000e+01
3 2.531442276648e-01 4.635800000000e+01
3 2.545584412272e-01 4.637100000000e+01
3 2.559726547895e-01 4.638300000000e+01
3 2.573868683519e-01 4.639600000000e+01
3 2.588010819143e-01 4.640900000000e+01
3 2.602152954766e-01 4.642100000000e+01
3 2.616295090390e-01 4.643400000000e+01
3 2.630437226014e-01 4.644700000000e+01
3 2.644579361638e-01 4.646000000000e+01
3 2.658721497261e-01 4.647200000000e+01
3 2.672863632885e-01 4.648000000000e+01
3 2.687005768509e-01 4.648700000000e+01
3 2.701147904133e-01 4.649300000000e+01
3 2.715290039756e-01 4.649700000000e+01
3 2.729432175380e-01 4.650100000000e+01
3 2.743574311004e-01 4.650300000000e+01
3 2.757716446628e-01 4.650400000000e+01
3 2.771858582251e-01 4.650300000000e+01
3 2.786000717875e-01 4.650200000000e+01
3 2.800142853499e-01 4.649900000000e+01
3 2.814284989122e-01 4.649500000000e+01
3 2.828427124746e-01 4.648900000000e+01
3 2.842569260370e-01 4.648200000000e+01
3 2.856711395994e-01 4.647500000000e+01
3 2.870853531617e-01 4.646500000000e+01
3 2.884995667241e-01 4.645500000000e+01
3 2.899137802865e-01 4.644300000000e+01
3 2.913279938489e-01 4.643000000000e+01
3 2.927422074112e-01 4.641600000000e+01
3 2.941564209736e-01 4.640100000000e+01
3 2.955706345360e-01 4.638400000000e+01
3 2.969848480983e-01 4.636600000000e+01
3 2.983990616607e-01 4.634700000000e+01
3 2.998132752231e-01 4.632700000000e+01
3 3.012274887855e-01 4.630500000000e+01
3 3.026417023478e-01 4.628200000000e+01
3 3.040559159102e-01 4.625800000000e+01
3 3.054701294726e-01 4.623300000000e+01
3 3.068843430350e-01 4.620600000000e+01
3 3.082985565973e-01 4.617800000000e+01
3 3.097127701597e-01 4.614600000000e+01
3 3.111269837221e-01 4.610100000000e+01
3 3.125411972845e-01 4.605600000000e+01
3 3.139554108468e-01 4.601100000000e+01
3 3.153696244092e-01 4.596600000000e+01
3 3.167838379716e-01 4.592100000000e+01
3 3.181980515339e-01 4.587500000000e+01
3 3.196122650963e-01 4.583000000000e+01
3 3.210264786587e-01 4.578400000000e+01
3 3.224406922211e-01 4.573800000000e+01
3 3.238549057834e-01 4.569200000000e+01
3 3.252691193458e-01 4.564500000000e+01
3 3.266833329082e-01 4.559900000000e+01
3 3.280975464706e-01 4.555200000000e+01
3 3.295117600329e-01 4.550500000000e+01
3 3.309259735953e-01 4.545800000000e+01
3 3.323401871577e-01 4.541100000000e+01
3 3.337544007201e-01 4.536400000000e+01
3 3.351686142824e-01 4.531700000000e+01
3 3.365828278448e-01 4.526900000000e+01
3 3.379970414072e-01 4.522100000000e+01
3 3.394112549695e-01 4.517300000000e+01
3 3.408254685319e-01 4.512500000000e+01
3 3.422396820943e-01 4.507700000000e+01
3 3.436538956567e-01 4.502800000000e+01
3 3.450681092190e-01 4.497900000000e+01
3 3.464823227814e-01 4.493100000000e+01
3 3.478965363438e-01 4.488200000000e+01
3 3.493107499062e-01 4.483200000000e+01
3 3.507249634685e-01 4.478300000000e+01
3 3.521391770309e-01 4.473400000000e+01
3 3.535533905933e-01 4.468400000000e+01
3 3.549676041556e-01 4.467200000000e+01
3 3.563818177180e-01 4.466000000000e+01
3 3.577960312804e-01 4.465000000000e+01
3 3.592102448428e-01 4.464100000000e+01
3 3.606244584051e-01 4.463400000000e+01
3 3.620386719675e-01 4.462700000000e+01
3 3.634528855299e-01 4.462200000000e+01
3 3.648670990923e-01 4.461700000000e+01
3 3.662813126546e-01 4.461400000000e+01
3 3.676955262170e-01 4.461200000000e+01
3 3.691097397794e-01 4.461200000000e+01
3 3.705239533418e-01 4.461200000000e+01
3 3.719381669041e-01 4.461400000000e+01
3 3.733523804665e-01 4.461600000000e+01
3 3.747665940289e-01 4.462000000000e+01
3 3.761808075912e-01 4.462500000000e+01
3 3.775950211536e-01 4.463100000000e+01
3 3.790092347160e-01 4.463900000000e+01
3 3.804234482784e-01 4.464700000000e+01
3 3.818376618407e-01 4.465700000000e+01
3 3.832518754031e-01 4.466800000000e+01
3 3.846660889655e-01 4.468000000000e+01
3 3.860803025279e-01 4.469300000000e+01
3 3.874945160902e-01 4.470700000000e+01
3 3.889087296526e-01 4.472300000000e+01
3 3.903229432150e-01 4.473900000000e+01
3 3.917371567773e-01 4.475700000000e+01
3 3.931513703397e-01 4.477600000000e+01
3 3.945655839021e-01 4.479600000000e+01
3 3.959797974645e-01 4.481700000000e+01
3 3.973940110268e-01 4.484000000000e+01
3 3.988082245892e-01 4.485500000000e+01
3 4.002224381516e-01 4.486800000000e+01
3 4.016366517140e-01 4.488000000000e+01
3 4.030508652763e-01 4.489100000000e+01
3 4.044650788387e-01 4.490100000000e+01
3 4.058792924011e-01 4.491100000000e+01
3 4.072935059635e-01 4.492000000000e+01
3 4.087077195258e-01 4.492900000000e+01
3 4.101219330882e-01 4.493700000000e+01
3 4.115361466506e-01 4.494400000000e+01
3 4.129503602129e-01 4.495100000000e+01
3 4.143645737753e-01 4.495700000000e+01
3 4.157787873377e-01 4.496200000000e+01
3 4.171930009001e-01 4.496600000000e+01
3 4.186072144624e-01 4.497000000000e+01
3 4.200214280248e-01 4.497400000000e+01
3 4.214356415872e-01 4.497600000000e+01
3 4.228498551496e-01 4.497800000000e+01
3 4.242640687119e-01 4.497900000000e+01
3 4.256782822743e-01 4.498000000000e+01
3 4.270924958367e-01 4.498000000000e+01
3 4.285067093990e-01 4.497900000000e+01
3 4.299209229614e-01 4.497800000000e+01
3 4.313351365238e-01 4.497600000000e+01
3 4.327493500862e-01 4.497300000000e+01
3 4.341635636485e-01 4.497000000000e+01
3 4.355777772109e-01 4.496500000000e+01
3 4.369919907733e-01 4.496100000000e+01
3 4.384062043357e-01 4.495500000000e+01
3 4.398204178980e-01 4.494900000000e+01
3 4.412346314604e-01 4.494300000000e+01
3 4.426488450228e-01 4.496100000000e+01
3 4.440630585852e-01 4.500400000000e+01
3 4.454772721475e-01 4.504700000000e+01
3 4.468914857099e-01 4.508800000000e+01
3 4.483056992723e-01 4.512900000000e+01
3 4.497199128346e-01 4.516900000000e+01
3 4.511341263970e-01 4.520800000000e+01
3 4.525483399594e-01 4.524700000000e+01
3 4.539625535218e-01 4.528400000000e+01
3 4.553767670841e-01 4.532100000000e+01
3 4.567909806465e-01 4.535700000000e+01
3 4.582051942089e-01 4.539300000000e+01
3 4.596194077713e-01 4.542700000000e+01
3 4.610336213336e-01 4.546100000000e+01
3 4.624478348960e-01 4.549400000000e+01
3 4.638620484584e-01 4.552600000000e+01
3 4.652762620207e-01 4.555800000000e+01
3 4.666904755831e-01 4.558800000000e+01
3 4.681046891455e-01 4.561800000000e+01
3 4.695189027079e-01 4.564700000000e+01
3 4.709331162702e-01 4.567600000000e+01
3 4.723473298326e-01 4.570300000000e+01
3 4.737615433950e-01 4.573000000000e+01
3 4.751757569574e-01 4.575600000000e+01
3 4.765899705197e-01 4.578100000000e+01
3 4.780041840821e-01 4.580500000000e+01
3 4.794183976445e-01 4.582900000000e+01
3 4.808326112069e-01 4.585200000000e+01
3 4.822468247692e-01 4.587400000000e+01
3 4.836610383316e-01 4.589500000000e+01
3 4.850752518940e-01 4.591600000000e+01
3 4.864894654563e-01 4.593800000000e+01
3 4.879036790187e-01 4.596800000000e+01
3 4.893178925811e-01 4.599900000000e+01
3 4.907321061435e-01 4.603100000000e+01
3 4.921463197058e-01 4.606500000000e+01
3 4.935605332682e-01 4.609900000000e+01
3 4.949747468306e-01 4.613500000000e+01
3 4.963889603930e-01 4.617300000000e+01
3 4.978031739553e-01 4.621100000000e+01
3 4.992173875177e-01 4.625100000000e+01
3 5.006316010801e-01 4.629100000000e+01
3 5.020458146424e-01 4.633300000000e+01
3 5.034600282048e-01 4.637700000000e+01
3 5.048742417672e-01 4.642100000000e+01
3 5.062884553296e-01 4.646700000000e+01
3 5.077026688919e-01 4.651400000000e+01
3 5.091168824543e-01 4.656200000000e+01
3 5.105310960167e-01 4.661100000000e+01
3 5.119453095791e-01 4.666200000000e+01
3 5.133595231414e-01 4.671300000000e+01
3 5.147737367038e-01 4.676600000000e+01
3 5.161879502662e-01 4.682100000000e+01
3 5.176021638286e-01 4.687600000000e+01
3 5.190163773909e-01 4.693300000000e+01
3 5.204305909533e-01 4.699000000000e+01
3 5.218448045157e-01 4.704900000000e+01
3 5.232590180780e-01 4.711000000000e+01
3 5.246732316404e-01 4.717100000000e+01
3 5.260874452028e-01 4.723400000000e+01
3 5.275016587652e-01 4.729800000000e+01
3 5.289158723275e-01 4.736300000000e+01
3 5.303300858899e-01 4.742900000000e+01
3 5.317442994523e-01 4.751000000000e+01
3 5.331585130147e-01 4.758800000000e+01
3 5.345727265770e-01 4.766300000000e+01
3 5.359869401394e-01 4.773400000000e+01
3 5.374011537018e-01 4.780200000000e+01
3 5.388153672641e-01 4.786700000000e+01
3 5.402295808265e-01 4.792800000000e+01
3 5.416437943889e-01 4.798600000000e+01
3 5.430580079513e-01 4.804100000000e+01
3 5.444722215136e-01 4.809200000000e+01
3 5.458864350760e-01 4.814100000000e+01
3 5.473006486384e-01 4.818500000000e+01
3 5.487148622008e-01 4.822700000000e+01
3 5.501290757631e-01 4.826500000000e+01
3 5.515432893255e-01 4.830000000000e+01
3 5.529575028879e-01 4.833100000000e+01
3 5.543717164503e-01 4.835900000000e+01
3 5.557859300126e-01 4.838400000000e+01
3 5.572001435750e-01 4.840600000000e+01
3 5.586143571374e-01 4.842400000000e+01
3 5.600285706997e-01 4.843900000000e+01
3 5.614427842621e-01 4.845000000000e+01
3 5.628569978245e-01 4.845900000000e+01
3 5.642712113869e-01 4.846400000000e+01
3 5.656854249492e-01 4.846500000000e+01
3 5.670996385116e-01 4.846400000000e+01
3 5.685138520740e-01 4.845900000000e+01
3 5.699280656364e-01 4.845000000000e+01
3 5.713422791987e-01 4.843900000000e+01
3 5.727564927611e-01 4.842400000000e+01
3 5.741707063235e-01 4.840500000000e+01
3 5.755849198858e-01 4.830900000000e+01
3 5.769991334482e-01 4.818800000000e+01
3 5.784133470106e-01 4.806900000000e+01
3 5.798275605730e-01 4.795100000000e+01
3 5.812417741353e-01 4.783600000000e+01
3 5.826559876977e-01 4.772200000000e+01
3 5.840702012601e-01 4.760900000000e+01
3 5.854844148225e-01 4.749800000000e+01
3 5.868986283848e-01 4.738900000000e+01
3 5.883128419472e-01 4.728200000000e+01
3 5.897270555096e-01 4.717600000000e+01
3 5.911412690720e-01 4.707200000000e+01
3 5.925554826343e-01 4.696900000000e+01
3 5.939696961967e-01 4.686900000000e+01
3 5.953839097591e-01 4.676900000000e+01
3 5.967981233214e-01 4.667200000000e+01
3 5.982123368838e-01 4.657600000000e+01
3 5.996265504462e-01 4.648200000000e+01
3 6.010407640086e-01 4.638900000000e+01
3 6.024549775709e-01 4.629900000000e+01
3 6.038691911333e-01 4.620900000000e+01
3 6.052834046957e-01 4.612200000000e+01
3 6.066976182581e-01 4.603600000000e+01
3 6.081118318204e-01 4.595200000000e+01
3 6.095260453828e-01 4.586900000000e+01
3 6.109402589452e-01 4.578800000000e+01
3 6.123544725076e-01 4.570900000000e+01
3 6.137686860699e-01 4.563100000000e+01
3 6.151828996323e-01 4.555500000000e+01
3 6.165971131947e-01 4.548100000000e+01
3 6.180113267570e-01 4.540800000000e+01
3 6.194255403194e-01 4.538800000000e+01
3 6.208397538818e-01 4.541800000000e+01
3 6.222539674442e-01 4.544900000000e+01
3 6.236681810065e-01 4.548000000000e+01
3 6.250823945689e-01 4.551200000000e+01
3 6.264966081313e-01 4.554400000000e+01
3 6.279108216937e-01 4.557600000000e+01
3 6.293250352560e-01 4.560900000000e+01
3 6.307392488184e-01 4.564200000000e+01
3 6.321534623808e-01 4.567600000000e+01
3 6.335676759431e-01 4.571000000000e+01
3 6.349818895055e-01 4.574400000000e+01
3 6.363961030679e-01 4.577900000000e+01
3 6.378103166303e-01 4.581400000000e+01
3 6.392245301926e-01 4.584900000000e+01
3 6.406387437550e-01 4.588500000000e+01
3 6.420529573174e-01 4.592100000000e+01
3 6.434671708798e-01 4.595800000000e+01
3 6.448813844421e-01 4.599500000000e+01
3 6.462955980045e-01 4.603200000000e+01
3 6.477098115669e-01 4.607000000000e+01
3 6.491240251293e-01 4.610800000000e+01
3 6.505382386916e-01 4.614600000000e+01
3 6.519524522540e-01 4.618500000000e+01
3 6.533666658164e-01 4.622400000000e+01
3 6.547808793787e-01 4.626400000000e+01
3 6.561950929411e-01 4.630400000000e+01
3 6.576093065035e-01 4.634400000000e+01
3 6.590235200659e-01 4.638500000000e+01
3 6.604377336282e-01 4.642600000000e+01
3 6.618519471906e-01 4.646700000000e+01
3 6.632661607530e-01 4.650200000000e+01
3 6.646803743154e-01 4.651300000000e+01
3 6.660945878777e-01 4.652400000000e+01
3 6.675088014401e-01 4.653300000000e+01
3 6.689230150025e-01 4.654200000000e+01
3 6.703372285648e-01 4.655000000000e+01
3 6.717514421272e-01 4.655700000000e+01
3 6.731656556896e-01 4.656400000000e+01
3 6.745798692520e-01 4.656900000000e+01
3 6.759940828143e-01 4.657300000000e+01
3 6.774082963767e-01 4.657700000000e+01
3 6.788225099391e-01 4.658000000000e+01
3 6.802367235015e-01 4.658200000000e+01
3 6.816509370638e-01 4.658200000000e+01
3 6.830651506262e-01 4.658200000000e+01
3 6.844793641886e-01 4.658200000000e+01
3 6.858935777510e-01 4.658000000000e+01
3 6.873077913133e-01 4.657700000000e+01
3 6.887220048757e-01 4.657400000000e+01
3 6.901362184381e-01 4.656900000000e+01
3 6.915504320004e-01 4.656400000000e+01
3 6.929646455628e-01 4.655800000000e+01
3 6.943788591252e-01 4.655100000000e+01
3 6.957930726876e-01 4.654300000000e+01
3 6.972072862499e-01 4.653400000000e+01
3 6.986214998123e-01 4.652500000000e+01
3 7.000357133747e-01 4.651400000000e+01
3 7.014499269371e-01 4.650300000000e+01
3 7.028641404994e-01 4.649000000000e+01
3 7.042783540618e-01 4.647700000000e+01
3 7.056925676242e-01 4.646300000000e+01
3 7.071067811865e-01 4.655800000000e+01
3 7.085209947489e-01 4.657100000000e+01
3 7.099352083113e-01 4.658300000000e+01
3 7.113494218737e-01 4.659500000000e+01
3 7.127636354360e-01 4.660500000000e+01
3 7.141778489984e-01 4.661500000000e+01
3 7.155920625608e-01 4.662400000000e+01
3 7.170062761232e-01 4.663200000000e+01
3 7.184204896855e-01 4.663900000000e+01
3 7.198347032479e-01 4.664500000000e+01
3 7.212489168103e-01 4.665000000000e+01
3 7.226631303727e-01 4.665500000000e+01
3 7.240773439350e-01 4.665800000000e+01
3 7.254915574974e-01 4.666100000000e+01
3 7.269057710598e-01 4.666300000000e+01
3 7.283199846221e-01 4.666400000000e+01
3 7.297341981845e-01 4.666400000000e+01
3 7.311484117469e-01 4.666300000000e+01
3 7.325626253093e-01 4.666200000000e+01
3 7.339768388716e-01 4.665900000000e+01
3 7.353910524340e-01 4.665600000000e+01
3 7.368052659964e-01 4.665200000000e+01
3 7.382194795588e-01 4.664700000000e+01
3 7.396336931211e-01 4.664100000000e+01
3 7.410479066835e-01 4.663400000000e+01
3 7.424621202459e-01 4.662700000000e+01
3 7.438763338082e-01 4.661800000000e+01
3 7.452905473706e-01 4.660900000000e+01
3 7.467047609330e-01 4.659900000000e+01
3 7.481189744954e-01 4.658700000000e+01
3 7.495331880577e-01 4.657600000000e+01
3 7.509474016201e-01 4.656300000000e+01
3 7.523616151825e-01 4.652500000000e+01
3 7.537758287449e-01 4.648000000000e+01
3 7.551900423072e-01 4.643500000000e+01
3 7.566042558696e-01 4.639100000000e+01
3 7.580184694320e-01 4.634700000000e+01
3 7.594326829944e-01 4.630300000000e+01
3 7.608468965567e-01 4.626100000000e+01
3 7.622611101191e-01 4.621800000000e+01
3 7.636753236815e-01 4.617600000000e+01
3 7.650895372438e-01 4.613500000000e+01
3 7.665037508062e-01 4.609400000000e+01
3 7.679179643686e-01 4.605300000000e+01
3 7.693321779310e-01 4.601300000000e+01
3 7.707463914933e-01 4.597300000000e+01
3 7.721606050557e-01 4.593400000000e+01
3 7.735748186181e-01 4.589600000000e+01
3 7.749890321805e-01 4.585700000000e+01
3 7.764032457428e-01 4.582000000000e+01
3 7.778174593052e-01 4.578200000000e+01
3 7.792316728676e-01 4.574600000000e+01
3 7.806458864299e-01 4.570900000000e+01
3 7.820600999923e-01 4.567300000000e+01
3 7.834743135547e-01 4.563800000000e+01
3 7.848885271171e-01 4.560300000000e+01
3 7.863027406794e-01 4.556900000000e+01
3 7.877169542418e-01 4.553500000000e+01
3 7.891311678042e-01 4.550100000000e+01
3 7.905453813666e-01 4.546800000000e+01
3 7.919595949289e-01 4.543600000000e+01
3 7.933738084913e-01 4.540300000000e+01
3 7.947880220537e-01 4.537200000000e+01
3 7.962022356161e-01 4.539000000000e+01
3 7.976164491784e-01 4.546000000000e+01
3 7.990306627408e-01 4.553100000000e+01
3 8.004448763032e-01 4.560400000000e+01
3 8.018590898655e-01 4.567900000000e+01
3 8.032733034279e-01 4.575500000000e+01
3 8.046875169903e-01 4.583300000000e+01
3 8.061017305527e-01 4.591200000000e+01
3 8.075159441150e-01 4.599400000000e+01
3 8.089301576774e-01 4.607700000000e+01
3 8.103443712398e-01 4.616200000000e+01
3 8.117585848022e-01 4.624800000000e+01
3 8.131727983645e-01 4.633600000000e+01
3 8.145870119269e-01 4.642600000000e+01
3 8.160012254893e-01 4.651700000000e+01
3 8.174154390516e-01 4.661000000000e+01
3 8.188296526140e-01 4.670500000000e+01
3 8.202438661764e-01 4.680200000000e+01
3 8.216580797388e-01 4.690000000000e+01
3 8.230722933011e-01 4.700000000000e+01
3 8.244865068635e-01 4.710200000000e+01
3 8.259007204259e-01 4.720500000000e+01
3 8.273149339883e-01 4.731000000000e+01
3 8.287291475506e-01 4.741600000000e+01
3 8.301433611130e-01 4.752500000000e+01
3 8.315575746754e-01 4.763500000000e+01
3 8.329717882378e-01 4.774700000000e+01
3 8.343860018001e-01 4.786000000000e+01
3 8.358002153625e-01 4.797500000000e+01
3 8.372144289249e-01 4.809200000000e+01
3 8.386286424872e-01 4.821000000000e+01
3 8.400428560496e-01 4.830500000000e+01
3 8.414570696120e-01 4.831900000000e+01
3 8.428712831744e-01 4.833000000000e+01
3 8.442854967367e-01 4.833700000000e+01
3 8.456997102991e-01 4.834200000000e+01
3 8.471139238615e-01 4.834300000000e+01
3 8.485281374239e-01 4.834100000000e+01
3 8.499423509862e-01 4.833500000000e+01
3 8.513565645486e-01 4.832700000000e+01
3 8.527707781110e-01 4.831500000000e+01
3 8.541849916733e-01 4.829900000000e+01
3 8.555992052357e-01 4.828100000000e+01
3 8.570134187981e-01 4.825900000000e+01
3 8.584276323605e-01 4.823400000000e+01
3 8.598418459228e-01 4.820600000000e+01
3 8.612560594852e-01 4.817400000000e+01
3 8.626702730476e-01 4.813900000000e+01
3 8.640844866100e-01 4.810100000000e+01
3 8.654987001723e-01 4.805900000000e+01
3 8.669129137347e-01 4.801500000000e+01
3 8.683271272971e-01 4.796700000000e+01
3 8.697413408595e-01 4.791500000000e+01
3 8.711555544218e-01 4.786100000000e+01
3 8.725697679842e-01 4.780300000000e+01
3 8.739839815466e-01 4.774200000000e+01
3 8.753981951089e-01 4.767700000000e+01
3 8.768124086713e-01 4.761000000000e+01
3 8.782266222337e-01 4.753900000000e+01
3 8.796408357961e-01 4.746400000000e+01
3 8.810550493584e-01 4.738700000000e+01
3 8.824692629208e-01 4.730600000000e+01
3 8.838834764832e-01 4.722200000000e+01
3 8.852976900456e-01 4.715300000000e+01
3 8.867119036079e-01 4.708600000000e+01
3 8.881261171703e-01 4.701900000000e+01
3 8.895403307327e-01 4.695400000000e+01
3 8.909545442950e-01 4.689000000000e+01
3 8.923687578574e-01 4.682800000000e+01
3 8.937829714198e-01 4.676600000000e+01
3 8.951971849822e-01 4.670600000000e+01
3 8.966113985445e-01 4.664700000000e+01
3 8.980256121069e-01 4.658900000000e+01
3 8.994398256693e-01 4.653200000000e+01
3 9.008540392317e-01 4.647600000000e+01
3 9.022682527940e-01 4.642200000000e+01
3 9.036824663564e-01 4.636900000000e+01
3 9.050966799188e-01 4.631700000000e+01
3 9.065108934812e-01 4.626600000000e+01
3 9.079251070435e-01 4.621600000000e+01
3 9.093393206059e-01 4.616800000000e+01
3 9.107535341683e-01 4.612100000000e+01
3 9.121677477306e-01 4.607500000000e+01
3 9.135819612930e-01 4.603000000000e+01
3 9.149961748554e-01 4.598600000000e+01
3 9.164103884178e-01 4.594400000000e+01
3 9.178246019801e-01 4.590300000000e+01
3 9.192388155425e-01 4.586300000000e+01
3 9.206530291049e-01 4.582400000000e+01
3 9.220672426673e-01 4.578600000000e+01
3 9.234814562296e-01 4.575000000000e+01
3 9.248956697920e-01 4.571400000000e+01
3 9.263098833544e-01 4.568000000000e+01
3 9.277240969168e-01 4.564700000000e+01
3 9.291383104791e-01 4.562200000000e+01
3 9.305525240415e-01 4.559900000000e+01
3 9.319667376039e-01 4.557600000000e+01
3 9.333809511662e-01 4.555100000000e+01
3 9.347951647286e-01 4.552500000000e+01
3 9.362093782910e-01 4.549900000000e+01
3 9.376235918534e-01 4.547200000000e+01
3 9.390378054157e-01 4.544400000000e+01
3 9.404520189781e-01 4.541600000000e+01
3 9.418662325405e-01 4.538600000000e+01
3 9.432804461029e-01 4.535600000000e+01
3 9.446946596652e-01 4.532500000000e+01
3 9.461088732276e-01 4.529300000000e+01
3 9.475230867900e-01 4.526100000000e+01
3 9.489373003523e-01 4.522700000000e+01
3 9.503515139147e-01 4.519300000000e+01
3 9.517657274771e-01 4.515800000000e+01
3 9.531799410395e-01 4.512200000000e+01
3 9.545941546018e-01 4.508600000000e+01
3 9.560083681642e-01 4.504800000000e+01
3 9.574225817266e-01 4.501000000000e+01
3 9.588367952890e-01 4.497100000000e+01
3 9.602510088513e-01 4.493200000000e+01
3 9.616652224137e-01 4.489100000000e+01
3 9.630794359761e-01 4.485000000000e+01
3 9.644936495385e-01 4.480700000000e+01
3 9.659078631008e-01 4.476400000000e+01
3 9.673220766632e-01 4.472100000000e+01
3 9.687362902256e-01 4.467600000000e+01
3 9.701505037879e-01 4.463100000000e+01
3 9.715647173503e-01 4.458500000000e+01
3 9.729789309127e-01 4.456400000000e+01
3 9.743931444751e-01 4.456800000000e+01
3 9.758073580374e-01 4.457100000000e+01
3 9.772215715998e-01 4.457400000000e+01
3 9.786357851622e-01 4.457600000000e+01
3 9.800499987246e-01 4.457700000000e+01
3 9.814642122869e-01 4.457800000000e+01
3 9.828784258493e-01 4.457800000000e+01
3 9.842926394117e-01 4.457800000000e+01
3 9.857068529740e-01 4.457600000000e+01
3 9.871210665364e-01 4.457400000000e+01
3 9.885352800988e-01 4.457100000000e+01
3 9.899494936612e-01 4.456800000000e+01
3 9.913637072235e-01 4.456400000000e+01
3 9.927779207859e-01 4.455900000000e+01
3 9.941921343483e-01 4.455400000000e+01
3 9.956063479107e-01 4.454800000000e+01
3 9.970205614730e-01 4.454100000000e+01
3 9.984347750354e-01 4.453300000000e+01
3 9.998489885978e-01 4.452500000000e+01
3 1.001263202160e+00 4.451600000000e+01
3 1.002677415723e+00 4.450700000000e+01
3 1.004091629285e+00 4.449700000000e+01
3 1.005505842847e+00 4.448600000000e+01
3 1.006920056410e+00 4.447400000000e+01
3 1.008334269972e+00 4.446200000000e+01
3 1.009748483534e+00 4.444900000000e+01
3 1.011162697097e+00 4.443500000000e+01
3 1.012576910659e+00 4.442100000000e+01
3 1.013991124222e+00 4.440600000000e+01
3 1.015405337784e+00 4.439000000000e+01
3 1.016819551346e+00 4.437100000000e+01
3 1.018233764909e+00 4.434600000000e+01
3 1.019647978471e+00 4.432200000000e+01
3 1.021062192033e+00 4.429900000000e+01
3 1.022476405596e+00 4.427800000000e+01
3 1.023890619158e+00 4.425700000000e+01
3 1.025304832720e+00 4.423700000000e+01
3 1.026719046283e+00 4.421900000000e+01
3 1.028133259845e+00 4.420200000000e+01
3 1.029547473408e+00 4.418600000000e+01
3 1.030961686970e+00 4.417000000000e+01
3 1.032375900532e+00 4.415700000000e+01
3 1.033790114095e+00 4.414400000000e+01
3 1.035204327657e+00 4.413200000000e+01
3 1.036618541219e+00 4.412100000000e+01
3 1.038032754782e+00 4.411200000000e+01
3 1.039446968344e+00 4.410400000000e+01
3 1.040861181907e+00 4.409600000000e+01
3 1.042275395469e+00 4.409000000000e+01
3 1.043689609031e+00 4.408500000000e+01
3 1.045103822594e+00 4.408100000000e+01
3 1.046518036156e+00 4.407900000000e+01
3 1.047932249718e+00 4.407700000000e+01
3 1.049346463281e+00 4.407700000000e+01
3 1.050760676843e+00 4.407700000000e+01
3 1.052174890406e+00 4.407900000000e+01
3 1.053589103968e+00 4.408200000000e+01
3 1.055003317530e+00 4.408600000000e+01
3 1.056417531093e+00 4.409100000000e+01
3 1.057831744655e+00 4.409700000000e+01
3 1.059245958217e+00 4.410400000000e+01
3 1.060660171780e+00 4.411300000000e+01
3 1.062074385342e+00 4.416000000000e+01
3 1.063488598905e+00 4.420600000000e+01
3 1.064902812467e+00 4.425300000000e+01
3 1.066317026029e+00 4.429900000000e+01
3 1.067731239592e+00 4.434600000000e+01
3 1.069145453154e+00 4.439200000000e+01
3 1.070559666716e+00 4.443800000000e+01
3 1.071973880279e+00 4.448400000000e+01
3 1.073388093841e+00 4.453000000000e+01
3 1.074802307404e+00 4.457500000000e+01
3 1.076216520966e+00 4.462100000000e+01
3 1.077630734528e+00 4.466600000000e+01
3 1.079044948091e+00 4.471100000000e+01
3 1.080459161653e+00 4.475600000000e+01
3 1.081873375215e+00 4.480100000000e+01
3 1.083287588778e+00 4.484600000000e+01
3 1.084701802340e+00 4.489000000000e+01
3 1.086116015903e+00 4.493500000000e+01
3 1.087530229465e+00 4.497900000000e+01
3 1.088944443027e+00 4.502300000000e+01
3 1.090358656590e+00 4.506700000000e+01
3 1.091772870152e+00 4.511100000000e+01
3 1.093187083714e+00 4.515500000000e+01
3 1.094601297277e+00 4.519800000000e+01
3 1.096015510839e+00 4.524200000000e+01
3 1.097429724402e+00 4.528500000000e+01
3 1.098843937964e+00 4.532800000000e+01
3 1.100258151526e+00 4.537100000000e+01
3 1.101672365089e+00 4.541400000000e+01
3 1.103086578651e+00 4.545700000000e+01
3 1.104500792213e+00 4.550000000000e+01
3 1.105915005776e+00 4.553200000000e+01
3 1.107329219338e+00 4.555900000000e+01
3 1.108743432901e+00 4.558500000000e+01
3 1.110157646463e+00 4.561000000000e+01
3 1.111571860025e+00 4.563400000000e+01
3 1.112986073588e+00 4.565700000000e+01
3 1.114400287150e+00 4.567800000000e+01
3 1.115814500712e+00 4.569800000000e+01
3 1.117228714275e+00 4.571800000000e+01
3 1.118642927837e+00 4.573500000000e+01
3 1.120057141399e+00 4.575200000000e+01
3 1.121471354962e+00 4.576800000000e+01
3 1.122885568524e+00 4.578200000000e+01
3 1.124299782087e+00 4.579500000000e+01
3 1.125713995649e+00 4.580700000000e+01
3 1.127128209211e+00 4.581800000000e+01
3 1.128542422774e+00 4.582800000000e+01
3 1.129956636336e+00 4.583600000000e+01
3 1.131370849898e+00 4.584300000000e+01
3 1.132785063461e+00 4.584900000000e+01
3 1.134199277023e+00 4.585400000000e+01
3 1.135613490586e+00 4.585800000000e+01
3 1.137027704148e+00 4.586000000000e+01
3 1.138441917710e+00 4.586200000000e+01
3 1.139856131273e+00 4.586200000000e+01
3 1.141270344835e+00 4.586100000000e+01
3 1.142684558397e+00 4.585800000000e+01
3 1.144098771960e+00 4.585500000000e+01
3 1.145512985522e+00 4.585000000000e+01
3 1.146927199085e+00 4.584400000000e+01
3 1.148341412647e+00 4.583700000000e+01
3 1.149755626209e+00 4.582800000000e+01
3 1.151169839772e+00 4.581700000000e+01
3 1.152584053334e+00 4.580700000000e+01
3 1.153998266896e+00 4.579700000000e+01
3 1.155412480459e+00 4.578700000000e+01
3 1.156826694021e+00 4.577700000000e+01
3 1.158240907584e+00 4.576700000000e+01
3 1.159655121146e+00 4.575800000000e+01
3 1.161069334708e+00 4.574900000000e+01
3 1.162483548271e+00 4.574000000000e+01
3 1.163897761833e+00 4.573200000000e+01
3 1.165311975395e+00 4.572300000000e+01
3 1.166726188958e+00 4.571500000000e+01
3 1.168140402520e+00 4.570700000000e+01
3 1.169554616083e+00 4.570000000000e+01
3 1.170968829645e+00 4.569200000000e+01
3 1.172383043207e+00 4.568500000000e+01
3 1.173797256770e+00 4.567800000000e+01
3 1.175211470332e+00 4.567200000000e+01
3 1.176625683894e+00 4.566500000000e+01
3 1.178039897457e+00 4.565900000000e+01
3 1.179454111019e+00 4.565300000000e+01
3 1.180868324582e+00 4.564800000000e+01
3 1.182282538144e+00 4.564200000000e+01
3 1.183696751706e+00 4.563700000000e+01
3 1.185110965269e+00 4.563200000000e+01
3 1.186525178831e+00 4.562700000000e+01
3 1.187939392393e+00 4.562300000000e+01
3 1.189353605956e+00 4.561900000000e+01
3 1.190767819518e+00 4.561500000000e+01
3 1.192182033081e+00 4.561100000000e+01
3 1.193596246643e+00 4.560500000000e+01
3 1.195010460205e+00 4.559300000000e+01
3 1.196424673768e+00 4.558000000000e+01
3 1.197838887330e+00 4.556800000000e+01
3 1.199253100892e+00 4.555700000000e+01
3 1.200667314455e+00 4.554500000000e+01
3 1.202081528017e+00 4.553400000000e+01
3 1.203495741580e+00 4.552300000000e+01
3 1.204909955142e+00 4.551300000000e+01
3 1.206324168704e+00 4.550300000000e+01
3 1.207738382267e+00 4.549300000000e+01
3 1.209152595829e+00 4.548300000000e+01
3 1.210566809391e+00 4.547400000000e+01
3 1.211981022954e+00 4.546500000000e+01
3 1.213395236516e+00 4.545700000000e+01
3 1.214809450078e+00 4.544900000000e+01
3 1.216223663641e+00 4.544100000000e+01
3 1.217637877203e+00 4.543300000000e+01
3 1.219052090766e+00 4.542600000000e+01
3 1.220466304328e+00 4.541900000000e+01
3 1.221880517890e+00 4.541200000000e+01
3 1.223294731453e+00 4.540600000000e+01
3 1.224708945015e+00 4.540000000000e+01
3 1.226123158577e+00 4.539400000000e+01
3 1.227537372140e+00 4.538900000000e+01
3 1.228951585702e+00 4.538300000000e+01
3 1.230365799265e+00 4.537900000000e+01
3 1.231780012827e+00 4.537400000000e+01
3 1.233194226389e+00 4.537000000000e+01
3 1.234608439952e+00 4.536600000000e+01
3 1.236022653514e+00 4.536300000000e+01
3 1.237436867076e+00 4.535900000000e+01
3 1.238851080639e+00 4.534800000000e+01
3 1.240265294201e+00 4.533700000000e+01
3 1.241679507764e+00 4.532600000000e+01
3 1.243093721326e+00 4.531500000000e+01
3 1.244507934888e+00 4.530300000000e+01
3 1.245922148451e+00 4.529100000000e+01
3 1.247336362013e+00 4.527900000000e+01
3 1.248750575575e+00 4.526700000000e+01
3 1.250164789138e+00 4.525400000000e+01
3 1.251579002700e+00 4.524200000000e+01
3 1.252993216263e+00 4.522900000000e+01
3 1.254407429825e+00 4.521600000000e+01
3 1.255821643387e+00 4.520200000000e+01
3 1.257235856950e+00 4.518900000000e+01
3 1.258650070512e+00 4.517500000000e+01
3 1.260064284074e+00 4.516200000000e+01
3 1.261478497637e+00 4.514800000000e+01
3 1.262892711199e+00 4.513300000000e+01
3 1.264306924762e+00 4.511900000000e+01
3 1.265721138324e+00 4.510400000000e+01
3 1.267135351886e+00 4.509000000000e+01
3 1.268549565449e+00 4.507500000000e+01
3 1.269963779011e+00 4.505900000000e+01
3 1.271377992573e+00 4.504400000000e+01
3 1.272792206136e+00 4.502800000000e+01
3 1.274206419698e+00 4.501300000000e+01
3 1.275620633261e+00 4.499700000000e+01
3 1.277034846823e+00 4.498100000000e+01
3 1.278449060385e+00 4.496400000000e+01
3 1.279863273948e+00 4.494800000000e+01
3 1.281277487510e+00 4.493100000000e+01
3 1.282691701072e+00 4.490800000000e+01
3 1.284105914635e+00 4.488400000000e+01
3 1.285520128197e+00 4.486000000000e+01
3 1.286934341760e+00 4.483600000000e+01
3 1.288348555322e+00 4.481200000000e+01
3 1.289762768884e+00 4.478900000000e+01
3 1.291176982447e+00 4.476500000000e+01
3 1.292591196009e+00 4.474100000000e+01
3 1.294005409571e+00 4.471800000000e+01
3 1.295419623134e+00 4.469400000000e+01
3 1.296833836696e+00 4.467100000000e+01
3 1.298248050259e+00 4.464700000000e+01
3 1.299662263821e+00 4.462400000000e+01
3 1.301076477383e+00 4.460100000000e+01
3 1.302490690946e+00 4.457800000000e+01
3 1.303904904508e+00 4.455500000000e+01
3 1.305319118070e+00 4.453200000000e+01
3 1.306733331633e+00 4.450900000000e+01
3 1.308147545195e+00 4.448600000000e+01
3 1.309561758757e+00 4.446400000000e+01
3 1.310975972320e+00 4.444100000000e+01
3 1.312390185882e+00 4.441900000000e+01
3 1.313804399445e+00 4.439600000000e+01
3 1.315218613007e+00 4.437400000000e+01
3 1.316632826569e+00 4.435200000000e+01
3 1.318047040132e+00 4.433000000000e+01
3 1.319461253694e+00 4.430700000000e+01
3 1.320875467256e+00 4.428500000000e+01
3 1.322289680819e+00 4.426300000000e+01
3 1.323703894381e+00 4.424200000000e+01
3 1.325118107944e+00 4.422000000000e+01
3 1.326532321506e+00 4.419900000000e+01
3 1.327946535068e+00 4.417800000000e+01
3 1.329360748631e+00 4.415800000000e+01
3 1.330774962193e+00 4.413800000000e+01
3 1.332189175755e+00 4.411800000000e+01
3 1.333603389318e+00 4.409900000000e+01
3 1.335017602880e+00 4.407900000000e+01
3 1.336431816443e+00 4.406000000000e+01
3 1.337846030005e+00 4.404100000000e+01
3 1.339260243567e+00 4.402200000000e+01
3 1.340674457130e+00 4.400400000000e+01
3 1.342088670692e+00 4.398500000000e+01
3 1.343502884254e+00 4.396700000000e+01
3 1.344917097817e+00 4.394900000000e+01
3 1.346331311379e+00 4.393100000000e+01
3 1.347745524942e+00 4.391400000000e+01
3 1.349159738504e+00 4.389600000000e+01
3 1.350573952066e+00 4.387900000000e+01
3 1.351988165629e+00 4.386200000000e+01
3 1.353402379191e+00 4.384500000000e+01
3 1.354816592753e+00 4.382800000000e+01
3 1.356230806316e+00 4.381200000000e+01
3 1.357645019878e+00 4.379600000000e+01
3 1.359059233441e+00 4.378000000000e+01
3 1.360473447003e+00 4.376400000000e+01
3 1.361887660565e+00 4.374800000000e+01
3 1.363301874128e+00 4.373300000000e+01
3 1.364716087690e+00 4.371700000000e+01
3 1.366130301252e+00 4.370200000000e+01
3 1.367544514815e+00 4.368700000000e+01
3 1.368958728377e+00 4.367300000000e+01
3 1.370372941940e+00 4.366000000000e+01
3 1.371787155502e+00 4.365300000000e+01
3 1.373201369064e+00 4.364700000000e+01
3 1.374615582627e+00 4.364000000000e+01
3 1.376029796189e+00 4.363300000000e+01
3 1.377444009751e+00 4.362700000000e+01
3 1.378858223314e+00 4.362000000000e+01
3 1.380272436876e+00 4.361400000000e+01
3 1.381686650439e+00 4.360700000000e+01
3 1.383100864001e+00 4.360100000000e+01
3 1.384515077563e+00 4.359400000000e+01
3 1.385929291126e+00 4.358800000000e+01
3 1.387343504688e+00 4.358200000000e+01
3 1.388757718250e+00 4.357500000000e+01
3 1.390171931813e+00 4.356900000000e+01
3 1.391586145375e+00 4.356300000000e+01
3 1.393000358937e+00 4.355700000000e+01
3 1.394414572500e+00 4.355000000000e+01
3 1.395828786062e+00 4.354400000000e+01
3 1.397242999625e+00 4.353800000000e+01
3 1.398657213187e+00 4.353200000000e+01
3 1.400071426749e+00 4.352600000000e+01
3 1.401485640312e+00 4.352000000000e+01
3 1.402899853874e+00 4.351400000000e+01
3 1.404314067436e+00 4.350800000000e+01
3 1.405728280999e+00 4.350200000000e+01
3 1.407142494561e+00 4.349600000000e+01
3 1.408556708124e+00 4.349000000000e+01
3 1.409970921686e+00 4.348500000000e+01
3 1.411385135248e+00 4.347900000000e+01
3 1.412799348811e+00 4.347300000000e+01
3 1.414213562373e+00 4.346700000000e+01
4 0.000000000000e+00 4.601300000000e+01
4 1.414213562373e-03 4.601300000000e+01
4 2.828427124746e-03 4.601300000000e+01
4 4.242640687119e-03 4.601300000000e+01
4 5.656854249492e-03 4.601300000000e+01
4 7.071067811865e-03 4.601300000000e+01
4 8.485281374239e-03 4.601300000000e+01
4 9.899494936612e-03 4.601300000000e+01
4 1.131370849898e-02 4.601300000000e+01
4 1.272792206136e-02 4.601300000000e+01
4 1.414213562373e-02 4.601300000000e+01
4 1.555634918610e-02 4.601300000000e+01
4 1.697056274848e-02 4.601300000000e+01
4 1.838477631085e-02 4.601300000000e+01
4 1.979898987322e-02 4.601300000000e+01
4 2.121320343560e-02 4.601300000000e+01
4 2.262741699797e-02 4.601300000000e+01
4 2.404163056034e-02 4.601300000000e+01
4 2.545584412272e-02 4.601300000000e+01
4 2.687005768509e-02 4.601300000000e+01
4 2.828427124746e-02 4.601300000000e+01
4 2.969848480983e-02 4.601300000000e+01
4 3.111269837221e-02 4.601300000000e+01
4 3.252691193458e-02 4.601300000000e+01
4 3.394112549695e-02 4.601300000000e+01
4 3.535533905933e-02 4.601300000000e+01
4 3.676955262170e-02 4.601300000000e+01
4 3.818376618407e-02 4.601300000000e+01
4 3.959797974645e-02 4.601300000000e+01
4 4.101219330882e-02 4.601300000000e+01
4 4.242640687119e-02 4.601300000000e+01
4 4.384062043357e-02 4.601300000000e+01
4 4.525483399594e-02 4.601300000000e+01
4 4.666904755831e-02 4.601300000000e+01
4 4.808326112069e-02 4.601300000000e+01
4 4.949747468306e-02 4.601300000000e+01
4 5.091168824543e-02 4.601300000000e+01
4 5.232590180780e-02 4.601300000000e+01
4 5.374011537018e-02 4.601300000000e+01
4 5.515432893255e-02 4.601300000000e+01
4 5.656854249492e-02 4.601300000000e+01
4 5.798275605730e-02 4.601300000000e+01
4 5.939696961967e-02 4.601300000000e+01
4 6.081118318204e-02 4.601300000000e+01
4 6.222539674442e-02 4.601300000000e+01
4 6.363961030679e-02 4.601300000000e+01
4 6.505382386916e-02 4.601300000000e+01
4 6.646803743154e-02 4.601300000000e+01
4 6.788225099391e-02 4.601300000000e+01
4 6.929646455628e-02 4.601300000000e+01
4 7.071067811865e-02 4.601300000000e+01
4 7.212489168103e-02 4.601300000000e+01
4 7.353910524340e-02 4.601300000000e+01
4 7.495331880577e-02 4.601300000000e+01
4 7.636753236815e-02 4.601300000000e+01
4 7.778174593052e-02 4.601300000000e+01
4 7.919595949289e-02 4.601300000000e+01
4 8.061017305527e-02 4.601300000000e+01
4 8.202438661764e-02 4.601300000000e+01
4 8.343860018001e-02 4.601300000000e+01
4 8.485281374239e-02 4.601300000000e+01
4 8.626702730476e-02 4.601300000000e+01
4 8.768124086713e-02 4.601300000000e+01
4 8.909545442950e-02 4.601300000000e+01
4 9.050966799188e-02 4.601300000000e+01
4 9.192388155425e-02 4.601300000000e+01
4 9.333809511662e-02 4.601300000000e+01
4 9.475230867900e-02 4.601300000000e+01
4 9.616652224137e-02 4.601300000000e+01
4 9.758073580374e-02 4.601300000000e+01
4 9.899494936612e-02 4.601300000000e+01
4 1.004091629285e-01 4.601300000000e+01
4 1.018233764909e-01 4.601300000000e+01
4 1.032375900532e-01 4.601300000000e+01
4 1.046518036156e-01 4.601300000000e+01
4 1.060660171780e-01 4.601300000000e+01
4 1.074802307404e-01 4.601300000000e+01
4 1.088944443027e-01 4.601300000000e+01
4 1.103086578651e-01 4.601300000000e+01
4 1.117228714275e-01 4.601300000000e+01
4 1.131370849898e-01 4.601300000000e+01
4 1.145512985522e-01 4.601300000000e+01
4 1.159655121146e-01 4.601300000000e+01
4 1.173797256770e-01 4.601300000000e+01
4 1.187939392393e-01 4.601300000000e+01
4 1.202081528017e-01 4.601300000000e+01
4 1.216223663641e-01 4.601300000000e+01
4 1.230365799265e-01 4.601300000000e+01
4 1.244507934888e-01 4.601300000000e+01
4 1.258650070512e-01 4.601300000000e+01
4 1.272792206136e-01 4.601300000000e+01
4 1.286934341760e-01 4.601300000000e+01
4 1.301076477383e-01 4.601300000000e+01
4 1.315218613007e-01 4.601300000000e+01
4 1.329360748631e-01 4.601300000000e+01
4 1.343502884254e-01 4.601300000000e+01
4 1.357645019878e-01 4.601300000000e+01
4 1.371787155502e-01 4.601300000000e+01
4 1.385929291126e-01 4.601300000000e+01
4 1.400071426749e-01 4.601300000000e+01
4 1.414213562373e-01 4.601300000000e+01
4 1.428355697997e-01 4.601300000000e+01
4 1.442497833621e-01 4.601300000000e+01
4 1.456639969244e-01 4.601300000000e+01
4 1.470782104868e-01 4.601300000000e+01
4 1.484924240492e-01 4.601300000000e+01
4 1.499066376115e-01 4.601300000000e+01
4 1.513208511739e-01 4.601300000000e+01
4 1.527350647363e-01 4.601300000000e+01
4 1.541492782987e-01 4.601300000000e+01
4 1.555634918610e-01 4.601300000000e+01
4 1.569777054234e-01 4.601300000000e+01
4 1.583919189858e-01 4.601300000000e+01
4 1.598061325482e-01 4.601300000000e+01
4 1.612203461105e-01 4.601300000000e+01
4 1.626345596729e-01 4.601300000000e+01
4 1.640487732353e-01 4.601300000000e+01
4 1.654629867977e-01 4.601300000000e+01
4 1.668772003600e-01 4.601300000000e+01
4 1.682914139224e-01 4.601300000000e+01
4 1.697056274848e-01 4.601300000000e+01
4 1.711198410471e-01 4.601300000000e+01
4 1.725340546095e-01 4.601300000000e+01
4 1.739482681719e-01 4.601300000000e+01
4 1.753624817343e-01 4.601300000000e+01
4 1.767766952966e-01 4.601300000000e+01
4 1.781909088590e-01 4.601300000000e+01
4 1.796051224214e-01 4.601300000000e+01
4 1.810193359838e-01 4.601300000000e+01
4 1.824335495461e-01 4.601300000000e+01
4 1.838477631085e-01 4.601300000000e+01
4 1.852619766709e-01 4.601300000000e+01
4 1.866761902332e-01 4.601300000000e+01
4 1.880904037956e-01 4.601300000000e+01
4 1.895046173580e-01 4.601300000000e+01
4 1.909188309204e-01 4.601300000000e+01
4 1.923330444827e-01 4.601300000000e+01
4 1.937472580451e-01 4.601300000000e+01
4 1.951614716075e-01 4.601300000000e+01
4 1.965756851699e-01 4.601300000000e+01
4 1.979898987322e-01 4.601300000000e+01
4 1.994041122946e-01 4.601300000000e+01
4 2.008183258570e-01 4.601300000000e+01
4 2.022325394194e-01 4.601300000000e+01
4 2.036467529817e-01 4.601300000000e+01
4 2.050609665441e-01 4.601300000000e+01
4 2.064751801065e-01 4.601300000000e+01
4 2.078893936688e-01 4.601300000000e+01
4 2.093036072312e-01 4.601300000000e+01
4 2.107178207936e-01 4.601300000000e+01
4 2.121320343560e-01 4.601300000000e+01
4 2.135462479183e-01 4.601300000000e+01
4 2.149604614807e-01 4.601300000000e+01
4 2.163746750431e-01 4.601300000000e+01
4 2.177888886055e-01 4.601300000000e+01
4 2.192031021678e-01 4.601300000000e+01
4 2.206173157302e-01 4.601300000000e+01
4 2.220315292926e-01 4.601300000000e+01
4 2.234457428549e-01 4.601300000000e+01
4 2.248599564173e-01 4.601300000000e+01
4 2.262741699797e-01 4.601300000000e+01
4 2.276883835421e-01 4.601300000000e+01
4 2.291025971044e-01 4.601300000000e+01
4 2.305168106668e-01 4.601300000000e+01
4 2.319310242292e-01 4.601300000000e+01
4 2.333452377916e-01 4.601300000000e+01
4 2.347594513539e-01 4.601300000000e+01
4 2.361736649163e-01 4.601300000000e+01
4 2.375878784787e-01 4.601300000000e+01
4 2.390020920411e-01 4.601300000000e+01
4 2.404163056034e-01 4.601300000000e+01
4 2.418305191658e-01 4.601300000000e+01
4 2.432447327282e-01 4.601300000000e+01
4 2.446589462905e-01 4.601300000000e+01
4 2.460731598529e-01 4.601300000000e+01
4 2.474873734153e-01 4.601300000000e+01
4 2.489015869777e-01 4.601300000000e+01
4 2.503158005400e-01 4.601300000000e+01
4 2.517300141024e-01 4.601300000000e+01
4 2.531442276648e-01 4.601300000000e+01
4 2.545584412272e-01 4.601300000000e+01
4 2.559726547895e-01 4.601300000000e+01
4 2.573868683519e-01 4.601300000000e+01
4 2.588010819143e-01 4.601300000000e+01
4 2.602152954766e-01 4.601300000000e+01
4 2.616295090390e-01 4.601300000000e+01
4 2.630437226014e-01 4.601300000000e+01
4 2.644579361638e-01 4.601300000000e+01
4 2.658721497261e-01 4.601300000000e+01
4 2.672863632885e-01 4.601300000000e+01
4 2.687005768509e-01 4.601300000000e+01
4 2.701147904133e-01 4.601300000000e+01
4 2.715290039756e-01 4.601300000000e+01
4 2.729432175380e-01 4.601300000000e+01
4 2.743574311004e-01 4.601300000000e+01
4 2.757716446628e-01 4.601300000000e+01
4 2.771858582251e-01 4.601300000000e+01
4 2.786000717875e-01 4.601300000000e+01
4 2.800142853499e-01 4.601300000000e+01
4 2.814284989122e-01 4.601300000000e+01
4 2.828427124746e-01 4.601300000000e+01
4 2.842569260370e-01 4.601300000000e+01
4 2.856711395994e-01 4.601300000000e+01
4 2.870853531617e-01 4.601300000000e+01
4 2.884995667241e-01 4.601300000000e+01
4 2.899137802865e-01 4.601300000000e+01
4 2.913279938489e-01 4.601300000000e+01
4 2.927422074112e-01 4.601300000000e+01
4 2.941564209736e-01 4.601300000000e+01
4 2.955706345360e-01 4.601300000000e+01
4 2.969848480983e-01 4.601300000000e+01
4 2.983990616607e-01 4.601300000000e+01
4 2.998132752231e-01 4.601300000000e+01
4 3.012274887855e-01 4.601300000000e+01
4 3.026417023478e-01 4.601300000000e+01
4 3.040559159102e-01 4.601300000000e+01
4 3.054701294726e-01 4.601300000000e+01
4 3.068843430350e-01 4.601300000000e+01
4 3.082985565973e-01 4.601300000000e+01
4 3.097127701597e-01 4.601300000000e+01
4 3.111269837221e-01 4.601300000000e+01
4 3.125411972845e-01 4.601300000000e+01
4 3.139554108468e-01 4.601300000000e+01
4 3.153696244092e-01 4.601300000000e+01
4 3.167838379716e-01 4.601300000000e+01
4 3.181980515339e-01 4.601300000000e+01
4 3.196122650963e-01 4.601300000000e+01
4 3.210264786587e-01 4.601300000000e+01
4 3.224406922211e-01 4.601300000000e+01
4 3.238549057834e-01 4.601300000000e+01
4 3.252691193458e-01 4.601300000000e+01
4 3.266833329082e-01 4.601300000000e+01
4 3.280975464706e-01 4.601300000000e+01
4 3.295117600329e-01 4.601300000000e+01
4 3.309259735953e-01 4.601300000000e+01
4 3.323401871577e-01 4.601300000000e+01
4 3.337544007201e-01 4.601300000000e+01
4 3.351686142824e-01 4.601300000000e+01
4 3.365828278448e-01 4.601300000000e+01
4 3.379970414072e-01 4.601300000000e+01
4 3.394112549695e-01 4.601300000000e+01
4 3.408254685319e-01 4.601300000000e+01
4 3.422396820943e-01 4.601300000000e+01
4 3.436538956567e-01 4.601300000000e+01
4 3.450681092190e-01 4.601300000000e+01
4 3.464823227814e-01 4.601300000000e+01
4 3.478965363438e-01 4.601300000000e+01
4 3.493107499062e-01 4.601300000000e+01
4 3.507249634685e-01 4.601300000000e+01
4 3.521391770309e-01 4.601300000000e+01
4 3.535533905933e-01 4.601300000000e+01
4 3.549676041556e-01 4.601300000000e+01
4 3.563818177180e-01 4.601300000000e+01
4 3.577960312804e-01 4.601300000000e+01
4 3.592102448428e-01 4.601300000000e+01
4 3.606244584051e-01 4.601300000000e+01
4 3.620386719675e-01 4.601300000000e+01
4 3.634528855299e-01 4.601300000000e+01
4 3.648670990923e-01 4.601300000000e+01
4 3.662813126546e-01 4.601300000000e+01
4 3.676955262170e-01 4.601300000000e+01
4 3.691097397794e-01 4.601300000000e+01
4 3.705239533418e-01 4.601300000000e+01
4 3.719381669041e-01 4.601300000000e+01
4 3.733523804665e-01 4.601300000000e+01
4 3.747665940289e-01 4.601300000000e+01
4 3.761808075912e-01 4.601300000000e+01
4 3.775950211536e-01 4.601300000000e+01
4 3.790092347160e-01 4.601300000000e+01
4 3.804234482784e-01 4.601300000000e+01
4 3.818376618407e-01 4.601300000000e+01
4 3.832518754031e-01 4.601300000000e+01
4 3.846660889655e-01 4.601300000000e+01
4 3.860803025279e-01 4.601300000000e+01
4 3.874945160902e-01 4.601300000000e+01
4 3.889087296526e-01 4.601300000000e+01
4 3.903229432150e-01 4.601300000000e+01
4 3.917371567773e-01 4.601300000000e+01
4 3.931513703397e-01 4.601300000000e+01
4 3.945655839021e-01 4.601300000000e+01
4 3.959797974645e-01 4.601300000000e+01
4 3.973940110268e-01 4.601300000000e+01
4 3.988082245892e-01 4.601300000000e+01
4 4.002224381516e-01 4.601300000000e+01
4 4.016366517140e-01 4.601300000000e+01
4 4.030508652763e-01 4.601300000000e+01
4 4.044650788387e-01 4.601300000000e+01
4 4.058792924011e-01 4.601300000000e+01
4 4.072935059635e-01 4.601300000000e+01
4 4.087077195258e-01 4.601300000000e+01
4 4.101219330882e-01 4.601300000000e+01
4 4.115361466506e-01 4.601300000000e+01
4 4.129503602129e-01 4.601300000000e+01
4 4.143645737753e-01 4.601300000000e+01
4 4.157787873377e-01 4.601300000000e+01
4 4.171930009001e-01 4.601300000000e+01
4 4.186072144624e-01 4.601300000000e+01
4 4.200214280248e-01 4.601300000000e+01
4 4.214356415872e-01 4.601300000000e+01
4 4.228498551496e-01 4.601300000000e+01
4 4.242640687119e-01 4.601300000000e+01
4 4.256782822743e-01 4.601300000000e+01
4 4.270924958367e-01 4.601300000000e+01
4 4.285067093990e-01 4.601300000000e+01
4 4.299209229614e-01 4.601300000000e+01
4 4.313351365238e-01 4.601300000000e+01
4 4.327493500862e-01 4.601300000000e+01
4 4.341635636485e-01 4.601300000000e+01
4 4.355777772109e-01 4.601300000000e+01
4 4.369919907733e-01 4.601300000000e+01
4 4.384062043357e-01 4.601300000000e+01
4 4.398204178980e-01 4.601300000000e+01
4 4.412346314604e-01 4.601300000000e+01
4 4.426488450228e-01 4.601300000000e+01
4 4.440630585852e-01 4.601300000000e+01
4 4.454772721475e-01 4.601300000000e+01
4 4.468914857099e-01 4.601300000000e+01
4 4.483056992723e-01 4.601300000000e+01
4 4.497199128346e-01 4.601300000000e+01
4 4.511341263970e-01 4.601300000000e+01
4 4.525483399594e-01 4.601300000000e+01
4 4.539625535218e-01 4.601300000000e+01
4 4.553767670841e-01 4.601300000000e+01
4 4.567909806465e-01 4.601300000000e+01
4 4.582051942089e-01 4.601300000000e+01
4 4.596194077713e-01 4.601300000000e+01
4 4.610336213336e-01 4.601300000000e+01
4 4.624478348960e-01 4.601300000000e+01
4 4.638620484584e-01 4.601300000000e+01
4 4.652762620207e-01 4.601300000000e+01
4 4.666904755831e-01 4.601300000000e+01
4 4.681046891455e-01 4.601300000000e+01
4 4.695189027079e-01 4.601300000000e+01
4 4.709331162702e-01 4.601300000000e+01
4 4.723473298326e-01 4.601300000000e+01
4 4.737615433950e-01 4.601300000000e+01
4 4.751757569574e-01 4.601300000000e+01
4 4.765899705197e-01 4.601300000000e+01
4 4.780041840821e-01 4.601300000000e+01
4 4.794183976445e-01 4.601300000000e+01
4 4.808326112069e-01 4.601300000000e+01
4 4.822468247692e-01 4.601300000000e+01
4 4.836610383316e-01 4.601300000000e+01
4 4.850752518940e-01 4.601300000000e+01
4 4.864894654563e-01 4.601300000000e+01
4 4.879036790187e-01 4.601300000000e+01
4 4.893178925811e-01 4.601300000000e+01
4 4.907321061435e-01 4.601300000000e+01
4 4.921463197058e-01 4.601300000000e+01
4 4.935605332682e-01 4.601300000000e+01
4 4.949747468306e-01 4.601300000000e+01
4 4.963889603930e-01 4.601300000000e+01
4 4.978031739553e-01 4.601300000000e+01
4 4.992173875177e-01 4.601300000000e+01
4 5.006316010801e-01 4.601300000000e+01
4 5.020458146424e-01 4.601300000000e+01
4 5.034600282048e-01 4.601300000000e+01
4 5.048742417672e-01 4.601300000000e+01
4 5.062884553296e-01 4.601300000000e+01
4 5.077026688919e-01 4.601300000000e+01
4 5.091168824543e-01 4.601300000000e+01
4 5.105310960167e-01 4.601300000000e+01
4 5.119453095791e-01 4.601300000000e+01
4 5.133595231414e-01 4.601300000000e+01
4 5.147737367038e-01 4.601300000000e+01
4 5.161879502662e-01 4.601300000000e+01
4 5.176021638286e-01 4.601300000000e+01
4 5.190163773909e-01 4.601300000000e+01
4 5.204305909533e-01 4.601300000000e+01
4 5.218448045157e-01 4.601300000000e+01
4 5.232590180780e-01 4.601300000000e+01
4 5.246732316404e-01 4.601300000000e+01
4 5.260874452028e-01 4.601300000000e+01
4 5.275016587652e-01 4.601300000000e+01
4 5.289158723275e-01 4.601300000000e+01
4 5.303300858899e-01 4.601300000000e+01
4 5.317442994523e-01 4.601300000000e+01
4 5.331585130147e-01 4.601300000000e+01
4 5.345727265770e-01 4.601300000000e+01
4 5.359869401394e-01 4.601300000000e+01
4 5.374011537018e-01 4.601300000000e+01
4 5.388153672641e-01 4.601300000000e+01
4 5.402295808265e-01 4.601300000000e+01
4 5.416437943889e-01 4.601300000000e+01
4 5.430580079513e-01 4.601300000000e+01
4 5.444722215136e-01 4.601300000000e+01
4 5.458864350760e-01 4.601300000000e+01
4 5.473006486384e-01 4.601300000000e+01
4 5.487148622008e-01 4.601300000000e+01
4 5.501290757631e-01 4.601300000000e+01
4 5.515432893255e-01 4.601300000000e+01
4 5.529575028879e-01 4.601300000000e+01
4 5.543717164503e-01 4.601300000000e+01
4 5.557859300126e-01 4.601300000000e+01
4 5.572001435750e-01 4.601300000000e+01
4 5.586143571374e-01 4.601300000000e+01
4 5.600285706997e-01 4.601300000000e+01
4 5.614427842621e-01 4.601300000000e+01
4 5.628569978245e-01 4.601300000000e+01
4 5.642712113869e-01 4.601300000000e+01
4 5.656854249492e-01 4.601300000000e+01
4 5.670996385116e-01 4.601300000000e+01
4 5.685138520740e-01 4.601300000000e+01
4 5.699280656364e-01 4.601300000000e+01
4 5.713422791987e-01 4.601300000000e+01
4 5.727564927611e-01 4.601300000000e+01
4 5.741707063235e-01 4.601300000000e+01
4 5.755849198858e-01 4.601300000000e+01
4 5.769991334482e-01 4.601300000000e+01
4 5.784133470106e-01 4.601300000000e+01
4 5.798275605730e-01 4.601300000000e+01
4 5.812417741353e-01 4.601300000000e+01
4 5.826559876977e-01 4.601300000000e+01
4 5.840702012601e-01 4.601300000000e+01
4 5.854844148225e-01 4.601300000000e+01
4 5.868986283848e-01 4.601300000000e+01
4 5.883128419472e-01 4.601300000000e+01
4 5.897270555096e-01 4.601300000000e+01
4 5.911412690720e-01 4.601300000000e+01
4 5.925554826343e-01 4.601300000000e+01
4 5.939696961967e-01 4.601300000000e+01
4 5.953839097591e-01 4.601300000000e+01
4 5.967981233214e-01 4.601300000000e+01
4 5.982123368838e-01 4.601300000000e+01
4 5.996265504462e-01 4.601300000000e+01
4 6.010407640086e-01 4.601300000000e+01
4 6.024549775709e-01 4.601300000000e+01
4 6.038691911333e-01 4.601300000000e+01
4 6.052834046957e-01 4.601300000000e+01
4 6.066976182581e-01 4.601300000000e+01
4 6.081118318204e-01 4.601300000000e+01
4 6.095260453828e-01 4.601300000000e+01
4 6.109402589452e-01 4.601300000000e+01
4 6.123544725076e-01 4.601300000000e+01
4 6.137686860699e-01 4.601300000000e+01
4 6.151828996323e-01 4.601300000000e+01
4 6.165971131947e-01 4.601300000000e+01
4 6.180113267570e-01 4.601300000000e+01
4 6.194255403194e-01 4.601300000000e+01
4 6.208397538818e-01 4.601300000000e+01
4 6.222539674442e-01 4.601300000000e+01
4 6.236681810065e-01 4.601300000000e+01
4 6.250823945689e-01 4.601300000000e+01
4 6.264966081313e-01 4.601300000000e+01
4 6.279108216937e-01 4.601300000000e+01
4 6.293250352560e-01 4.601300000000e+01
4 6.307392488184e-01 4.601300000000e+01
4 6.321534623808e-01 4.601300000000e+01
4 6.335676759431e-01 4.601300000000e+01
4 6.349818895055e-01 4.601300000000e+01
4 6.363961030679e-01 4.601300000000e+01
4 6.378103166303e-01 4.601300000000e+01
4 6.392245301926e-01 4.601300000000e+01
4 6.406387437550e-01 4.601300000000e+01
4 6.420529573174e-01 4.601300000000e+01
4 6.434671708798e-01 4.601300000000e+01
4 6.448813844421e-01 4.601300000000e+01
4 6.462955980045e-01 4.601300000000e+01
4 6.477098115669e-01 4.601300000000e+01
4 6.491240251293e-01 4.601300000000e+01
4 6.505382386916e-01 4.601300000000e+01
4 6.519524522540e-01 4.601300000000e+01
4 6.533666658164e-01 4.601300000000e+01
4 6.547808793787e-01 4.601300000000e+01
4 6.561950929411e-01 4.601300000000e+01
4 6.576093065035e-01 4.601300000000e+01
4 6.590235200659e-01 4.601300000000e+01
4 6.604377336282e-01 4.601300000000e+01
4 6.618519471906e-01 4.601300000000e+01
4 6.632661607530e-01 4.601300000000e+01
4 6.646803743154e-01 4.601300000000e+01
4 6.660945878777e-01 4.601300000000e+01
4 6.675088014401e-01 4.601300000000e+01
4 6.689230150025e-01 4.601300000000e+01
4 6.703372285648e-01 4.601300000000e+01
4 6.717514421272e-01 4.601300000000e+01
4 6.731656556896e-01 4.601300000000e+01
4 6.745798692520e-01 4.601300000000e+01
4 6.759940828143e-01 4.601300000000e+01
4 6.774082963767e-01 4.601300000000e+01
4 6.788225099391e-01 4.601300000000e+01
4 6.802367235015e-01 4.601300000000e+01
4 6.816509370638e-01 4.601300000000e+01
4 6.830651506262e-01 4.601300000000e+01
4 6.844793641886e-01 4.601300000000e+01
4 6.858935777510e-01 4.601300000000e+01
4 6.873077913133e-01 4.601300000000e+01
4 6.887220048757e-01 4.601300000000e+01
4 6.901362184381e-01 4.601300000000e+01
4 6.915504320004e-01 4.601300000000e+01
4 6.929646455628e-01 4.601300000000e+01
4 6.943788591252e-01 4.601300000000e+01
4 6.957930726876e-01 4.601300000000e+01
4 6.972072862499e-01 4.601300000000e+01
4 6.986214998123e-01 4.601300000000e+01
4 7.000357133747e-01 4.601300000000e+01
4 7.014499269371e-01 4.601300000000e+01
4 7.028641404994e-01 4.601300000000e+01
4 7.042783540618e-01 4.601300000000e+01
4 7.056925676242e-01 4.601300000000e+01
4 7.071067811865e-01 4.601300000000e+01
4 7.085209947489e-01 4.601300000000e+01
4 7.099352083113e-01 4.601300000000e+01
4 7.113494218737e-01 4.601300000000e+01
4 7.127636354360e-01 4.601300000000e+01
4 7.141778489984e-01 4.601300000000e+01
4 7.155920625608e-01 4.601300000000e+01
4 7.170062761232e-01 4.601300000000e+01
4 7.184204896855e-01 4.601300000000e+01
4 7.198347032479e-01 4.601300000000e+01
4 7.212489168103e-01 4.601300000000e+01
4 7.226631303727e-01 4.601300000000e+01
4 7.240773439350e-01 4.601300000000e+01
4 7.254915574974e-01 4.601300000000e+01
4 7.269057710598e-01 4.601300000000e+01
4 7.283199846221e-01 4.601300000000e+01
4 7.297341981845e-01 4.601300000000e+01
4 7.311484117469e-01 4.601300000000e+01
4 7.325626253093e-01 4.601300000000e+01
4 7.339768388716e-01 4.601300000000e+01
4 7.353910524340e-01 4.601300000000e+01
4 7.368052659964e-01 4.601300000000e+01
4 7.382194795588e-01 4.601300000000e+01
4 7.396336931211e-01 4.601300000000e+01
4 7.410479066835e-01 4.601300000000e+01
4 7.424621202459e-01 4.601300000000e+01
4 7.438763338082e-01 4.601300000000e+01
4 7.452905473706e-01 4.601300000000e+01
4 7.467047609330e-01 4.601300000000e+01
4 7.481189744954e-01 4.601300000000e+01
4 7.495331880577e-01 4.601300000000e+01
4 7.509474016201e-01 4.601300000000e+01
4 7.523616151825e-01 4.601300000000e+01
4 7.537758287449e-01 4.601300000000e+01
4 7.551900423072e-01 4.601300000000e+01
4 7.566042558696e-01 4.601300000000e+01
4 7.580184694320e-01 4.601300000000e+01
4 7.594326829944e-01 4.601300000000e+01
4 7.608468965567e-01 4.601300000000e+01
4 7.622611101191e-01 4.601300000000e+01
4 7.636753236815e-01 4.601300000000e+01
4 7.650895372438e-01 4.601300000000e+01
4 7.665037508062e-01 4.601300000000e+01
4 7.679179643686e-01 4.601300000000e+01
4 7.693321779310e-01 4.601300000000e+01
4 7.707463914933e-01 4.601300000000e+01
4 7.721606050557e-01 4.601300000000e+01
4 7.735748186181e-01 4.601300000000e+01
4 7.749890321805e-01 4.601300000000e+01
4 7.764032457428e-01 4.601300000000e+01
4 7.778174593052e-01 4.601300000000e+01
4 7.792316728676e-01 4.601300000000e+01
4 7.806458864299e-01 4.601300000000e+01
4 7.820600999923e-01 4.601300000000e+01
4 7.834743135547e-01 4.601300000000e+01
4 7.848885271171e-01 4.601300000000e+01
4 7.863027406794e-01 4.601300000000e+01
4 7.877169542418e-01 4.601300000000e+01
4 7.891311678042e-01 4.601300000000e+01
4 7.905453813666e-01 4.601300000000e+01
4 7.919595949289e-01 4.601300000000e+01
4 7.933738084913e-01 4.601300000000e+01
4 7.947880220537e-01 4.601300000000e+01
4 7.962022356161e-01 4.601300000000e+01
4 7.976164491784e-01 4.601300000000e+01
4 7.990306627408e-01 4.601300000000e+01
4 8.004448763032e-01 4.601300000000e+01
4 8.018590898655e-01 4.601300000000e+01
4 8.032733034279e-01 4.601300000000e+01
4 8.046875169903e-01 4.601300000000e+01
4 8.061017305527e-01 4.601300000000e+01
4 8.075159441150e-01 4.601300000000e+01
4 8.089301576774e-01 4.601300000000e+01
4 8.103443712398e-01 4.601300000000e+01
4 8.117585848022e-01 4.601300000000e+01
4 8.131727983645e-01 4.601300000000e+01
4 8.145870119269e-01 4.601300000000e+01
4 8.160012254893e-01 4.601300000000e+01
4 8.174154390516e-01 4.601300000000e+01
4 8.188296526140e-01 4.601300000000e+01
4 8.202438661764e-01 4.601300000000e+01
4 8.216580797388e-01 4.601300000000e+01
4 8.230722933011e-01 4.601300000000e+01
4 8.244865068635e-01 4.601300000000e+01
4 8.259007204259e-01 4.601300000000e+01
4 8.273149339883e-01 4.601300000000e+01
4 8.287291475506e-01 4.601300000000e+01
4 8.301433611130e-01 4.601300000000e+01
4 8.315575746754e-01 4.601300000000e+01
4 8.329717882378e-01 4.601300000000e+01
4 8.343860018001e-01 4.601300000000e+01
4 8.358002153625e-01 4.601300000000e+01
4 8.372144289249e-01 4.601300000000e+01
4 8.386286424872e-01 4.601300000000e+01
4 8.400428560496e-01 4.601300000000e+01
4 8.414570696120e-01 4.601300000000e+01
4 8.428712831744e-01 4.601300000000e+01
4 8.442854967367e-01 4.601300000000e+01
4 8.456997102991e-01 4.601300000000e+01
4 8.471139238615e-01 4.601300000000e+01
4 8.485281374239e-01 4.601300000000e+01
4 8.499423509862e-01 4.601300000000e+01
4 8.513565645486e-01 4.601300000000e+01
4 8.527707781110e-01 4.601300000000e+01
4 8.541849916733e-01 4.601300000000e+01
4 8.555992052357e-01 4.601300000000e+01
4 8.570134187981e-01 4.601300000000e+01
4 8.584276323605e-01 4.601300000000e+01
4 8.598418459228e-01 4.601300000000e+01
4 8.612560594852e-01 4.601300000000e+01
4 8.626702730476e-01 4.601300000000e+01
4 8.640844866100e-01 4.601300000000e+01
4 8.654987001723e-01 4.601300000000e+01
4 8.669129137347e-01 4.601300000000e+01
4 8.683271272971e-01 4.601300000000e+01
4 8.697413408595e-01 4.601300000000e+01
4 8.711555544218e-01 4.601300000000e+01
4 8.725697679842e-01 4.601300000000e+01
4 8.739839815466e-01 4.601300000000e+01
4 8.753981951089e-01 4.601300000000e+01
4 8.768124086713e-01 4.601300000000e+01
4 8.782266222337e-01 4.601300000000e+01
4 8.796408357961e-01 4.601300000000e+01
4 8.810550493584e-01 4.601300000000e+01
4 8.824692629208e-01 4.601300000000e+01
4 8.838834764832e-01 4.601300000000e+01
4 8.852976900456e-01 4.601300000000e+01
4 8.867119036079e-01 4.601300000000e+01
4 8.881261171703e-01 4.601300000000e+01
4 8.895403307327e-01 4.601300000000e+01
4 8.909545442950e-01 4.601300000000e+01
4 8.923687578574e-01 4.601300000000e+01
4 8.937829714198e-01 4.601300000000e+01
4 8.951971849822e-01 4.601300000000e+01
4 8.966113985445e-01 4.601300000000e+01
4 8.980256121069e-01 4.601300000000e+01
4 8.994398256693e-01 4.601300000000e+01
4 9.008540392317e-01 4.601300000000e+01
4 9.022682527940e-01 4.601300000000e+01
4 9.036824663564e-01 4.601300000000e+01
4 9.050966799188e-01 4.601300000000e+01
4 9.065108934812e-01 4.601300000000e+01
4 9.079251070435e-01 4.601300000000e+01
4 9.093393206059e-01 4.601300000000e+01
4 9.107535341683e-01 4.601300000000e+01
4 9.121677477306e-01 4.601300000000e+01
4 9.135819612930e-01 4.601300000000e+01
4 9.149961748554e-01 4.601300000000e+01
4 9.164103884178e-01 4.601300000000e+01
4 9.178246019801e-01 4.601300000000e+01
4 9.192388155425e-01 4.601300000000e+01
4 9.206530291049e-01 4.601300000000e+01
4 9.220672426673e-01 4.601300000000e+01
4 9.234814562296e-01 4.601300000000e+01
4 9.248956697920e-01 4.601300000000e+01
4 9.263098833544e-01 4.601300000000e+01
4 9.277240969168e-01 4.601300000000e+01
4 9.291383104791e-01 4.601300000000e+01
4 9.305525240415e-01 4.601300000000e+01
4 9.319667376039e-01 4.601300000000e+01
4 9.333809511662e-01 4.601300000000e+01
4 9.347951647286e-01 4.601300000000e+01
4 9.362093782910e-01 4.601300000000e+01
4 9.376235918534e-01 4.601300000000e+01
4 9.390378054157e-01 4.601300000000e+01
4 9.404520189781e-01 4.601300000000e+01
4 9.418662325405e-01 4.601300000000e+01
4 9.432804461029e-01 4.601300000000e+01
4 9.446946596652e-01 4.601300000000e+01
4 9.461088732276e-01 4.601300000000e+01
4 9.475230867900e-01 4.601300000000e+01
4 9.489373003523e-01 4.601300000000e+01
4 9.503515139147e-01 4.601300000000e+01
4 9.517657274771e-01 4.601300000000e+01
4 9.531799410395e-01 4.601300000000e+01
4 9.545941546018e-01 4.601300000000e+01
4 9.560083681642e-01 4.601300000000e+01
4 9.574225817266e-01 4.601300000000e+01
4 9.588367952890e-01 4.601300000000e+01
4 9.602510088513e-01 4.601300000000e+01
4 9.616652224137e-01 4.601300000000e+01
4 9.630794359761e-01 4.601300000000e+01
4 9.644936495385e-01 4.601300000000e+01
4 9.659078631008e-01 4.601300000000e+01
4 9.673220766632e-01 4.601300000000e+01
4 9.687362902256e-01 4.601300000000e+01
4 9.701505037879e-01 4.601300000000e+01
4 9.715647173503e-01 4.601300000000e+01
4 9.729789309127e-01 4.601300000000e+01
4 9.743931444751e-01 4.601300000000e+01
4 9.758073580374e-01 4.601300000000e+01
4 9.772215715998e-01 4.601300000000e+01
4 9.786357851622e-01 4.601300000000e+01
4 9.800499987246e-01 4.601300000000e+01
4 9.814642122869e-01 4.601300000000e+01
4 9.828784258493e-01 4.601300000000e+01
4 9.842926394117e-01 4.601300000000e+01
4 9.857068529740e-01 4.601300000000e+01
4 9.871210665364e-01 4.601300000000e+01
4 9.885352800988e-01 4.601300000000e+01
4 9.899494936612e-01 4.601300000000e+01
4 9.913637072235e-01 4.601300000000e+01
4 9.927779207859e-01 4.601300000000e+01
4 9.941921343483e-01 4.601300000000e+01
4 9.956063479107e-01 4.601300000000e+01
4 9.970205614730e-01 4.601300000000e+01
4 9.984347750354e-01 4.601300000000e+01
4 9.998489885978e-01 4.601300000000e+01
4 1.001263202160e+00 4.601300000000e+01
4 1.002677415723e+00 4.601300000000e+01
4 1.004091629285e+00 4.601300000000e+01
4 1.005505842847e+00 4.601300000000e+01
4 1.006920056410e+00 4.601300000000e+01
4 1.008334269972e+00 4.601300000000e+01
4 1.009748483534e+00 4.601300000000e+01
4 1.011162697097e+00 4.601300000000e+01
4 1.012576910659e+00 4.601300000000e+01
4 1.013991124222e+00 4.601300000000e+01
4 1.015405337784e+00 4.601300000000e+01
4 1.016819551346e+00 4.601300000000e+01
4 1.018233764909e+00 4.601300000000e+01
4 1.019647978471e+00 4.601300000000e+01
4 1.021062192033e+00 4.601300000000e+01
4 1.022476405596e+00 4.601300000000e+01
4 1.023890619158e+00 4.601300000000e+01
4 1.025304832720e+00 4.601300000000e+01
4 1.026719046283e+00 4.601300000000e+01
4 1.028133259845e+00 4.601300000000e+01
4 1.029547473408e+00 4.601300000000e+01
4 1.030961686970e+00 4.601300000000e+01
4 1.032375900532e+00 4.601300000000e+01
4 1.033790114095e+00 4.601300000000e+01
4 1.035204327657e+00 4.601300000000e+01
4 1.036618541219e+00 4.601300000000e+01
4 1.038032754782e+00 4.601300000000e+01
4 1.039446968344e+00 4.601300000000e+01
4 1.040861181907e+00 4.601300000000e+01
4 1.042275395469e+00 4.601300000000e+01
4 1.043689609031e+00 4.601300000000e+01
4 1.045103822594e+00 4.601300000000e+01
4 1.046518036156e+00 4.601300000000e+01
4 1.047932249718e+00 4.601300000000e+01
4 1.049346463281e+00 4.601300000000e+01
4 1.050760676843e+00 4.601300000000e+01
4 1.052174890406e+00 4.601300000000e+01
4 1.053589103968e+00 4.601300000000e+01
4 1.055003317530e+00 4.601300000000e+01
4 1.056417531093e+00 4.601300000000e+01
4 1.057831744655e+00 4.601300000000e+01
4 1.059245958217e+00 4.601300000000e+01
4 1.060660171780e+00 4.601300000000e+01
4 1.062074385342e+00 4.601300000000e+01
4 1.063488598905e+00 4.601300000000e+01
4 1.064902812467e+00 4.601300000000e+01
4 1.066317026029e+00 4.601300000000e+01
4 1.067731239592e+00 4.601300000000e+01
4 1.069145453154e+00 4.601300000000e+01
4 1.070559666716e+00 4.601300000000e+01
4 1.071973880279e+00 4.601300000000e+01
4 1.073388093841e+00 4.601300000000e+01
4 1.074802307404e+00 4.601300000000e+01
4 1.076216520966e+00 4.601300000000e+01
4 1.077630734528e+00 4.601300000000e+01
4 1.079044948091e+00 4.601300000000e+01
4 1.080459161653e+00 4.601300000000e+01
4 1.081873375215e+00 4.601300000000e+01
4 1.083287588778e+00 4.601300000000e+01
4 1.084701802340e+00 4.601300000000e+01
4 1.086116015903e+00 4.601300000000e+01
4 1.087530229465e+00 4.601300000000e+01
4 1.088944443027e+00 4.601300000000e+01
4 1.090358656590e+00 4.601300000000e+01
4 1.091772870152e+00 4.601300000000e+01
4 1.093187083714e+00 4.601300000000e+01
4 1.094601297277e+00 4.601300000000e+01
4 1.096015510839e+00 4.601300000000e+01
4 1.097429724402e+00 4.601300000000e+01
4 1.098843937964e+00 4.601300000000e+01
4 1.100258151526e+00 4.601300000000e+01
4 1.101672365089e+00 4.601300000000e+01
4 1.103086578651e+00 4.601300000000e+01
4 1.104500792213e+00 4.601300000000e+01
4 1.105915005776e+00 4.601300000000e+01
4 1.107329219338e+00 4.601300000000e+01
4 1.108743432901e+00 4.601300000000e+01
4 1.110157646463e+00 4.601300000000e+01
4 1.111571860025e+00 4.601300000000e+01
4 1.112986073588e+00 4.601300000000e+01
4 1.114400287150e+00 4.601300000000e+01
4 1.115814500712e+00 4.601300000000e+01
4 1.117228714275e+00 4.601300000000e+01
4 1.118642927837e+00 4.601300000000e+01
4 1.120057141399e+00 4.601300000000e+01
4 1.121471354962e+00 4.601300000000e+01
4 1.122885568524e+00 4.601300000000e+01
4 1.124299782087e+00 4.601300000000e+01
4 1.125713995649e+00 4.601300000000e+01
4 1.127128209211e+00 4.601300000000e+01
4 1.128542422774e+00 4.601300000000e+01
4 1.129956636336e+00 4.601300000000e+01
4 1.131370849898e+00 4.601300000000e+01
4 1.132785063461e+00 4.601300000000e+01
4 1.134199277023e+00 4.601300000000e+01
4 1.135613490586e+00 4.601300000000e+01
4 1.137027704148e+00 4.601300000000e+01
4 1.138441917710e+00 4.601300000000e+01
4 1.139856131273e+00 4.601300000000e+01
4 1.141270344835e+00 4.601300000000e+01
4 1.142684558397e+00 4.601300000000e+01
4 1.144098771960e+00 4.601300000000e+01
4 1.145512985522e+00 4.601300000000e+01
4 1.146927199085e+00 4.601300000000e+01
4 1.148341412647e+00 4.601300000000e+01
4 1.149755626209e+00 4.601300000000e+01
4 1.151169839772e+00 4.601300000000e+01
4 1.152584053334e+00 4.601300000000e+01
4 1.153998266896e+00 4.601300000000e+01
4 1.155412480459e+00 4.601300000000e+01
4 1.156826694021e+00 4.601300000000e+01
4 1.158240907584e+00 4.601300000000e+01
4 1.159655121146e+00 4.601300000000e+01
4 1.161069334708e+00 4.601300000000e+01
4 1.162483548271e+00 4.601300000000e+01
4 1.163897761833e+00 4.601300000000e+01
4 1.165311975395e+00 4.601300000000e+01
4 1.166726188958e+00 4.601300000000e+01
4 1.168140402520e+00 4.601300000000e+01
4 1.169554616083e+00 4.601300000000e+01
4 1.170968829645e+00 4.601300000000e+01
4 1.172383043207e+00 4.601300000000e+01
4 1.173797256770e+00 4.601300000000e+01
4 1.175211470332e+00 4.601300000000e+01
4 1.176625683894e+00 4.601300000000e+01
4 1.178039897457e+00 4.601300000000e+01
4 1.179454111019e+00 4.601300000000e+01
4 1.180868324582e+00 4.601300000000e+01
4 1.182282538144e+00 4.601300000000e+01
4 1.183696751706e+00 4.601300000000e+01
4 1.185110965269e+00 4.601300000000e+01
4 1.186525178831e+00 4.601300000000e+01
4 1.187939392393e+00 4.601300000000e+01
4 1.189353605956e+00 4.601300000000e+01
4 1.190767819518e+00 4.601300000000e+01
4 1.192182033081e+00 4.601300000000e+01
4 1.193596246643e+00 4.601300000000e+01
4 1.195010460205e+00 4.601300000000e+01
4 1.196424673768e+00 4.601300000000e+01
4 1.197838887330e+00 4.601300000000e+01
4 1.199253100892e+00 4.601300000000e+01
4 1.200667314455e+00 4.601300000000e+01
4 1.202081528017e+00 4.601300000000e+01
4 1.203495741580e+00 4.601300000000e+01
4 1.204909955142e+00 4.601300000000e+01
4 1.206324168704e+00 4.601300000000e+01
4 1.207738382267e+00 4.601300000000e+01
4 1.209152595829e+00 4.601300000000e+01
4 1.210566809391e+00 4.601300000000e+01
4 1.211981022954e+00 4.601300000000e+01
4 1.213395236516e+00 4.601300000000e+01
4 1.214809450078e+00 4.601300000000e+01
4 1.216223663641e+00 4.601300000000e+01
4 1.217637877203e+00 4.601300000000e+01
4 1.219052090766e+00 4.601300000000e+01
4 1.220466304328e+00 4.601300000000e+01
4 1.221880517890e+00 4.601300000000e+01
4 1.223294731453e+00 4.601300000000e+01
4 1.224708945015e+00 4.601300000000e+01
4 1.226123158577e+00 4.601300000000e+01
4 1.227537372140e+00 4.601300000000e+01
4 1.228951585702e+00 4.601300000000e+01
4 1.230365799265e+00 4.601300000000e+01
4 1.231780012827e+00 4.601300000000e+01
4 1.233194226389e+00 4.601300000000e+01
4 1.234608439952e+00 4.601300000000e+01
4 1.236022653514e+00 4.601300000000e+01
4 1.237436867076e+00 4.601300000000e+01
4 1.238851080639e+00 4.601300000000e+01
4 1.240265294201e+00 4.601300000000e+01
4 1.241679507764e+00 4.601300000000e+01
4 1.243093721326e+00 4.601300000000e+01
4 1.244507934888e+00 4.601300000000e+01
4 1.245922148451e+00 4.601300000000e+01
4 1.247336362013e+00 4.601300000000e+01
4 1.248750575575e+00 4.601300000000e+01
4 1.250164789138e+00 4.601300000000e+01
4 1.251579002700e+00 4.601300000000e+01
4 1.252993216263e+00 4.601300000000e+01
4 1.254407429825e+00 4.601300000000e+01
4 1.255821643387e+00 4.601300000000e+01
4 1.257235856950e+00 4.601300000000e+01
4 1.258650070512e+00 4.601300000000e+01
4 1.260064284074e+00 4.601300000000e+01
4 1.261478497637e+00 4.601300000000e+01
4 1.262892711199e+00 4.601300000000e+01
4 1.264306924762e+00 4.601300000000e+01
4 1.265721138324e+00 4.601300000000e+01
4 1.267135351886e+00 4.601300000000e+01
4 1.268549565449e+00 4.601300000000e+01
4 1.269963779011e+00 4.601300000000e+01
4 1.271377992573e+00 4.601300000000e+01
4 1.272792206136e+00 4.601300000000e+01
4 1.274206419698e+00 4.601300000000e+01
4 1.275620633261e+00 4.601300000000e+01
4 1.277034846823e+00 4.601300000000e+01
4 1.278449060385e+00 4.601300000000e+01
4 1.279863273948e+00 4.601300000000e+01
4 1.281277487510e+00 4.601300000000e+01
4 1.282691701072e+00 4.601300000000e+01
4 1.284105914635e+00 4.601300000000e+01
4 1.285520128197e+00 4.601300000000e+01
4 1.286934341760e+00 4.601300000000e+01
4 1.288348555322e+00 4.601300000000e+01
4 1.289762768884e+00 4.601300000000e+01
4 1.291176982447e+00 4.601300000000e+01
4 1.292591196009e+00 4.601300000000e+01
4 1.294005409571e+00 4.601300000000e+01
4 1.295419623134e+00 4.601300000000e+01
4 1.296833836696e+00 4.601300000000e+01
4 1.298248050259e+00 4.601300000000e+01
4 1.299662263821e+00 4.601300000000e+01
4 1.301076477383e+00 4.601300000000e+01
4 1.302490690946e+00 4.601300000000e+01
4 1.303904904508e+00 4.601300000000e+01
4 1.305319118070e+00 4.601300000000e+01
4 1.306733331633e+00 4.601300000000e+01
4 1.308147545195e+00 4.601300000000e+01
4 1.309561758757e+00 4.601300000000e+01
4 1.310975972320e+00 4.601300000000e+01
4 1.312390185882e+00 4.601300000000e+01
4 1.313804399445e+00 4.601300000000e+01
4 1.315218613007e+00 4.601300000000e+01
4 1.316632826569e+00 4.601300000000e+01
4 1.318047040132e+00 4.601300000000e+01
4 1.319461253694e+00 4.601300000000e+01
4 1.320875467256e+00 4.601300000000e+01
4 1.322289680819e+00 4.601300000000e+01
4 1.323703894381e+00 4.601300000000e+01
4 1.325118107944e+00 4.601300000000e+01
4 1.326532321506e+00 4.601300000000e+01
4 1.327946535068e+00 4.601300000000e+01
4 1.329360748631e+00 4.601300000000e+01
4 1.330774962193e+00 4.601300000000e+01
4 1.332189175755e+00 4.601300000000e+01
4 1.333603389318e+00 4.601300000000e+01
4 1.335017602880e+00 4.601300000000e+01
4 1.336431816443e+00 4.601300000000e+01
4 1.337846030005e+00 4.601300000000e+01
4 1.339260243567e+00 4.601300000000e+01
4 1.340674457130e+00 4.601300000000e+01
4 1.342088670692e+00 4.601300000000e+01
4 1.343502884254e+00 4.601300000000e+01
4 1.344917097817e+00 4.601300000000e+01
4 1.346331311379e+00 4.601300000000e+01
4 1.347745524942e+00 4.601300000000e+01
4 1.349159738504e+00 4.601300000000e+01
4 1.350573952066e+00 4.601300000000e+01
4 1.351988165629e+00 4.601300000000e+01
4 1.353402379191e+00 4.601300000000e+01
4 1.354816592753e+00 4.601300000000e+01
4 1.356230806316e+00 4.601300000000e+01
4 1.357645019878e+00 4.601300000000e+01
4 1.359059233441e+00 4.601300000000e+01
4 1.360473447003e+00 4.601300000000e+01
4 1.361887660565e+00 4.601300000000e+01
4 1.363301874128e+00 4.601300000000e+01
4 1.364716087690e+00 4.601300000000e+01
4 1.366130301252e+00 4.601300000000e+01
4 1.367544514815e+00 4.601300000000e+01
4 1.368958728377e+00 4.601300000000e+01
4 1.370372941940e+00 4.601300000000e+01
4 1.371787155502e+00 4.601300000000e+01
4 1.373201369064e+00 4.601300000000e+01
4 1.374615582627e+00 4.601300000000e+01
4 1.376029796189e+00 4.601300000000e+01
4 1.377444009751e+00 4.601300000000e+01
4 1.378858223314e+00 4.601300000000e+01
4 1.380272436876e+00 4.601300000000e+01
4 1.381686650439e+00 4.601300000000e+01
4 1.383100864001e+00 4.601300000000e+01
4 1.384515077563e+00 4.601300000000e+01
4 1.385929291126e+00 4.601300000000e+01
4 1.387343504688e+00 4.601300000000e+01
4 1.388757718250e+00 4.601300000000e+01
4 1.390171931813e+00 4.601300000000e+01
4 1.391586145375e+00 4.601300000000e+01
4 1.393000358937e+00 4.601300000000e+01
4 1.394414572500e+00 4.601300000000e+01
4 1.395828786062e+00 4.601300000000e+01
4 1.397242999625e+00 4.601300000000e+01
4 1.398657213187e+00 4.601300000000e+01
4 1.400071426749e+00 4.601300000000e+01
4 1.401485640312e+00 4.601300000000e+01
4 1.402899853874e+00 4.601300000000e+01
4 1.404314067436e+00 4.601300000000e+01
4 1.405728280999e+00 4.601300000000e+01
4 1.407142494561e+00 4.601300000000e+01
4 1.408556708124e+00 4.601300000000e+01
4 1.409970921686e+00 4.601300000000e+01
4 1.411385135248e+00 4.601300000000e+01
4 1.412799348811e+00 4.601300000000e+01
4 1.414213562373e+00 4.601300000000e+01


==> stress_vs_l_theta_t50_compare_data.txt <==
curve_id l vonmises_stress
1 0.000000000000e+00 4.601300000000e+01
1 1.414213562373e-03 4.601300000000e+01
1 2.828427124746e-03 4.601300000000e+01
1 4.242640687119e-03 4.601300000000e+01
1 5.656854249492e-03 4.601300000000e+01
1 7.071067811865e-03 4.601300000000e+01
1 8.485281374239e-03 4.601300000000e+01
1 9.899494936612e-03 4.601300000000e+01
1 1.131370849898e-02 4.601300000000e+01
1 1.272792206136e-02 4.601300000000e+01
1 1.414213562373e-02 4.601300000000e+01
1 1.555634918610e-02 4.601300000000e+01
1 1.697056274848e-02 4.601300000000e+01
1 1.838477631085e-02 4.601300000000e+01
1 1.979898987322e-02 4.601300000000e+01
1 2.121320343560e-02 4.601300000000e+01
1 2.262741699797e-02 4.601300000000e+01
1 2.404163056034e-02 4.601300000000e+01
1 2.545584412272e-02 4.601300000000e+01
1 2.687005768509e-02 4.601300000000e+01
1 2.828427124746e-02 4.601300000000e+01
1 2.969848480983e-02 4.601300000000e+01
1 3.111269837221e-02 4.601300000000e+01
1 3.252691193458e-02 4.601300000000e+01
1 3.394112549695e-02 4.601300000000e+01
1 3.535533905933e-02 4.601300000000e+01
1 3.676955262170e-02 4.601300000000e+01
1 3.818376618407e-02 4.601300000000e+01
1 3.959797974645e-02 4.601300000000e+01
1 4.101219330882e-02 4.601300000000e+01
1 4.242640687119e-02 4.601300000000e+01
1 4.384062043357e-02 4.601300000000e+01
1 4.525483399594e-02 4.601300000000e+01
1 4.666904755831e-02 4.601300000000e+01
1 4.808326112069e-02 4.601300000000e+01
1 4.949747468306e-02 4.601300000000e+01
1 5.091168824543e-02 4.601300000000e+01
1 5.232590180780e-02 4.601300000000e+01
1 5.374011537018e-02 4.601300000000e+01
1 5.515432893255e-02 4.601300000000e+01
1 5.656854249492e-02 4.601300000000e+01
1 5.798275605730e-02 4.601300000000e+01
1 5.939696961967e-02 4.601300000000e+01
1 6.081118318204e-02 4.601300000000e+01
1 6.222539674442e-02 4.601300000000e+01
1 6.363961030679e-02 4.601300000000e+01
1 6.505382386916e-02 4.601300000000e+01
1 6.646803743154e-02 4.601300000000e+01
1 6.788225099391e-02 4.601300000000e+01
1 6.929646455628e-02 4.601300000000e+01
1 7.071067811865e-02 4.601300000000e+01
1 7.212489168103e-02 4.601300000000e+01
1 7.353910524340e-02 4.601300000000e+01
1 7.495331880577e-02 4.601300000000e+01
1 7.636753236815e-02 4.601300000000e+01
1 7.778174593052e-02 4.601300000000e+01
1 7.919595949289e-02 4.601300000000e+01
1 8.061017305527e-02 4.601300000000e+01
1 8.202438661764e-02 4.601300000000e+01
1 8.343860018001e-02 4.601300000000e+01
1 8.485281374239e-02 4.601300000000e+01
1 8.626702730476e-02 4.601300000000e+01
1 8.768124086713e-02 4.601300000000e+01
1 8.909545442950e-02 4.601300000000e+01
1 9.050966799188e-02 4.601300000000e+01
1 9.192388155425e-02 4.601300000000e+01
1 9.333809511662e-02 4.601300000000e+01
1 9.475230867900e-02 4.601300000000e+01
1 9.616652224137e-02 4.601300000000e+01
1 9.758073580374e-02 4.601300000000e+01
1 9.899494936612e-02 4.601300000000e+01
1 1.004091629285e-01 4.601300000000e+01
1 1.018233764909e-01 4.601300000000e+01
1 1.032375900532e-01 4.601300000000e+01
1 1.046518036156e-01 4.601300000000e+01
1 1.060660171780e-01 4.601300000000e+01
1 1.074802307404e-01 4.601300000000e+01
1 1.088944443027e-01 4.601300000000e+01
1 1.103086578651e-01 4.601300000000e+01
1 1.117228714275e-01 4.601300000000e+01
1 1.131370849898e-01 4.601300000000e+01
1 1.145512985522e-01 4.601300000000e+01
1 1.159655121146e-01 4.601300000000e+01
1 1.173797256770e-01 4.601300000000e+01
1 1.187939392393e-01 4.601300000000e+01
1 1.202081528017e-01 4.601300000000e+01
1 1.216223663641e-01 4.601300000000e+01
1 1.230365799265e-01 4.601300000000e+01
1 1.244507934888e-01 4.601300000000e+01
1 1.258650070512e-01 4.601300000000e+01
1 1.272792206136e-01 4.601300000000e+01
1 1.286934341760e-01 4.601300000000e+01
1 1.301076477383e-01 4.601300000000e+01
1 1.315218613007e-01 4.601300000000e+01
1 1.329360748631e-01 4.601300000000e+01
1 1.343502884254e-01 4.601300000000e+01
1 1.357645019878e-01 4.601300000000e+01
1 1.371787155502e-01 4.601300000000e+01
1 1.385929291126e-01 4.601300000000e+01
1 1.400071426749e-01 4.601300000000e+01
1 1.414213562373e-01 4.601300000000e+01
1 1.428355697997e-01 4.601300000000e+01
1 1.442497833621e-01 4.601300000000e+01
1 1.456639969244e-01 4.601300000000e+01
1 1.470782104868e-01 4.601300000000e+01
1 1.484924240492e-01 4.601300000000e+01
1 1.499066376115e-01 4.601300000000e+01
1 1.513208511739e-01 4.601300000000e+01
1 1.527350647363e-01 4.601300000000e+01
1 1.541492782987e-01 4.601300000000e+01
1 1.555634918610e-01 4.601300000000e+01
1 1.569777054234e-01 4.601300000000e+01
1 1.583919189858e-01 4.601300000000e+01
1 1.598061325482e-01 4.601300000000e+01
1 1.612203461105e-01 4.601300000000e+01
1 1.626345596729e-01 4.601300000000e+01
1 1.640487732353e-01 4.601300000000e+01
1 1.654629867977e-01 4.601300000000e+01
1 1.668772003600e-01 4.601300000000e+01
1 1.682914139224e-01 4.601300000000e+01
1 1.697056274848e-01 4.601300000000e+01
1 1.711198410471e-01 4.601300000000e+01
1 1.725340546095e-01 4.601300000000e+01
1 1.739482681719e-01 4.601300000000e+01
1 1.753624817343e-01 4.601300000000e+01
1 1.767766952966e-01 4.601300000000e+01
1 1.781909088590e-01 4.601300000000e+01
1 1.796051224214e-01 4.601300000000e+01
1 1.810193359838e-01 4.601300000000e+01
1 1.824335495461e-01 4.601300000000e+01
1 1.838477631085e-01 4.601300000000e+01
1 1.852619766709e-01 4.601300000000e+01
1 1.866761902332e-01 4.601300000000e+01
1 1.880904037956e-01 4.601300000000e+01
1 1.895046173580e-01 4.601300000000e+01
1 1.909188309204e-01 4.601300000000e+01
1 1.923330444827e-01 4.601300000000e+01
1 1.937472580451e-01 4.601300000000e+01
1 1.951614716075e-01 4.601300000000e+01
1 1.965756851699e-01 4.601300000000e+01
1 1.979898987322e-01 4.601300000000e+01
1 1.994041122946e-01 4.601300000000e+01
1 2.008183258570e-01 4.601300000000e+01
1 2.022325394194e-01 4.601300000000e+01
1 2.036467529817e-01 4.601300000000e+01
1 2.050609665441e-01 4.601300000000e+01
1 2.064751801065e-01 4.601300000000e+01
1 2.078893936688e-01 4.601300000000e+01
1 2.093036072312e-01 4.601300000000e+01
1 2.107178207936e-01 4.601300000000e+01
1 2.121320343560e-01 4.601300000000e+01
1 2.135462479183e-01 4.601300000000e+01
1 2.149604614807e-01 4.601300000000e+01
1 2.163746750431e-01 4.601300000000e+01
1 2.177888886055e-01 4.601300000000e+01
1 2.192031021678e-01 4.601300000000e+01
1 2.206173157302e-01 4.601300000000e+01
1 2.220315292926e-01 4.601300000000e+01
1 2.234457428549e-01 4.601300000000e+01
1 2.248599564173e-01 4.601300000000e+01
1 2.262741699797e-01 4.601300000000e+01
1 2.276883835421e-01 4.601300000000e+01
1 2.291025971044e-01 4.601300000000e+01
1 2.305168106668e-01 4.601300000000e+01
1 2.319310242292e-01 4.601300000000e+01
1 2.333452377916e-01 4.601300000000e+01
1 2.347594513539e-01 4.601300000000e+01
1 2.361736649163e-01 4.601300000000e+01
1 2.375878784787e-01 4.601300000000e+01
1 2.390020920411e-01 4.601300000000e+01
1 2.404163056034e-01 4.601300000000e+01
1 2.418305191658e-01 4.601300000000e+01
1 2.432447327282e-01 4.601300000000e+01
1 2.446589462905e-01 4.601300000000e+01
1 2.460731598529e-01 4.601300000000e+01
1 2.474873734153e-01 4.601300000000e+01
1 2.489015869777e-01 4.601300000000e+01
1 2.503158005400e-01 4.601300000000e+01
1 2.517300141024e-01 4.601300000000e+01
1 2.531442276648e-01 4.601300000000e+01
1 2.545584412272e-01 4.601300000000e+01
1 2.559726547895e-01 4.601300000000e+01
1 2.573868683519e-01 4.601300000000e+01
1 2.588010819143e-01 4.601300000000e+01
1 2.602152954766e-01 4.601300000000e+01
1 2.616295090390e-01 4.601300000000e+01
1 2.630437226014e-01 4.601300000000e+01
1 2.644579361638e-01 4.601300000000e+01
1 2.658721497261e-01 4.601300000000e+01
1 2.672863632885e-01 4.601300000000e+01
1 2.687005768509e-01 4.601300000000e+01
1 2.701147904133e-01 4.601300000000e+01
1 2.715290039756e-01 4.601300000000e+01
1 2.729432175380e-01 4.601300000000e+01
1 2.743574311004e-01 4.601300000000e+01
1 2.757716446628e-01 4.601300000000e+01
1 2.771858582251e-01 4.601300000000e+01
1 2.786000717875e-01 4.601300000000e+01
1 2.800142853499e-01 4.601300000000e+01
1 2.814284989122e-01 4.601300000000e+01
1 2.828427124746e-01 4.601300000000e+01
1 2.842569260370e-01 4.601300000000e+01
1 2.856711395994e-01 4.601300000000e+01
1 2.870853531617e-01 4.601300000000e+01
1 2.884995667241e-01 4.601300000000e+01
1 2.899137802865e-01 4.601300000000e+01
1 2.913279938489e-01 4.601300000000e+01
1 2.927422074112e-01 4.601300000000e+01
1 2.941564209736e-01 4.601300000000e+01
1 2.955706345360e-01 4.601300000000e+01
1 2.969848480983e-01 4.601300000000e+01
1 2.983990616607e-01 4.601300000000e+01
1 2.998132752231e-01 4.601300000000e+01
1 3.012274887855e-01 4.601300000000e+01
1 3.026417023478e-01 4.601300000000e+01
1 3.040559159102e-01 4.601300000000e+01
1 3.054701294726e-01 4.601300000000e+01
1 3.068843430350e-01 4.601300000000e+01
1 3.082985565973e-01 4.601300000000e+01
1 3.097127701597e-01 4.601300000000e+01
1 3.111269837221e-01 4.601300000000e+01
1 3.125411972845e-01 4.601300000000e+01
1 3.139554108468e-01 4.601300000000e+01
1 3.153696244092e-01 4.601300000000e+01
1 3.167838379716e-01 4.601300000000e+01
1 3.181980515339e-01 4.601300000000e+01
1 3.196122650963e-01 4.601300000000e+01
1 3.210264786587e-01 4.601300000000e+01
1 3.224406922211e-01 4.601300000000e+01
1 3.238549057834e-01 4.601300000000e+01
1 3.252691193458e-01 4.601300000000e+01
1 3.266833329082e-01 4.601300000000e+01
1 3.280975464706e-01 4.601300000000e+01
1 3.295117600329e-01 4.601300000000e+01
1 3.309259735953e-01 4.601300000000e+01
1 3.323401871577e-01 4.601300000000e+01
1 3.337544007201e-01 4.601300000000e+01
1 3.351686142824e-01 4.601300000000e+01
1 3.365828278448e-01 4.601300000000e+01
1 3.379970414072e-01 4.601300000000e+01
1 3.394112549695e-01 4.601300000000e+01
1 3.408254685319e-01 4.601300000000e+01
1 3.422396820943e-01 4.601300000000e+01
1 3.436538956567e-01 4.601300000000e+01
1 3.450681092190e-01 4.601300000000e+01
1 3.464823227814e-01 4.601300000000e+01
1 3.478965363438e-01 4.601300000000e+01
1 3.493107499062e-01 4.601300000000e+01
1 3.507249634685e-01 4.601300000000e+01
1 3.521391770309e-01 4.601300000000e+01
1 3.535533905933e-01 4.601300000000e+01
1 3.549676041556e-01 4.601300000000e+01
1 3.563818177180e-01 4.601300000000e+01
1 3.577960312804e-01 4.601300000000e+01
1 3.592102448428e-01 4.601300000000e+01
1 3.606244584051e-01 4.601300000000e+01
1 3.620386719675e-01 4.601300000000e+01
1 3.634528855299e-01 4.601300000000e+01
1 3.648670990923e-01 4.601300000000e+01
1 3.662813126546e-01 4.601300000000e+01
1 3.676955262170e-01 4.601300000000e+01
1 3.691097397794e-01 4.601300000000e+01
1 3.705239533418e-01 4.601300000000e+01
1 3.719381669041e-01 4.601300000000e+01
1 3.733523804665e-01 4.601300000000e+01
1 3.747665940289e-01 4.601300000000e+01
1 3.761808075912e-01 4.601300000000e+01
1 3.775950211536e-01 4.601300000000e+01
1 3.790092347160e-01 4.601300000000e+01
1 3.804234482784e-01 4.601300000000e+01
1 3.818376618407e-01 4.601300000000e+01
1 3.832518754031e-01 4.601300000000e+01
1 3.846660889655e-01 4.601300000000e+01
1 3.860803025279e-01 4.601300000000e+01
1 3.874945160902e-01 4.601300000000e+01
1 3.889087296526e-01 4.601300000000e+01
1 3.903229432150e-01 4.601300000000e+01
1 3.917371567773e-01 4.601300000000e+01
1 3.931513703397e-01 4.601300000000e+01
1 3.945655839021e-01 4.601300000000e+01
1 3.959797974645e-01 4.601300000000e+01
1 3.973940110268e-01 4.601300000000e+01
1 3.988082245892e-01 4.601300000000e+01
1 4.002224381516e-01 4.601300000000e+01
1 4.016366517140e-01 4.601300000000e+01
1 4.030508652763e-01 4.601300000000e+01
1 4.044650788387e-01 4.601300000000e+01
1 4.058792924011e-01 4.601300000000e+01
1 4.072935059635e-01 4.601300000000e+01
1 4.087077195258e-01 4.601300000000e+01
1 4.101219330882e-01 4.601300000000e+01
1 4.115361466506e-01 4.601300000000e+01
1 4.129503602129e-01 4.601300000000e+01
1 4.143645737753e-01 4.601300000000e+01
1 4.157787873377e-01 4.601300000000e+01
1 4.171930009001e-01 4.601300000000e+01
1 4.186072144624e-01 4.601300000000e+01
1 4.200214280248e-01 4.601300000000e+01
1 4.214356415872e-01 4.601300000000e+01
1 4.228498551496e-01 4.601300000000e+01
1 4.242640687119e-01 4.601300000000e+01
1 4.256782822743e-01 4.601300000000e+01
1 4.270924958367e-01 4.601300000000e+01
1 4.285067093990e-01 4.601300000000e+01
1 4.299209229614e-01 4.601300000000e+01
1 4.313351365238e-01 4.601300000000e+01
1 4.327493500862e-01 4.601300000000e+01
1 4.341635636485e-01 4.601300000000e+01
1 4.355777772109e-01 4.601300000000e+01
1 4.369919907733e-01 4.601300000000e+01
1 4.384062043357e-01 4.601300000000e+01
1 4.398204178980e-01 4.601300000000e+01
1 4.412346314604e-01 4.601300000000e+01
1 4.426488450228e-01 4.601300000000e+01
1 4.440630585852e-01 4.601300000000e+01
1 4.454772721475e-01 4.601300000000e+01
1 4.468914857099e-01 4.601300000000e+01
1 4.483056992723e-01 4.601300000000e+01
1 4.497199128346e-01 4.601300000000e+01
1 4.511341263970e-01 4.601300000000e+01
1 4.525483399594e-01 4.601300000000e+01
1 4.539625535218e-01 4.601300000000e+01
1 4.553767670841e-01 4.601300000000e+01
1 4.567909806465e-01 4.601300000000e+01
1 4.582051942089e-01 4.601300000000e+01
1 4.596194077713e-01 4.601300000000e+01
1 4.610336213336e-01 4.601300000000e+01
1 4.624478348960e-01 4.601300000000e+01
1 4.638620484584e-01 4.601300000000e+01
1 4.652762620207e-01 4.601300000000e+01
1 4.666904755831e-01 4.601300000000e+01
1 4.681046891455e-01 4.601300000000e+01
1 4.695189027079e-01 4.601300000000e+01
1 4.709331162702e-01 4.601300000000e+01
1 4.723473298326e-01 4.601300000000e+01
1 4.737615433950e-01 4.601300000000e+01
1 4.751757569574e-01 4.601300000000e+01
1 4.765899705197e-01 4.601300000000e+01
1 4.780041840821e-01 4.601300000000e+01
1 4.794183976445e-01 4.601300000000e+01
1 4.808326112069e-01 4.601300000000e+01
1 4.822468247692e-01 4.601300000000e+01
1 4.836610383316e-01 4.601300000000e+01
1 4.850752518940e-01 4.601300000000e+01
1 4.864894654563e-01 4.601300000000e+01
1 4.879036790187e-01 4.601300000000e+01
1 4.893178925811e-01 4.601300000000e+01
1 4.907321061435e-01 4.601300000000e+01
1 4.921463197058e-01 4.601300000000e+01
1 4.935605332682e-01 4.601300000000e+01
1 4.949747468306e-01 4.601300000000e+01
1 4.963889603930e-01 4.601300000000e+01
1 4.978031739553e-01 4.601300000000e+01
1 4.992173875177e-01 4.601300000000e+01
1 5.006316010801e-01 4.601300000000e+01
1 5.020458146424e-01 4.601300000000e+01
1 5.034600282048e-01 4.601300000000e+01
1 5.048742417672e-01 4.601300000000e+01
1 5.062884553296e-01 4.601300000000e+01
1 5.077026688919e-01 4.601300000000e+01
1 5.091168824543e-01 4.601300000000e+01
1 5.105310960167e-01 4.601300000000e+01
1 5.119453095791e-01 4.601300000000e+01
1 5.133595231414e-01 4.601300000000e+01
1 5.147737367038e-01 4.601300000000e+01
1 5.161879502662e-01 4.601300000000e+01
1 5.176021638286e-01 4.601300000000e+01
1 5.190163773909e-01 4.601300000000e+01
1 5.204305909533e-01 4.601300000000e+01
1 5.218448045157e-01 4.601300000000e+01
1 5.232590180780e-01 4.601300000000e+01
1 5.246732316404e-01 4.601300000000e+01
1 5.260874452028e-01 4.601300000000e+01
1 5.275016587652e-01 4.601300000000e+01
1 5.289158723275e-01 4.601300000000e+01
1 5.303300858899e-01 4.601300000000e+01
1 5.317442994523e-01 4.601300000000e+01
1 5.331585130147e-01 4.601300000000e+01
1 5.345727265770e-01 4.601300000000e+01
1 5.359869401394e-01 4.601300000000e+01
1 5.374011537018e-01 4.601300000000e+01
1 5.388153672641e-01 4.601300000000e+01
1 5.402295808265e-01 4.601300000000e+01
1 5.416437943889e-01 4.601300000000e+01
1 5.430580079513e-01 4.601300000000e+01
1 5.444722215136e-01 4.601300000000e+01
1 5.458864350760e-01 4.601300000000e+01
1 5.473006486384e-01 4.601300000000e+01
1 5.487148622008e-01 4.601300000000e+01
1 5.501290757631e-01 4.601300000000e+01
1 5.515432893255e-01 4.601300000000e+01
1 5.529575028879e-01 4.601300000000e+01
1 5.543717164503e-01 4.601300000000e+01
1 5.557859300126e-01 4.601300000000e+01
1 5.572001435750e-01 4.601300000000e+01
1 5.586143571374e-01 4.601300000000e+01
1 5.600285706997e-01 4.601300000000e+01
1 5.614427842621e-01 4.601300000000e+01
1 5.628569978245e-01 4.601300000000e+01
1 5.642712113869e-01 4.601300000000e+01
1 5.656854249492e-01 4.601300000000e+01
1 5.670996385116e-01 4.601300000000e+01
1 5.685138520740e-01 4.601300000000e+01
1 5.699280656364e-01 4.601300000000e+01
1 5.713422791987e-01 4.601300000000e+01
1 5.727564927611e-01 4.601300000000e+01
1 5.741707063235e-01 4.601300000000e+01
1 5.755849198858e-01 4.601300000000e+01
1 5.769991334482e-01 4.601300000000e+01
1 5.784133470106e-01 4.601300000000e+01
1 5.798275605730e-01 4.601300000000e+01
1 5.812417741353e-01 4.601300000000e+01
1 5.826559876977e-01 4.601300000000e+01
1 5.840702012601e-01 4.601300000000e+01
1 5.854844148225e-01 4.601300000000e+01
1 5.868986283848e-01 4.601300000000e+01
1 5.883128419472e-01 4.601300000000e+01
1 5.897270555096e-01 4.601300000000e+01
1 5.911412690720e-01 4.601300000000e+01
1 5.925554826343e-01 4.601300000000e+01
1 5.939696961967e-01 4.601300000000e+01
1 5.953839097591e-01 4.601300000000e+01
1 5.967981233214e-01 4.601300000000e+01
1 5.982123368838e-01 4.601300000000e+01
1 5.996265504462e-01 4.601300000000e+01
1 6.010407640086e-01 4.601300000000e+01
1 6.024549775709e-01 4.601300000000e+01
1 6.038691911333e-01 4.601300000000e+01
1 6.052834046957e-01 4.601300000000e+01
1 6.066976182581e-01 4.601300000000e+01
1 6.081118318204e-01 4.601300000000e+01
1 6.095260453828e-01 4.601300000000e+01
1 6.109402589452e-01 4.601300000000e+01
1 6.123544725076e-01 4.601300000000e+01
1 6.137686860699e-01 4.601300000000e+01
1 6.151828996323e-01 4.601300000000e+01
1 6.165971131947e-01 4.601300000000e+01
1 6.180113267570e-01 4.601300000000e+01
1 6.194255403194e-01 4.601300000000e+01
1 6.208397538818e-01 4.601300000000e+01
1 6.222539674442e-01 4.601300000000e+01
1 6.236681810065e-01 4.601300000000e+01
1 6.250823945689e-01 4.601300000000e+01
1 6.264966081313e-01 4.601300000000e+01
1 6.279108216937e-01 4.601300000000e+01
1 6.293250352560e-01 4.601300000000e+01
1 6.307392488184e-01 4.601300000000e+01
1 6.321534623808e-01 4.601300000000e+01
1 6.335676759431e-01 4.601300000000e+01
1 6.349818895055e-01 4.601300000000e+01
1 6.363961030679e-01 4.601300000000e+01
1 6.378103166303e-01 4.601300000000e+01
1 6.392245301926e-01 4.601300000000e+01
1 6.406387437550e-01 4.601300000000e+01
1 6.420529573174e-01 4.601300000000e+01
1 6.434671708798e-01 4.601300000000e+01
1 6.448813844421e-01 4.601300000000e+01
1 6.462955980045e-01 4.601300000000e+01
1 6.477098115669e-01 4.601300000000e+01
1 6.491240251293e-01 4.601300000000e+01
1 6.505382386916e-01 4.601300000000e+01
1 6.519524522540e-01 4.601300000000e+01
1 6.533666658164e-01 4.601300000000e+01
1 6.547808793787e-01 4.601300000000e+01
1 6.561950929411e-01 4.601300000000e+01
1 6.576093065035e-01 4.601300000000e+01
1 6.590235200659e-01 4.601300000000e+01
1 6.604377336282e-01 4.601300000000e+01
1 6.618519471906e-01 4.601300000000e+01
1 6.632661607530e-01 4.601300000000e+01
1 6.646803743154e-01 4.601300000000e+01
1 6.660945878777e-01 4.601300000000e+01
1 6.675088014401e-01 4.601300000000e+01
1 6.689230150025e-01 4.601300000000e+01
1 6.703372285648e-01 4.601300000000e+01
1 6.717514421272e-01 4.601300000000e+01
1 6.731656556896e-01 4.601300000000e+01
1 6.745798692520e-01 4.601300000000e+01
1 6.759940828143e-01 4.601300000000e+01
1 6.774082963767e-01 4.601300000000e+01
1 6.788225099391e-01 4.601300000000e+01
1 6.802367235015e-01 4.601300000000e+01
1 6.816509370638e-01 4.601300000000e+01
1 6.830651506262e-01 4.601300000000e+01
1 6.844793641886e-01 4.601300000000e+01
1 6.858935777510e-01 4.601300000000e+01
1 6.873077913133e-01 4.601300000000e+01
1 6.887220048757e-01 4.601300000000e+01
1 6.901362184381e-01 4.601300000000e+01
1 6.915504320004e-01 4.601300000000e+01
1 6.929646455628e-01 4.601300000000e+01
1 6.943788591252e-01 4.601300000000e+01
1 6.957930726876e-01 4.601300000000e+01
1 6.972072862499e-01 4.601300000000e+01
1 6.986214998123e-01 4.601300000000e+01
1 7.000357133747e-01 4.601300000000e+01
1 7.014499269371e-01 4.601300000000e+01
1 7.028641404994e-01 4.601300000000e+01
1 7.042783540618e-01 4.601300000000e+01
1 7.056925676242e-01 4.601300000000e+01
1 7.071067811865e-01 4.601300000000e+01
1 7.085209947489e-01 4.601300000000e+01
1 7.099352083113e-01 4.601300000000e+01
1 7.113494218737e-01 4.601300000000e+01
1 7.127636354360e-01 4.601300000000e+01
1 7.141778489984e-01 4.601300000000e+01
1 7.155920625608e-01 4.601300000000e+01
1 7.170062761232e-01 4.601300000000e+01
1 7.184204896855e-01 4.601300000000e+01
1 7.198347032479e-01 4.601300000000e+01
1 7.212489168103e-01 4.601300000000e+01
1 7.226631303727e-01 4.601300000000e+01
1 7.240773439350e-01 4.601300000000e+01
1 7.254915574974e-01 4.601300000000e+01
1 7.269057710598e-01 4.601300000000e+01
1 7.283199846221e-01 4.601300000000e+01
1 7.297341981845e-01 4.601300000000e+01
1 7.311484117469e-01 4.601300000000e+01
1 7.325626253093e-01 4.601300000000e+01
1 7.339768388716e-01 4.601300000000e+01
1 7.353910524340e-01 4.601300000000e+01
1 7.368052659964e-01 4.601300000000e+01
1 7.382194795588e-01 4.601300000000e+01
1 7.396336931211e-01 4.601300000000e+01
1 7.410479066835e-01 4.601300000000e+01
1 7.424621202459e-01 4.601300000000e+01
1 7.438763338082e-01 4.601300000000e+01
1 7.452905473706e-01 4.601300000000e+01
1 7.467047609330e-01 4.601300000000e+01
1 7.481189744954e-01 4.601300000000e+01
1 7.495331880577e-01 4.601300000000e+01
1 7.509474016201e-01 4.601300000000e+01
1 7.523616151825e-01 4.601300000000e+01
1 7.537758287449e-01 4.601300000000e+01
1 7.551900423072e-01 4.601300000000e+01
1 7.566042558696e-01 4.601300000000e+01
1 7.580184694320e-01 4.601300000000e+01
1 7.594326829944e-01 4.601300000000e+01
1 7.608468965567e-01 4.601300000000e+01
1 7.622611101191e-01 4.601300000000e+01
1 7.636753236815e-01 4.601300000000e+01
1 7.650895372438e-01 4.601300000000e+01
1 7.665037508062e-01 4.601300000000e+01
1 7.679179643686e-01 4.601300000000e+01
1 7.693321779310e-01 4.601300000000e+01
1 7.707463914933e-01 4.601300000000e+01
1 7.721606050557e-01 4.601300000000e+01
1 7.735748186181e-01 4.601300000000e+01
1 7.749890321805e-01 4.601300000000e+01
1 7.764032457428e-01 4.601300000000e+01
1 7.778174593052e-01 4.601300000000e+01
1 7.792316728676e-01 4.601300000000e+01
1 7.806458864299e-01 4.601300000000e+01
1 7.820600999923e-01 4.601300000000e+01
1 7.834743135547e-01 4.601300000000e+01
1 7.848885271171e-01 4.601300000000e+01
1 7.863027406794e-01 4.601300000000e+01
1 7.877169542418e-01 4.601300000000e+01
1 7.891311678042e-01 4.601300000000e+01
1 7.905453813666e-01 4.601300000000e+01
1 7.919595949289e-01 4.601300000000e+01
1 7.933738084913e-01 4.601300000000e+01
1 7.947880220537e-01 4.601300000000e+01
1 7.962022356161e-01 4.601300000000e+01
1 7.976164491784e-01 4.601300000000e+01
1 7.990306627408e-01 4.601300000000e+01
1 8.004448763032e-01 4.601300000000e+01
1 8.018590898655e-01 4.601300000000e+01
1 8.032733034279e-01 4.601300000000e+01
1 8.046875169903e-01 4.601300000000e+01
1 8.061017305527e-01 4.601300000000e+01
1 8.075159441150e-01 4.601300000000e+01
1 8.089301576774e-01 4.601300000000e+01
1 8.103443712398e-01 4.601300000000e+01
1 8.117585848022e-01 4.601300000000e+01
1 8.131727983645e-01 4.601300000000e+01
1 8.145870119269e-01 4.601300000000e+01
1 8.160012254893e-01 4.601300000000e+01
1 8.174154390516e-01 4.601300000000e+01
1 8.188296526140e-01 4.601300000000e+01
1 8.202438661764e-01 4.601300000000e+01
1 8.216580797388e-01 4.601300000000e+01
1 8.230722933011e-01 4.601300000000e+01
1 8.244865068635e-01 4.601300000000e+01
1 8.259007204259e-01 4.601300000000e+01
1 8.273149339883e-01 4.601300000000e+01
1 8.287291475506e-01 4.601300000000e+01
1 8.301433611130e-01 4.601300000000e+01
1 8.315575746754e-01 4.601300000000e+01
1 8.329717882378e-01 4.601300000000e+01
1 8.343860018001e-01 4.601300000000e+01
1 8.358002153625e-01 4.601300000000e+01
1 8.372144289249e-01 4.601300000000e+01
1 8.386286424872e-01 4.601300000000e+01
1 8.400428560496e-01 4.601300000000e+01
1 8.414570696120e-01 4.601300000000e+01
1 8.428712831744e-01 4.601300000000e+01
1 8.442854967367e-01 4.601300000000e+01
1 8.456997102991e-01 4.601300000000e+01
1 8.471139238615e-01 4.601300000000e+01
1 8.485281374239e-01 4.601300000000e+01
1 8.499423509862e-01 4.601300000000e+01
1 8.513565645486e-01 4.601300000000e+01
1 8.527707781110e-01 4.601300000000e+01
1 8.541849916733e-01 4.601300000000e+01
1 8.555992052357e-01 4.601300000000e+01
1 8.570134187981e-01 4.601300000000e+01
1 8.584276323605e-01 4.601300000000e+01
1 8.598418459228e-01 4.601300000000e+01
1 8.612560594852e-01 4.601300000000e+01
1 8.626702730476e-01 4.601300000000e+01
1 8.640844866100e-01 4.601300000000e+01
1 8.654987001723e-01 4.601300000000e+01
1 8.669129137347e-01 4.601300000000e+01
1 8.683271272971e-01 4.601300000000e+01
1 8.697413408595e-01 4.601300000000e+01
1 8.711555544218e-01 4.601300000000e+01
1 8.725697679842e-01 4.601300000000e+01
1 8.739839815466e-01 4.601300000000e+01
1 8.753981951089e-01 4.601300000000e+01
1 8.768124086713e-01 4.601300000000e+01
1 8.782266222337e-01 4.601300000000e+01
1 8.796408357961e-01 4.601300000000e+01
1 8.810550493584e-01 4.601300000000e+01
1 8.824692629208e-01 4.601300000000e+01
1 8.838834764832e-01 4.601300000000e+01
1 8.852976900456e-01 4.601300000000e+01
1 8.867119036079e-01 4.601300000000e+01
1 8.881261171703e-01 4.601300000000e+01
1 8.895403307327e-01 4.601300000000e+01
1 8.909545442950e-01 4.601300000000e+01
1 8.923687578574e-01 4.601300000000e+01
1 8.937829714198e-01 4.601300000000e+01
1 8.951971849822e-01 4.601300000000e+01
1 8.966113985445e-01 4.601300000000e+01
1 8.980256121069e-01 4.601300000000e+01
1 8.994398256693e-01 4.601300000000e+01
1 9.008540392317e-01 4.601300000000e+01
1 9.022682527940e-01 4.601300000000e+01
1 9.036824663564e-01 4.601300000000e+01
1 9.050966799188e-01 4.601300000000e+01
1 9.065108934812e-01 4.601300000000e+01
1 9.079251070435e-01 4.601300000000e+01
1 9.093393206059e-01 4.601300000000e+01
1 9.107535341683e-01 4.601300000000e+01
1 9.121677477306e-01 4.601300000000e+01
1 9.135819612930e-01 4.601300000000e+01
1 9.149961748554e-01 4.601300000000e+01
1 9.164103884178e-01 4.601300000000e+01
1 9.178246019801e-01 4.601300000000e+01
1 9.192388155425e-01 4.601300000000e+01
1 9.206530291049e-01 4.601300000000e+01
1 9.220672426673e-01 4.601300000000e+01
1 9.234814562296e-01 4.601300000000e+01
1 9.248956697920e-01 4.601300000000e+01
1 9.263098833544e-01 4.601300000000e+01
1 9.277240969168e-01 4.601300000000e+01
1 9.291383104791e-01 4.601300000000e+01
1 9.305525240415e-01 4.601300000000e+01
1 9.319667376039e-01 4.601300000000e+01
1 9.333809511662e-01 4.601300000000e+01
1 9.347951647286e-01 4.601300000000e+01
1 9.362093782910e-01 4.601300000000e+01
1 9.376235918534e-01 4.601300000000e+01
1 9.390378054157e-01 4.601300000000e+01
1 9.404520189781e-01 4.601300000000e+01
1 9.418662325405e-01 4.601300000000e+01
1 9.432804461029e-01 4.601300000000e+01
1 9.446946596652e-01 4.601300000000e+01
1 9.461088732276e-01 4.601300000000e+01
1 9.475230867900e-01 4.601300000000e+01
1 9.489373003523e-01 4.601300000000e+01
1 9.503515139147e-01 4.601300000000e+01
1 9.517657274771e-01 4.601300000000e+01
1 9.531799410395e-01 4.601300000000e+01
1 9.545941546018e-01 4.601300000000e+01
1 9.560083681642e-01 4.601300000000e+01
1 9.574225817266e-01 4.601300000000e+01
1 9.588367952890e-01 4.601300000000e+01
1 9.602510088513e-01 4.601300000000e+01
1 9.616652224137e-01 4.601300000000e+01
1 9.630794359761e-01 4.601300000000e+01
1 9.644936495385e-01 4.601300000000e+01
1 9.659078631008e-01 4.601300000000e+01
1 9.673220766632e-01 4.601300000000e+01
1 9.687362902256e-01 4.601300000000e+01
1 9.701505037879e-01 4.601300000000e+01
1 9.715647173503e-01 4.601300000000e+01
1 9.729789309127e-01 4.601300000000e+01
1 9.743931444751e-01 4.601300000000e+01
1 9.758073580374e-01 4.601300000000e+01
1 9.772215715998e-01 4.601300000000e+01
1 9.786357851622e-01 4.601300000000e+01
1 9.800499987246e-01 4.601300000000e+01
1 9.814642122869e-01 4.601300000000e+01
1 9.828784258493e-01 4.601300000000e+01
1 9.842926394117e-01 4.601300000000e+01
1 9.857068529740e-01 4.601300000000e+01
1 9.871210665364e-01 4.601300000000e+01
1 9.885352800988e-01 4.601300000000e+01
1 9.899494936612e-01 4.601300000000e+01
1 9.913637072235e-01 4.601300000000e+01
1 9.927779207859e-01 4.601300000000e+01
1 9.941921343483e-01 4.601300000000e+01
1 9.956063479107e-01 4.601300000000e+01
1 9.970205614730e-01 4.601300000000e+01
1 9.984347750354e-01 4.601300000000e+01
1 9.998489885978e-01 4.601300000000e+01
1 1.001263202160e+00 4.601300000000e+01
1 1.002677415723e+00 4.601300000000e+01
1 1.004091629285e+00 4.601300000000e+01
1 1.005505842847e+00 4.601300000000e+01
1 1.006920056410e+00 4.601300000000e+01
1 1.008334269972e+00 4.601300000000e+01
1 1.009748483534e+00 4.601300000000e+01
1 1.011162697097e+00 4.601300000000e+01
1 1.012576910659e+00 4.601300000000e+01
1 1.013991124222e+00 4.601300000000e+01
1 1.015405337784e+00 4.601300000000e+01
1 1.016819551346e+00 4.601300000000e+01
1 1.018233764909e+00 4.601300000000e+01
1 1.019647978471e+00 4.601300000000e+01
1 1.021062192033e+00 4.601300000000e+01
1 1.022476405596e+00 4.601300000000e+01
1 1.023890619158e+00 4.601300000000e+01
1 1.025304832720e+00 4.601300000000e+01
1 1.026719046283e+00 4.601300000000e+01
1 1.028133259845e+00 4.601300000000e+01
1 1.029547473408e+00 4.601300000000e+01
1 1.030961686970e+00 4.601300000000e+01
1 1.032375900532e+00 4.601300000000e+01
1 1.033790114095e+00 4.601300000000e+01
1 1.035204327657e+00 4.601300000000e+01
1 1.036618541219e+00 4.601300000000e+01
1 1.038032754782e+00 4.601300000000e+01
1 1.039446968344e+00 4.601300000000e+01
1 1.040861181907e+00 4.601300000000e+01
1 1.042275395469e+00 4.601300000000e+01
1 1.043689609031e+00 4.601300000000e+01
1 1.045103822594e+00 4.601300000000e+01
1 1.046518036156e+00 4.601300000000e+01
1 1.047932249718e+00 4.601300000000e+01
1 1.049346463281e+00 4.601300000000e+01
1 1.050760676843e+00 4.601300000000e+01
1 1.052174890406e+00 4.601300000000e+01
1 1.053589103968e+00 4.601300000000e+01
1 1.055003317530e+00 4.601300000000e+01
1 1.056417531093e+00 4.601300000000e+01
1 1.057831744655e+00 4.601300000000e+01
1 1.059245958217e+00 4.601300000000e+01
1 1.060660171780e+00 4.601300000000e+01
1 1.062074385342e+00 4.601300000000e+01
1 1.063488598905e+00 4.601300000000e+01
1 1.064902812467e+00 4.601300000000e+01
1 1.066317026029e+00 4.601300000000e+01
1 1.067731239592e+00 4.601300000000e+01
1 1.069145453154e+00 4.601300000000e+01
1 1.070559666716e+00 4.601300000000e+01
1 1.071973880279e+00 4.601300000000e+01
1 1.073388093841e+00 4.601300000000e+01
1 1.074802307404e+00 4.601300000000e+01
1 1.076216520966e+00 4.601300000000e+01
1 1.077630734528e+00 4.601300000000e+01
1 1.079044948091e+00 4.601300000000e+01
1 1.080459161653e+00 4.601300000000e+01
1 1.081873375215e+00 4.601300000000e+01
1 1.083287588778e+00 4.601300000000e+01
1 1.084701802340e+00 4.601300000000e+01
1 1.086116015903e+00 4.601300000000e+01
1 1.087530229465e+00 4.601300000000e+01
1 1.088944443027e+00 4.601300000000e+01
1 1.090358656590e+00 4.601300000000e+01
1 1.091772870152e+00 4.601300000000e+01
1 1.093187083714e+00 4.601300000000e+01
1 1.094601297277e+00 4.601300000000e+01
1 1.096015510839e+00 4.601300000000e+01
1 1.097429724402e+00 4.601300000000e+01
1 1.098843937964e+00 4.601300000000e+01
1 1.100258151526e+00 4.601300000000e+01
1 1.101672365089e+00 4.601300000000e+01
1 1.103086578651e+00 4.601300000000e+01
1 1.104500792213e+00 4.601300000000e+01
1 1.105915005776e+00 4.601300000000e+01
1 1.107329219338e+00 4.601300000000e+01
1 1.108743432901e+00 4.601300000000e+01
1 1.110157646463e+00 4.601300000000e+01
1 1.111571860025e+00 4.601300000000e+01
1 1.112986073588e+00 4.601300000000e+01
1 1.114400287150e+00 4.601300000000e+01
1 1.115814500712e+00 4.601300000000e+01
1 1.117228714275e+00 4.601300000000e+01
1 1.118642927837e+00 4.601300000000e+01
1 1.120057141399e+00 4.601300000000e+01
1 1.121471354962e+00 4.601300000000e+01
1 1.122885568524e+00 4.601300000000e+01
1 1.124299782087e+00 4.601300000000e+01
1 1.125713995649e+00 4.601300000000e+01
1 1.127128209211e+00 4.601300000000e+01
1 1.128542422774e+00 4.601300000000e+01
1 1.129956636336e+00 4.601300000000e+01
1 1.131370849898e+00 4.601300000000e+01
1 1.132785063461e+00 4.601300000000e+01
1 1.134199277023e+00 4.601300000000e+01
1 1.135613490586e+00 4.601300000000e+01
1 1.137027704148e+00 4.601300000000e+01
1 1.138441917710e+00 4.601300000000e+01
1 1.139856131273e+00 4.601300000000e+01
1 1.141270344835e+00 4.601300000000e+01
1 1.142684558397e+00 4.601300000000e+01
1 1.144098771960e+00 4.601300000000e+01
1 1.145512985522e+00 4.601300000000e+01
1 1.146927199085e+00 4.601300000000e+01
1 1.148341412647e+00 4.601300000000e+01
1 1.149755626209e+00 4.601300000000e+01
1 1.151169839772e+00 4.601300000000e+01
1 1.152584053334e+00 4.601300000000e+01
1 1.153998266896e+00 4.601300000000e+01
1 1.155412480459e+00 4.601300000000e+01
1 1.156826694021e+00 4.601300000000e+01
1 1.158240907584e+00 4.601300000000e+01
1 1.159655121146e+00 4.601300000000e+01
1 1.161069334708e+00 4.601300000000e+01
1 1.162483548271e+00 4.601300000000e+01
1 1.163897761833e+00 4.601300000000e+01
1 1.165311975395e+00 4.601300000000e+01
1 1.166726188958e+00 4.601300000000e+01
1 1.168140402520e+00 4.601300000000e+01
1 1.169554616083e+00 4.601300000000e+01
1 1.170968829645e+00 4.601300000000e+01
1 1.172383043207e+00 4.601300000000e+01
1 1.173797256770e+00 4.601300000000e+01
1 1.175211470332e+00 4.601300000000e+01
1 1.176625683894e+00 4.601300000000e+01
1 1.178039897457e+00 4.601300000000e+01
1 1.179454111019e+00 4.601300000000e+01
1 1.180868324582e+00 4.601300000000e+01
1 1.182282538144e+00 4.601300000000e+01
1 1.183696751706e+00 4.601300000000e+01
1 1.185110965269e+00 4.601300000000e+01
1 1.186525178831e+00 4.601300000000e+01
1 1.187939392393e+00 4.601300000000e+01
1 1.189353605956e+00 4.601300000000e+01
1 1.190767819518e+00 4.601300000000e+01
1 1.192182033081e+00 4.601300000000e+01
1 1.193596246643e+00 4.601300000000e+01
1 1.195010460205e+00 4.601300000000e+01
1 1.196424673768e+00 4.601300000000e+01
1 1.197838887330e+00 4.601300000000e+01
1 1.199253100892e+00 4.601300000000e+01
1 1.200667314455e+00 4.601300000000e+01
1 1.202081528017e+00 4.601300000000e+01
1 1.203495741580e+00 4.601300000000e+01
1 1.204909955142e+00 4.601300000000e+01
1 1.206324168704e+00 4.601300000000e+01
1 1.207738382267e+00 4.601300000000e+01
1 1.209152595829e+00 4.601300000000e+01
1 1.210566809391e+00 4.601300000000e+01
1 1.211981022954e+00 4.601300000000e+01
1 1.213395236516e+00 4.601300000000e+01
1 1.214809450078e+00 4.601300000000e+01
1 1.216223663641e+00 4.601300000000e+01
1 1.217637877203e+00 4.601300000000e+01
1 1.219052090766e+00 4.601300000000e+01
1 1.220466304328e+00 4.601300000000e+01
1 1.221880517890e+00 4.601300000000e+01
1 1.223294731453e+00 4.601300000000e+01
1 1.224708945015e+00 4.601300000000e+01
1 1.226123158577e+00 4.601300000000e+01
1 1.227537372140e+00 4.601300000000e+01
1 1.228951585702e+00 4.601300000000e+01
1 1.230365799265e+00 4.601300000000e+01
1 1.231780012827e+00 4.601300000000e+01
1 1.233194226389e+00 4.601300000000e+01
1 1.234608439952e+00 4.601300000000e+01
1 1.236022653514e+00 4.601300000000e+01
1 1.237436867076e+00 4.601300000000e+01
1 1.238851080639e+00 4.601300000000e+01
1 1.240265294201e+00 4.601300000000e+01
1 1.241679507764e+00 4.601300000000e+01
1 1.243093721326e+00 4.601300000000e+01
1 1.244507934888e+00 4.601300000000e+01
1 1.245922148451e+00 4.601300000000e+01
1 1.247336362013e+00 4.601300000000e+01
1 1.248750575575e+00 4.601300000000e+01
1 1.250164789138e+00 4.601300000000e+01
1 1.251579002700e+00 4.601300000000e+01
1 1.252993216263e+00 4.601300000000e+01
1 1.254407429825e+00 4.601300000000e+01
1 1.255821643387e+00 4.601300000000e+01
1 1.257235856950e+00 4.601300000000e+01
1 1.258650070512e+00 4.601300000000e+01
1 1.260064284074e+00 4.601300000000e+01
1 1.261478497637e+00 4.601300000000e+01
1 1.262892711199e+00 4.601300000000e+01
1 1.264306924762e+00 4.601300000000e+01
1 1.265721138324e+00 4.601300000000e+01
1 1.267135351886e+00 4.601300000000e+01
1 1.268549565449e+00 4.601300000000e+01
1 1.269963779011e+00 4.601300000000e+01
1 1.271377992573e+00 4.601300000000e+01
1 1.272792206136e+00 4.601300000000e+01
1 1.274206419698e+00 4.601300000000e+01
1 1.275620633261e+00 4.601300000000e+01
1 1.277034846823e+00 4.601300000000e+01
1 1.278449060385e+00 4.601300000000e+01
1 1.279863273948e+00 4.601300000000e+01
1 1.281277487510e+00 4.601300000000e+01
1 1.282691701072e+00 4.601300000000e+01
1 1.284105914635e+00 4.601300000000e+01
1 1.285520128197e+00 4.601300000000e+01
1 1.286934341760e+00 4.601300000000e+01
1 1.288348555322e+00 4.601300000000e+01
1 1.289762768884e+00 4.601300000000e+01
1 1.291176982447e+00 4.601300000000e+01
1 1.292591196009e+00 4.601300000000e+01
1 1.294005409571e+00 4.601300000000e+01
1 1.295419623134e+00 4.601300000000e+01
1 1.296833836696e+00 4.601300000000e+01
1 1.298248050259e+00 4.601300000000e+01
1 1.299662263821e+00 4.601300000000e+01
1 1.301076477383e+00 4.601300000000e+01
1 1.302490690946e+00 4.601300000000e+01
1 1.303904904508e+00 4.601300000000e+01
1 1.305319118070e+00 4.601300000000e+01
1 1.306733331633e+00 4.601300000000e+01
1 1.308147545195e+00 4.601300000000e+01
1 1.309561758757e+00 4.601300000000e+01
1 1.310975972320e+00 4.601300000000e+01
1 1.312390185882e+00 4.601300000000e+01
1 1.313804399445e+00 4.601300000000e+01
1 1.315218613007e+00 4.601300000000e+01
1 1.316632826569e+00 4.601300000000e+01
1 1.318047040132e+00 4.601300000000e+01
1 1.319461253694e+00 4.601300000000e+01
1 1.320875467256e+00 4.601300000000e+01
1 1.322289680819e+00 4.601300000000e+01
1 1.323703894381e+00 4.601300000000e+01
1 1.325118107944e+00 4.601300000000e+01
1 1.326532321506e+00 4.601300000000e+01
1 1.327946535068e+00 4.601300000000e+01
1 1.329360748631e+00 4.601300000000e+01
1 1.330774962193e+00 4.601300000000e+01
1 1.332189175755e+00 4.601300000000e+01
1 1.333603389318e+00 4.601300000000e+01
1 1.335017602880e+00 4.601300000000e+01
1 1.336431816443e+00 4.601300000000e+01
1 1.337846030005e+00 4.601300000000e+01
1 1.339260243567e+00 4.601300000000e+01
1 1.340674457130e+00 4.601300000000e+01
1 1.342088670692e+00 4.601300000000e+01
1 1.343502884254e+00 4.601300000000e+01
1 1.344917097817e+00 4.601300000000e+01
1 1.346331311379e+00 4.601300000000e+01
1 1.347745524942e+00 4.601300000000e+01
1 1.349159738504e+00 4.601300000000e+01
1 1.350573952066e+00 4.601300000000e+01
1 1.351988165629e+00 4.601300000000e+01
1 1.353402379191e+00 4.601300000000e+01
1 1.354816592753e+00 4.601300000000e+01
1 1.356230806316e+00 4.601300000000e+01
1 1.357645019878e+00 4.601300000000e+01
1 1.359059233441e+00 4.601300000000e+01
1 1.360473447003e+00 4.601300000000e+01
1 1.361887660565e+00 4.601300000000e+01
1 1.363301874128e+00 4.601300000000e+01
1 1.364716087690e+00 4.601300000000e+01
1 1.366130301252e+00 4.601300000000e+01
1 1.367544514815e+00 4.601300000000e+01
1 1.368958728377e+00 4.601300000000e+01
1 1.370372941940e+00 4.601300000000e+01
1 1.371787155502e+00 4.601300000000e+01
1 1.373201369064e+00 4.601300000000e+01
1 1.374615582627e+00 4.601300000000e+01
1 1.376029796189e+00 4.601300000000e+01
1 1.377444009751e+00 4.601300000000e+01
1 1.378858223314e+00 4.601300000000e+01
1 1.380272436876e+00 4.601300000000e+01
1 1.381686650439e+00 4.601300000000e+01
1 1.383100864001e+00 4.601300000000e+01
1 1.384515077563e+00 4.601300000000e+01
1 1.385929291126e+00 4.601300000000e+01
1 1.387343504688e+00 4.601300000000e+01
1 1.388757718250e+00 4.601300000000e+01
1 1.390171931813e+00 4.601300000000e+01
1 1.391586145375e+00 4.601300000000e+01
1 1.393000358937e+00 4.601300000000e+01
1 1.394414572500e+00 4.601300000000e+01
1 1.395828786062e+00 4.601300000000e+01
1 1.397242999625e+00 4.601300000000e+01
1 1.398657213187e+00 4.601300000000e+01
1 1.400071426749e+00 4.601300000000e+01
1 1.401485640312e+00 4.601300000000e+01
1 1.402899853874e+00 4.601300000000e+01
1 1.404314067436e+00 4.601300000000e+01
1 1.405728280999e+00 4.601300000000e+01
1 1.407142494561e+00 4.601300000000e+01
1 1.408556708124e+00 4.601300000000e+01
1 1.409970921686e+00 4.601300000000e+01
1 1.411385135248e+00 4.601300000000e+01
1 1.412799348811e+00 4.601300000000e+01
1 1.414213562373e+00 4.601300000000e+01
2 0.000000000000e+00 4.446200000000e+01
2 1.414213562373e-03 4.446400000000e+01
2 2.828427124746e-03 4.446600000000e+01
2 4.242640687119e-03 4.446700000000e+01
2 5.656854249492e-03 4.446900000000e+01
2 7.071067811865e-03 4.447000000000e+01
2 8.485281374239e-03 4.447200000000e+01
2 9.899494936612e-03 4.447300000000e+01
2 1.131370849898e-02 4.447500000000e+01
2 1.272792206136e-02 4.447700000000e+01
2 1.414213562373e-02 4.447800000000e+01
2 1.555634918610e-02 4.448000000000e+01
2 1.697056274848e-02 4.448200000000e+01
2 1.838477631085e-02 4.448300000000e+01
2 1.979898987322e-02 4.448500000000e+01
2 2.121320343560e-02 4.448700000000e+01
2 2.262741699797e-02 4.448900000000e+01
2 2.404163056034e-02 4.449000000000e+01
2 2.545584412272e-02 4.449200000000e+01
2 2.687005768509e-02 4.449400000000e+01
2 2.828427124746e-02 4.449600000000e+01
2 2.969848480983e-02 4.449700000000e+01
2 3.111269837221e-02 4.449900000000e+01
2 3.252691193458e-02 4.450100000000e+01
2 3.394112549695e-02 4.450300000000e+01
2 3.535533905933e-02 4.450500000000e+01
2 3.676955262170e-02 4.450700000000e+01
2 3.818376618407e-02 4.450900000000e+01
2 3.959797974645e-02 4.451100000000e+01
2 4.101219330882e-02 4.451200000000e+01
2 4.242640687119e-02 4.451400000000e+01
2 4.384062043357e-02 4.451600000000e+01
2 4.525483399594e-02 4.452100000000e+01
2 4.666904755831e-02 4.452600000000e+01
2 4.808326112069e-02 4.453100000000e+01
2 4.949747468306e-02 4.453600000000e+01
2 5.091168824543e-02 4.454200000000e+01
2 5.232590180780e-02 4.454800000000e+01
2 5.374011537018e-02 4.455300000000e+01
2 5.515432893255e-02 4.455900000000e+01
2 5.656854249492e-02 4.456500000000e+01
2 5.798275605730e-02 4.457100000000e+01
2 5.939696961967e-02 4.457700000000e+01
2 6.081118318204e-02 4.458300000000e+01
2 6.222539674442e-02 4.459000000000e+01
2 6.363961030679e-02 4.459600000000e+01
2 6.505382386916e-02 4.460300000000e+01
2 6.646803743154e-02 4.460900000000e+01
2 6.788225099391e-02 4.461600000000e+01
2 6.929646455628e-02 4.462300000000e+01
2 7.071067811865e-02 4.463000000000e+01
2 7.212489168103e-02 4.463700000000e+01
2 7.353910524340e-02 4.464500000000e+01
2 7.495331880577e-02 4.465200000000e+01
2 7.636753236815e-02 4.465900000000e+01
2 7.778174593052e-02 4.466700000000e+01
2 7.919595949289e-02 4.467500000000e+01
2 8.061017305527e-02 4.468200000000e+01
2 8.202438661764e-02 4.469000000000e+01
2 8.343860018001e-02 4.469800000000e+01
2 8.485281374239e-02 4.470600000000e+01
2 8.626702730476e-02 4.471500000000e+01
2 8.768124086713e-02 4.472300000000e+01
2 8.909545442950e-02 4.473300000000e+01
2 9.050966799188e-02 4.474400000000e+01
2 9.192388155425e-02 4.475500000000e+01
2 9.333809511662e-02 4.476600000000e+01
2 9.475230867900e-02 4.477800000000e+01
2 9.616652224137e-02 4.479000000000e+01
2 9.758073580374e-02 4.480200000000e+01
2 9.899494936612e-02 4.481400000000e+01
2 1.004091629285e-01 4.482600000000e+01
2 1.018233764909e-01 4.483800000000e+01
2 1.032375900532e-01 4.485100000000e+01
2 1.046518036156e-01 4.486300000000e+01
2 1.060660171780e-01 4.487600000000e+01
2 1.074802307404e-01 4.488900000000e+01
2 1.088944443027e-01 4.490200000000e+01
2 1.103086578651e-01 4.491500000000e+01
2 1.117228714275e-01 4.492800000000e+01
2 1.131370849898e-01 4.494200000000e+01
2 1.145512985522e-01 4.495500000000e+01
2 1.159655121146e-01 4.496900000000e+01
2 1.173797256770e-01 4.498300000000e+01
2 1.187939392393e-01 4.499700000000e+01
2 1.202081528017e-01 4.501100000000e+01
2 1.216223663641e-01 4.502500000000e+01
2 1.230365799265e-01 4.504000000000e+01
2 1.244507934888e-01 4.505400000000e+01
2 1.258650070512e-01 4.506900000000e+01
2 1.272792206136e-01 4.508400000000e+01
2 1.286934341760e-01 4.509900000000e+01
2 1.301076477383e-01 4.511400000000e+01
2 1.315218613007e-01 4.512900000000e+01
2 1.329360748631e-01 4.514400000000e+01
2 1.343502884254e-01 4.515900000000e+01
2 1.357645019878e-01 4.517500000000e+01
2 1.371787155502e-01 4.519000000000e+01
2 1.385929291126e-01 4.520500000000e+01
2 1.400071426749e-01 4.522000000000e+01
2 1.414213562373e-01 4.523500000000e+01
2 1.428355697997e-01 4.525000000000e+01
2 1.442497833621e-01 4.526500000000e+01
2 1.456639969244e-01 4.528000000000e+01
2 1.470782104868e-01 4.529500000000e+01
2 1.484924240492e-01 4.531000000000e+01
2 1.499066376115e-01 4.532500000000e+01
2 1.513208511739e-01 4.534100000000e+01
2 1.527350647363e-01 4.535600000000e+01
2 1.541492782987e-01 4.537100000000e+01
2 1.555634918610e-01 4.538600000000e+01
2 1.569777054234e-01 4.540100000000e+01
2 1.583919189858e-01 4.541600000000e+01
2 1.598061325482e-01 4.543100000000e+01
2 1.612203461105e-01 4.544700000000e+01
2 1.626345596729e-01 4.546200000000e+01
2 1.640487732353e-01 4.547700000000e+01
2 1.654629867977e-01 4.549200000000e+01
2 1.668772003600e-01 4.550700000000e+01
2 1.682914139224e-01 4.552200000000e+01
2 1.697056274848e-01 4.553800000000e+01
2 1.711198410471e-01 4.555300000000e+01
2 1.725340546095e-01 4.556800000000e+01
2 1.739482681719e-01 4.558300000000e+01
2 1.753624817343e-01 4.559800000000e+01
2 1.767766952966e-01 4.561400000000e+01
2 1.781909088590e-01 4.562600000000e+01
2 1.796051224214e-01 4.563800000000e+01
2 1.810193359838e-01 4.565100000000e+01
2 1.824335495461e-01 4.566400000000e+01
2 1.838477631085e-01 4.567700000000e+01
2 1.852619766709e-01 4.569000000000e+01
2 1.866761902332e-01 4.570400000000e+01
2 1.880904037956e-01 4.571700000000e+01
2 1.895046173580e-01 4.573100000000e+01
2 1.909188309204e-01 4.574600000000e+01
2 1.923330444827e-01 4.576000000000e+01
2 1.937472580451e-01 4.577500000000e+01
2 1.951614716075e-01 4.579000000000e+01
2 1.965756851699e-01 4.580500000000e+01
2 1.979898987322e-01 4.582000000000e+01
2 1.994041122946e-01 4.583600000000e+01
2 2.008183258570e-01 4.585100000000e+01
2 2.022325394194e-01 4.586700000000e+01
2 2.036467529817e-01 4.588400000000e+01
2 2.050609665441e-01 4.590000000000e+01
2 2.064751801065e-01 4.591700000000e+01
2 2.078893936688e-01 4.593400000000e+01
2 2.093036072312e-01 4.595100000000e+01
2 2.107178207936e-01 4.596800000000e+01
2 2.121320343560e-01 4.598600000000e+01
2 2.135462479183e-01 4.600300000000e+01
2 2.149604614807e-01 4.602100000000e+01
2 2.163746750431e-01 4.604000000000e+01
2 2.177888886055e-01 4.605800000000e+01
2 2.192031021678e-01 4.607700000000e+01
2 2.206173157302e-01 4.609600000000e+01
2 2.220315292926e-01 4.610800000000e+01
2 2.234457428549e-01 4.611900000000e+01
2 2.248599564173e-01 4.612900000000e+01
2 2.262741699797e-01 4.614000000000e+01
2 2.276883835421e-01 4.615000000000e+01
2 2.291025971044e-01 4.616100000000e+01
2 2.305168106668e-01 4.617200000000e+01
2 2.319310242292e-01 4.618300000000e+01
2 2.333452377916e-01 4.619400000000e+01
2 2.347594513539e-01 4.620500000000e+01
2 2.361736649163e-01 4.621600000000e+01
2 2.375878784787e-01 4.622800000000e+01
2 2.390020920411e-01 4.623900000000e+01
2 2.404163056034e-01 4.625100000000e+01
2 2.418305191658e-01 4.626200000000e+01
2 2.432447327282e-01 4.627400000000e+01
2 2.446589462905e-01 4.628600000000e+01
2 2.460731598529e-01 4.629800000000e+01
2 2.474873734153e-01 4.631000000000e+01
2 2.489015869777e-01 4.632200000000e+01
2 2.503158005400e-01 4.633400000000e+01
2 2.517300141024e-01 4.634600000000e+01
2 2.531442276648e-01 4.635800000000e+01
2 2.545584412272e-01 4.637100000000e+01
2 2.559726547895e-01 4.638300000000e+01
2 2.573868683519e-01 4.639600000000e+01
2 2.588010819143e-01 4.640900000000e+01
2 2.602152954766e-01 4.642100000000e+01
2 2.616295090390e-01 4.643400000000e+01
2 2.630437226014e-01 4.644700000000e+01
2 2.644579361638e-01 4.646000000000e+01
2 2.658721497261e-01 4.647200000000e+01
2 2.672863632885e-01 4.648000000000e+01
2 2.687005768509e-01 4.648700000000e+01
2 2.701147904133e-01 4.649300000000e+01
2 2.715290039756e-01 4.649700000000e+01
2 2.729432175380e-01 4.650100000000e+01
2 2.743574311004e-01 4.650300000000e+01
2 2.757716446628e-01 4.650400000000e+01
2 2.771858582251e-01 4.650300000000e+01
2 2.786000717875e-01 4.650200000000e+01
2 2.800142853499e-01 4.649900000000e+01
2 2.814284989122e-01 4.649500000000e+01
2 2.828427124746e-01 4.648900000000e+01
2 2.842569260370e-01 4.648200000000e+01
2 2.856711395994e-01 4.647500000000e+01
2 2.870853531617e-01 4.646500000000e+01
2 2.884995667241e-01 4.645500000000e+01
2 2.899137802865e-01 4.644300000000e+01
2 2.913279938489e-01 4.643000000000e+01
2 2.927422074112e-01 4.641600000000e+01
2 2.941564209736e-01 4.640100000000e+01
2 2.955706345360e-01 4.638400000000e+01
2 2.969848480983e-01 4.636600000000e+01
2 2.983990616607e-01 4.634700000000e+01
2 2.998132752231e-01 4.632700000000e+01
2 3.012274887855e-01 4.630500000000e+01
2 3.026417023478e-01 4.628200000000e+01
2 3.040559159102e-01 4.625800000000e+01
2 3.054701294726e-01 4.623300000000e+01
2 3.068843430350e-01 4.620600000000e+01
2 3.082985565973e-01 4.617800000000e+01
2 3.097127701597e-01 4.614600000000e+01
2 3.111269837221e-01 4.610100000000e+01
2 3.125411972845e-01 4.605600000000e+01
2 3.139554108468e-01 4.601100000000e+01
2 3.153696244092e-01 4.596600000000e+01
2 3.167838379716e-01 4.592100000000e+01
2 3.181980515339e-01 4.587500000000e+01
2 3.196122650963e-01 4.583000000000e+01
2 3.210264786587e-01 4.578400000000e+01
2 3.224406922211e-01 4.573800000000e+01
2 3.238549057834e-01 4.569200000000e+01
2 3.252691193458e-01 4.564500000000e+01
2 3.266833329082e-01 4.559900000000e+01
2 3.280975464706e-01 4.555200000000e+01
2 3.295117600329e-01 4.550500000000e+01
2 3.309259735953e-01 4.545800000000e+01
2 3.323401871577e-01 4.541100000000e+01
2 3.337544007201e-01 4.536400000000e+01
2 3.351686142824e-01 4.531700000000e+01
2 3.365828278448e-01 4.526900000000e+01
2 3.379970414072e-01 4.522100000000e+01
2 3.394112549695e-01 4.517300000000e+01
2 3.408254685319e-01 4.512500000000e+01
2 3.422396820943e-01 4.507700000000e+01
2 3.436538956567e-01 4.502800000000e+01
2 3.450681092190e-01 4.497900000000e+01
2 3.464823227814e-01 4.493100000000e+01
2 3.478965363438e-01 4.488200000000e+01
2 3.493107499062e-01 4.483200000000e+01
2 3.507249634685e-01 4.478300000000e+01
2 3.521391770309e-01 4.473400000000e+01
2 3.535533905933e-01 4.468400000000e+01
2 3.549676041556e-01 4.467200000000e+01
2 3.563818177180e-01 4.466000000000e+01
2 3.577960312804e-01 4.465000000000e+01
2 3.592102448428e-01 4.464100000000e+01
2 3.606244584051e-01 4.463400000000e+01
2 3.620386719675e-01 4.462700000000e+01
2 3.634528855299e-01 4.462200000000e+01
2 3.648670990923e-01 4.461700000000e+01
2 3.662813126546e-01 4.461400000000e+01
2 3.676955262170e-01 4.461200000000e+01
2 3.691097397794e-01 4.461200000000e+01
2 3.705239533418e-01 4.461200000000e+01
2 3.719381669041e-01 4.461400000000e+01
2 3.733523804665e-01 4.461600000000e+01
2 3.747665940289e-01 4.462000000000e+01
2 3.761808075912e-01 4.462500000000e+01
2 3.775950211536e-01 4.463100000000e+01
2 3.790092347160e-01 4.463900000000e+01
2 3.804234482784e-01 4.464700000000e+01
2 3.818376618407e-01 4.465700000000e+01
2 3.832518754031e-01 4.466800000000e+01
2 3.846660889655e-01 4.468000000000e+01
2 3.860803025279e-01 4.469300000000e+01
2 3.874945160902e-01 4.470700000000e+01
2 3.889087296526e-01 4.472300000000e+01
2 3.903229432150e-01 4.473900000000e+01
2 3.917371567773e-01 4.475700000000e+01
2 3.931513703397e-01 4.477600000000e+01
2 3.945655839021e-01 4.479600000000e+01
2 3.959797974645e-01 4.481700000000e+01
2 3.973940110268e-01 4.484000000000e+01
2 3.988082245892e-01 4.485500000000e+01
2 4.002224381516e-01 4.486800000000e+01
2 4.016366517140e-01 4.488000000000e+01
2 4.030508652763e-01 4.489100000000e+01
2 4.044650788387e-01 4.490100000000e+01
2 4.058792924011e-01 4.491100000000e+01
2 4.072935059635e-01 4.492000000000e+01
2 4.087077195258e-01 4.492900000000e+01
2 4.101219330882e-01 4.493700000000e+01
2 4.115361466506e-01 4.494400000000e+01
2 4.129503602129e-01 4.495100000000e+01
2 4.143645737753e-01 4.495700000000e+01
2 4.157787873377e-01 4.496200000000e+01
2 4.171930009001e-01 4.496600000000e+01
2 4.186072144624e-01 4.497000000000e+01
2 4.200214280248e-01 4.497400000000e+01
2 4.214356415872e-01 4.497600000000e+01
2 4.228498551496e-01 4.497800000000e+01
2 4.242640687119e-01 4.497900000000e+01
2 4.256782822743e-01 4.498000000000e+01
2 4.270924958367e-01 4.498000000000e+01
2 4.285067093990e-01 4.497900000000e+01
2 4.299209229614e-01 4.497800000000e+01
2 4.313351365238e-01 4.497600000000e+01
2 4.327493500862e-01 4.497300000000e+01
2 4.341635636485e-01 4.497000000000e+01
2 4.355777772109e-01 4.496500000000e+01
2 4.369919907733e-01 4.496100000000e+01
2 4.384062043357e-01 4.495500000000e+01
2 4.398204178980e-01 4.494900000000e+01
2 4.412346314604e-01 4.494300000000e+01
2 4.426488450228e-01 4.496100000000e+01
2 4.440630585852e-01 4.500400000000e+01
2 4.454772721475e-01 4.504700000000e+01
2 4.468914857099e-01 4.508800000000e+01
2 4.483056992723e-01 4.512900000000e+01
2 4.497199128346e-01 4.516900000000e+01
2 4.511341263970e-01 4.520800000000e+01
2 4.525483399594e-01 4.524700000000e+01
2 4.539625535218e-01 4.528400000000e+01
2 4.553767670841e-01 4.532100000000e+01
2 4.567909806465e-01 4.535700000000e+01
2 4.582051942089e-01 4.539300000000e+01
2 4.596194077713e-01 4.542700000000e+01
2 4.610336213336e-01 4.546100000000e+01
2 4.624478348960e-01 4.549400000000e+01
2 4.638620484584e-01 4.552600000000e+01
2 4.652762620207e-01 4.555800000000e+01
2 4.666904755831e-01 4.558800000000e+01
2 4.681046891455e-01 4.561800000000e+01
2 4.695189027079e-01 4.564700000000e+01
2 4.709331162702e-01 4.567600000000e+01
2 4.723473298326e-01 4.570300000000e+01
2 4.737615433950e-01 4.573000000000e+01
2 4.751757569574e-01 4.575600000000e+01
2 4.765899705197e-01 4.578100000000e+01
2 4.780041840821e-01 4.580500000000e+01
2 4.794183976445e-01 4.582900000000e+01
2 4.808326112069e-01 4.585200000000e+01
2 4.822468247692e-01 4.587400000000e+01
2 4.836610383316e-01 4.589500000000e+01
2 4.850752518940e-01 4.591600000000e+01
2 4.864894654563e-01 4.593800000000e+01
2 4.879036790187e-01 4.596800000000e+01
2 4.893178925811e-01 4.599900000000e+01
2 4.907321061435e-01 4.603100000000e+01
2 4.921463197058e-01 4.606500000000e+01
2 4.935605332682e-01 4.609900000000e+01
2 4.949747468306e-01 4.613500000000e+01
2 4.963889603930e-01 4.617300000000e+01
2 4.978031739553e-01 4.621100000000e+01
2 4.992173875177e-01 4.625100000000e+01
2 5.006316010801e-01 4.629100000000e+01
2 5.020458146424e-01 4.633300000000e+01
2 5.034600282048e-01 4.637700000000e+01
2 5.048742417672e-01 4.642100000000e+01
2 5.062884553296e-01 4.646700000000e+01
2 5.077026688919e-01 4.651400000000e+01
2 5.091168824543e-01 4.656200000000e+01
2 5.105310960167e-01 4.661100000000e+01
2 5.119453095791e-01 4.666200000000e+01
2 5.133595231414e-01 4.671300000000e+01
2 5.147737367038e-01 4.676600000000e+01
2 5.161879502662e-01 4.682100000000e+01
2 5.176021638286e-01 4.687600000000e+01
2 5.190163773909e-01 4.693300000000e+01
2 5.204305909533e-01 4.699000000000e+01
2 5.218448045157e-01 4.704900000000e+01
2 5.232590180780e-01 4.711000000000e+01
2 5.246732316404e-01 4.717100000000e+01
2 5.260874452028e-01 4.723400000000e+01
2 5.275016587652e-01 4.729800000000e+01
2 5.289158723275e-01 4.736300000000e+01
2 5.303300858899e-01 4.742900000000e+01
2 5.317442994523e-01 4.751000000000e+01
2 5.331585130147e-01 4.758800000000e+01
2 5.345727265770e-01 4.766300000000e+01
2 5.359869401394e-01 4.773400000000e+01
2 5.374011537018e-01 4.780200000000e+01
2 5.388153672641e-01 4.786700000000e+01
2 5.402295808265e-01 4.792800000000e+01
2 5.416437943889e-01 4.798600000000e+01
2 5.430580079513e-01 4.804100000000e+01
2 5.444722215136e-01 4.809200000000e+01
2 5.458864350760e-01 4.814100000000e+01
2 5.473006486384e-01 4.818500000000e+01
2 5.487148622008e-01 4.822700000000e+01
2 5.501290757631e-01 4.826500000000e+01
2 5.515432893255e-01 4.830000000000e+01
2 5.529575028879e-01 4.833100000000e+01
2 5.543717164503e-01 4.835900000000e+01
2 5.557859300126e-01 4.838400000000e+01
2 5.572001435750e-01 4.840600000000e+01
2 5.586143571374e-01 4.842400000000e+01
2 5.600285706997e-01 4.843900000000e+01
2 5.614427842621e-01 4.845000000000e+01
2 5.628569978245e-01 4.845900000000e+01
2 5.642712113869e-01 4.846400000000e+01
2 5.656854249492e-01 4.846500000000e+01
2 5.670996385116e-01 4.846400000000e+01
2 5.685138520740e-01 4.845900000000e+01
2 5.699280656364e-01 4.845000000000e+01
2 5.713422791987e-01 4.843900000000e+01
2 5.727564927611e-01 4.842400000000e+01
2 5.741707063235e-01 4.840500000000e+01
2 5.755849198858e-01 4.830900000000e+01
2 5.769991334482e-01 4.818800000000e+01
2 5.784133470106e-01 4.806900000000e+01
2 5.798275605730e-01 4.795100000000e+01
2 5.812417741353e-01 4.783600000000e+01
2 5.826559876977e-01 4.772200000000e+01
2 5.840702012601e-01 4.760900000000e+01
2 5.854844148225e-01 4.749800000000e+01
2 5.868986283848e-01 4.738900000000e+01
2 5.883128419472e-01 4.728200000000e+01
2 5.897270555096e-01 4.717600000000e+01
2 5.911412690720e-01 4.707200000000e+01
2 5.925554826343e-01 4.696900000000e+01
2 5.939696961967e-01 4.686900000000e+01
2 5.953839097591e-01 4.676900000000e+01
2 5.967981233214e-01 4.667200000000e+01
2 5.982123368838e-01 4.657600000000e+01
2 5.996265504462e-01 4.648200000000e+01
2 6.010407640086e-01 4.638900000000e+01
2 6.024549775709e-01 4.629900000000e+01
2 6.038691911333e-01 4.620900000000e+01
2 6.052834046957e-01 4.612200000000e+01
2 6.066976182581e-01 4.603600000000e+01
2 6.081118318204e-01 4.595200000000e+01
2 6.095260453828e-01 4.586900000000e+01
2 6.109402589452e-01 4.578800000000e+01
2 6.123544725076e-01 4.570900000000e+01
2 6.137686860699e-01 4.563100000000e+01
2 6.151828996323e-01 4.555500000000e+01
2 6.165971131947e-01 4.548100000000e+01
2 6.180113267570e-01 4.540800000000e+01
2 6.194255403194e-01 4.538800000000e+01
2 6.208397538818e-01 4.541800000000e+01
2 6.222539674442e-01 4.544900000000e+01
2 6.236681810065e-01 4.548000000000e+01
2 6.250823945689e-01 4.551200000000e+01
2 6.264966081313e-01 4.554400000000e+01
2 6.279108216937e-01 4.557600000000e+01
2 6.293250352560e-01 4.560900000000e+01
2 6.307392488184e-01 4.564200000000e+01
2 6.321534623808e-01 4.567600000000e+01
2 6.335676759431e-01 4.571000000000e+01
2 6.349818895055e-01 4.574400000000e+01
2 6.363961030679e-01 4.577900000000e+01
2 6.378103166303e-01 4.581400000000e+01
2 6.392245301926e-01 4.584900000000e+01
2 6.406387437550e-01 4.588500000000e+01
2 6.420529573174e-01 4.592100000000e+01
2 6.434671708798e-01 4.595800000000e+01
2 6.448813844421e-01 4.599500000000e+01
2 6.462955980045e-01 4.603200000000e+01
2 6.477098115669e-01 4.607000000000e+01
2 6.491240251293e-01 4.610800000000e+01
2 6.505382386916e-01 4.614600000000e+01
2 6.519524522540e-01 4.618500000000e+01
2 6.533666658164e-01 4.622400000000e+01
2 6.547808793787e-01 4.626400000000e+01
2 6.561950929411e-01 4.630400000000e+01
2 6.576093065035e-01 4.634400000000e+01
2 6.590235200659e-01 4.638500000000e+01
2 6.604377336282e-01 4.642600000000e+01
2 6.618519471906e-01 4.646700000000e+01
2 6.632661607530e-01 4.650200000000e+01
2 6.646803743154e-01 4.651300000000e+01
2 6.660945878777e-01 4.652400000000e+01
2 6.675088014401e-01 4.653300000000e+01
2 6.689230150025e-01 4.654200000000e+01
2 6.703372285648e-01 4.655000000000e+01
2 6.717514421272e-01 4.655700000000e+01
2 6.731656556896e-01 4.656400000000e+01
2 6.745798692520e-01 4.656900000000e+01
2 6.759940828143e-01 4.657300000000e+01
2 6.774082963767e-01 4.657700000000e+01
2 6.788225099391e-01 4.658000000000e+01
2 6.802367235015e-01 4.658200000000e+01
2 6.816509370638e-01 4.658200000000e+01
2 6.830651506262e-01 4.658200000000e+01
2 6.844793641886e-01 4.658200000000e+01
2 6.858935777510e-01 4.658000000000e+01
2 6.873077913133e-01 4.657700000000e+01
2 6.887220048757e-01 4.657400000000e+01
2 6.901362184381e-01 4.656900000000e+01
2 6.915504320004e-01 4.656400000000e+01
2 6.929646455628e-01 4.655800000000e+01
2 6.943788591252e-01 4.655100000000e+01
2 6.957930726876e-01 4.654300000000e+01
2 6.972072862499e-01 4.653400000000e+01
2 6.986214998123e-01 4.652500000000e+01
2 7.000357133747e-01 4.651400000000e+01
2 7.014499269371e-01 4.650300000000e+01
2 7.028641404994e-01 4.649000000000e+01
2 7.042783540618e-01 4.647700000000e+01
2 7.056925676242e-01 4.646300000000e+01
2 7.071067811865e-01 4.655800000000e+01
2 7.085209947489e-01 4.657100000000e+01
2 7.099352083113e-01 4.658300000000e+01
2 7.113494218737e-01 4.659500000000e+01
2 7.127636354360e-01 4.660500000000e+01
2 7.141778489984e-01 4.661500000000e+01
2 7.155920625608e-01 4.662400000000e+01
2 7.170062761232e-01 4.663200000000e+01
2 7.184204896855e-01 4.663900000000e+01
2 7.198347032479e-01 4.664500000000e+01
2 7.212489168103e-01 4.665000000000e+01
2 7.226631303727e-01 4.665500000000e+01
2 7.240773439350e-01 4.665800000000e+01
2 7.254915574974e-01 4.666100000000e+01
2 7.269057710598e-01 4.666300000000e+01
2 7.283199846221e-01 4.666400000000e+01
2 7.297341981845e-01 4.666400000000e+01
2 7.311484117469e-01 4.666300000000e+01
2 7.325626253093e-01 4.666200000000e+01
2 7.339768388716e-01 4.665900000000e+01
2 7.353910524340e-01 4.665600000000e+01
2 7.368052659964e-01 4.665200000000e+01
2 7.382194795588e-01 4.664700000000e+01
2 7.396336931211e-01 4.664100000000e+01
2 7.410479066835e-01 4.663400000000e+01
2 7.424621202459e-01 4.662700000000e+01
2 7.438763338082e-01 4.661800000000e+01
2 7.452905473706e-01 4.660900000000e+01
2 7.467047609330e-01 4.659900000000e+01
2 7.481189744954e-01 4.658700000000e+01
2 7.495331880577e-01 4.657600000000e+01
2 7.509474016201e-01 4.656300000000e+01
2 7.523616151825e-01 4.652500000000e+01
2 7.537758287449e-01 4.648000000000e+01
2 7.551900423072e-01 4.643500000000e+01
2 7.566042558696e-01 4.639100000000e+01
2 7.580184694320e-01 4.634700000000e+01
2 7.594326829944e-01 4.630300000000e+01
2 7.608468965567e-01 4.626100000000e+01
2 7.622611101191e-01 4.621800000000e+01
2 7.636753236815e-01 4.617600000000e+01
2 7.650895372438e-01 4.613500000000e+01
2 7.665037508062e-01 4.609400000000e+01
2 7.679179643686e-01 4.605300000000e+01
2 7.693321779310e-01 4.601300000000e+01
2 7.707463914933e-01 4.597300000000e+01
2 7.721606050557e-01 4.593400000000e+01
2 7.735748186181e-01 4.589600000000e+01
2 7.749890321805e-01 4.585700000000e+01
2 7.764032457428e-01 4.582000000000e+01
2 7.778174593052e-01 4.578200000000e+01
2 7.792316728676e-01 4.574600000000e+01
2 7.806458864299e-01 4.570900000000e+01
2 7.820600999923e-01 4.567300000000e+01
2 7.834743135547e-01 4.563800000000e+01
2 7.848885271171e-01 4.560300000000e+01
2 7.863027406794e-01 4.556900000000e+01
2 7.877169542418e-01 4.553500000000e+01
2 7.891311678042e-01 4.550100000000e+01
2 7.905453813666e-01 4.546800000000e+01
2 7.919595949289e-01 4.543600000000e+01
2 7.933738084913e-01 4.540300000000e+01
2 7.947880220537e-01 4.537200000000e+01
2 7.962022356161e-01 4.539000000000e+01
2 7.976164491784e-01 4.546000000000e+01
2 7.990306627408e-01 4.553100000000e+01
2 8.004448763032e-01 4.560400000000e+01
2 8.018590898655e-01 4.567900000000e+01
2 8.032733034279e-01 4.575500000000e+01
2 8.046875169903e-01 4.583300000000e+01
2 8.061017305527e-01 4.591200000000e+01
2 8.075159441150e-01 4.599400000000e+01
2 8.089301576774e-01 4.607700000000e+01
2 8.103443712398e-01 4.616200000000e+01
2 8.117585848022e-01 4.624800000000e+01
2 8.131727983645e-01 4.633600000000e+01
2 8.145870119269e-01 4.642600000000e+01
2 8.160012254893e-01 4.651700000000e+01
2 8.174154390516e-01 4.661000000000e+01
2 8.188296526140e-01 4.670500000000e+01
2 8.202438661764e-01 4.680200000000e+01
2 8.216580797388e-01 4.690000000000e+01
2 8.230722933011e-01 4.700000000000e+01
2 8.244865068635e-01 4.710200000000e+01
2 8.259007204259e-01 4.720500000000e+01
2 8.273149339883e-01 4.731000000000e+01
2 8.287291475506e-01 4.741600000000e+01
2 8.301433611130e-01 4.752500000000e+01
2 8.315575746754e-01 4.763500000000e+01
2 8.329717882378e-01 4.774700000000e+01
2 8.343860018001e-01 4.786000000000e+01
2 8.358002153625e-01 4.797500000000e+01
2 8.372144289249e-01 4.809200000000e+01
2 8.386286424872e-01 4.821000000000e+01
2 8.400428560496e-01 4.830500000000e+01
2 8.414570696120e-01 4.831900000000e+01
2 8.428712831744e-01 4.833000000000e+01
2 8.442854967367e-01 4.833700000000e+01
2 8.456997102991e-01 4.834200000000e+01
2 8.471139238615e-01 4.834300000000e+01
2 8.485281374239e-01 4.834100000000e+01
2 8.499423509862e-01 4.833500000000e+01
2 8.513565645486e-01 4.832700000000e+01
2 8.527707781110e-01 4.831500000000e+01
2 8.541849916733e-01 4.829900000000e+01
2 8.555992052357e-01 4.828100000000e+01
2 8.570134187981e-01 4.825900000000e+01
2 8.584276323605e-01 4.823400000000e+01
2 8.598418459228e-01 4.820600000000e+01
2 8.612560594852e-01 4.817400000000e+01
2 8.626702730476e-01 4.813900000000e+01
2 8.640844866100e-01 4.810100000000e+01
2 8.654987001723e-01 4.805900000000e+01
2 8.669129137347e-01 4.801500000000e+01
2 8.683271272971e-01 4.796700000000e+01
2 8.697413408595e-01 4.791500000000e+01
2 8.711555544218e-01 4.786100000000e+01
2 8.725697679842e-01 4.780300000000e+01
2 8.739839815466e-01 4.774200000000e+01
2 8.753981951089e-01 4.767700000000e+01
2 8.768124086713e-01 4.761000000000e+01
2 8.782266222337e-01 4.753900000000e+01
2 8.796408357961e-01 4.746400000000e+01
2 8.810550493584e-01 4.738700000000e+01
2 8.824692629208e-01 4.730600000000e+01
2 8.838834764832e-01 4.722200000000e+01
2 8.852976900456e-01 4.715300000000e+01
2 8.867119036079e-01 4.708600000000e+01
2 8.881261171703e-01 4.701900000000e+01
2 8.895403307327e-01 4.695400000000e+01
2 8.909545442950e-01 4.689000000000e+01
2 8.923687578574e-01 4.682800000000e+01
2 8.937829714198e-01 4.676600000000e+01
2 8.951971849822e-01 4.670600000000e+01
2 8.966113985445e-01 4.664700000000e+01
2 8.980256121069e-01 4.658900000000e+01
2 8.994398256693e-01 4.653200000000e+01
2 9.008540392317e-01 4.647600000000e+01
2 9.022682527940e-01 4.642200000000e+01
2 9.036824663564e-01 4.636900000000e+01
2 9.050966799188e-01 4.631700000000e+01
2 9.065108934812e-01 4.626600000000e+01
2 9.079251070435e-01 4.621600000000e+01
2 9.093393206059e-01 4.616800000000e+01
2 9.107535341683e-01 4.612100000000e+01
2 9.121677477306e-01 4.607500000000e+01
2 9.135819612930e-01 4.603000000000e+01
2 9.149961748554e-01 4.598600000000e+01
2 9.164103884178e-01 4.594400000000e+01
2 9.178246019801e-01 4.590300000000e+01
2 9.192388155425e-01 4.586300000000e+01
2 9.206530291049e-01 4.582400000000e+01
2 9.220672426673e-01 4.578600000000e+01
2 9.234814562296e-01 4.575000000000e+01
2 9.248956697920e-01 4.571400000000e+01
2 9.263098833544e-01 4.568000000000e+01
2 9.277240969168e-01 4.564700000000e+01
2 9.291383104791e-01 4.562200000000e+01
2 9.305525240415e-01 4.559900000000e+01
2 9.319667376039e-01 4.557600000000e+01
2 9.333809511662e-01 4.555100000000e+01
2 9.347951647286e-01 4.552500000000e+01
2 9.362093782910e-01 4.549900000000e+01
2 9.376235918534e-01 4.547200000000e+01
2 9.390378054157e-01 4.544400000000e+01
2 9.404520189781e-01 4.541600000000e+01
2 9.418662325405e-01 4.538600000000e+01
2 9.432804461029e-01 4.535600000000e+01
2 9.446946596652e-01 4.532500000000e+01
2 9.461088732276e-01 4.529300000000e+01
2 9.475230867900e-01 4.526100000000e+01
2 9.489373003523e-01 4.522700000000e+01
2 9.503515139147e-01 4.519300000000e+01
2 9.517657274771e-01 4.515800000000e+01
2 9.531799410395e-01 4.512200000000e+01
2 9.545941546018e-01 4.508600000000e+01
2 9.560083681642e-01 4.504800000000e+01
2 9.574225817266e-01 4.501000000000e+01
2 9.588367952890e-01 4.497100000000e+01
2 9.602510088513e-01 4.493200000000e+01
2 9.616652224137e-01 4.489100000000e+01
2 9.630794359761e-01 4.485000000000e+01
2 9.644936495385e-01 4.480700000000e+01
2 9.659078631008e-01 4.476400000000e+01
2 9.673220766632e-01 4.472100000000e+01
2 9.687362902256e-01 4.467600000000e+01
2 9.701505037879e-01 4.463100000000e+01
2 9.715647173503e-01 4.458500000000e+01
2 9.729789309127e-01 4.456400000000e+01
2 9.743931444751e-01 4.456800000000e+01
2 9.758073580374e-01 4.457100000000e+01
2 9.772215715998e-01 4.457400000000e+01
2 9.786357851622e-01 4.457600000000e+01
2 9.800499987246e-01 4.457700000000e+01
2 9.814642122869e-01 4.457800000000e+01
2 9.828784258493e-01 4.457800000000e+01
2 9.842926394117e-01 4.457800000000e+01
2 9.857068529740e-01 4.457600000000e+01
2 9.871210665364e-01 4.457400000000e+01
2 9.885352800988e-01 4.457100000000e+01
2 9.899494936612e-01 4.456800000000e+01
2 9.913637072235e-01 4.456400000000e+01
2 9.927779207859e-01 4.455900000000e+01
2 9.941921343483e-01 4.455400000000e+01
2 9.956063479107e-01 4.454800000000e+01
2 9.970205614730e-01 4.454100000000e+01
2 9.984347750354e-01 4.453300000000e+01
2 9.998489885978e-01 4.452500000000e+01
2 1.001263202160e+00 4.451600000000e+01
2 1.002677415723e+00 4.450700000000e+01
2 1.004091629285e+00 4.449700000000e+01
2 1.005505842847e+00 4.448600000000e+01
2 1.006920056410e+00 4.447400000000e+01
2 1.008334269972e+00 4.446200000000e+01
2 1.009748483534e+00 4.444900000000e+01
2 1.011162697097e+00 4.443500000000e+01
2 1.012576910659e+00 4.442100000000e+01
2 1.013991124222e+00 4.440600000000e+01
2 1.015405337784e+00 4.439000000000e+01
2 1.016819551346e+00 4.437100000000e+01
2 1.018233764909e+00 4.434600000000e+01
2 1.019647978471e+00 4.432200000000e+01
2 1.021062192033e+00 4.429900000000e+01
2 1.022476405596e+00 4.427800000000e+01
2 1.023890619158e+00 4.425700000000e+01
2 1.025304832720e+00 4.423700000000e+01
2 1.026719046283e+00 4.421900000000e+01
2 1.028133259845e+00 4.420200000000e+01
2 1.029547473408e+00 4.418600000000e+01
2 1.030961686970e+00 4.417000000000e+01
2 1.032375900532e+00 4.415700000000e+01
2 1.033790114095e+00 4.414400000000e+01
2 1.035204327657e+00 4.413200000000e+01
2 1.036618541219e+00 4.412100000000e+01
2 1.038032754782e+00 4.411200000000e+01
2 1.039446968344e+00 4.410400000000e+01
2 1.040861181907e+00 4.409600000000e+01
2 1.042275395469e+00 4.409000000000e+01
2 1.043689609031e+00 4.408500000000e+01
2 1.045103822594e+00 4.408100000000e+01
2 1.046518036156e+00 4.407900000000e+01
2 1.047932249718e+00 4.407700000000e+01
2 1.049346463281e+00 4.407700000000e+01
2 1.050760676843e+00 4.407700000000e+01
2 1.052174890406e+00 4.407900000000e+01
2 1.053589103968e+00 4.408200000000e+01
2 1.055003317530e+00 4.408600000000e+01
2 1.056417531093e+00 4.409100000000e+01
2 1.057831744655e+00 4.409700000000e+01
2 1.059245958217e+00 4.410400000000e+01
2 1.060660171780e+00 4.411300000000e+01
2 1.062074385342e+00 4.416000000000e+01
2 1.063488598905e+00 4.420600000000e+01
2 1.064902812467e+00 4.425300000000e+01
2 1.066317026029e+00 4.429900000000e+01
2 1.067731239592e+00 4.434600000000e+01
2 1.069145453154e+00 4.439200000000e+01
2 1.070559666716e+00 4.443800000000e+01
2 1.071973880279e+00 4.448400000000e+01
2 1.073388093841e+00 4.453000000000e+01
2 1.074802307404e+00 4.457500000000e+01
2 1.076216520966e+00 4.462100000000e+01
2 1.077630734528e+00 4.466600000000e+01
2 1.079044948091e+00 4.471100000000e+01
2 1.080459161653e+00 4.475600000000e+01
2 1.081873375215e+00 4.480100000000e+01
2 1.083287588778e+00 4.484600000000e+01
2 1.084701802340e+00 4.489000000000e+01
2 1.086116015903e+00 4.493500000000e+01
2 1.087530229465e+00 4.497900000000e+01
2 1.088944443027e+00 4.502300000000e+01
2 1.090358656590e+00 4.506700000000e+01
2 1.091772870152e+00 4.511100000000e+01
2 1.093187083714e+00 4.515500000000e+01
2 1.094601297277e+00 4.519800000000e+01
2 1.096015510839e+00 4.524200000000e+01
2 1.097429724402e+00 4.528500000000e+01
2 1.098843937964e+00 4.532800000000e+01
2 1.100258151526e+00 4.537100000000e+01
2 1.101672365089e+00 4.541400000000e+01
2 1.103086578651e+00 4.545700000000e+01
2 1.104500792213e+00 4.550000000000e+01
2 1.105915005776e+00 4.553200000000e+01
2 1.107329219338e+00 4.555900000000e+01
2 1.108743432901e+00 4.558500000000e+01
2 1.110157646463e+00 4.561000000000e+01
2 1.111571860025e+00 4.563400000000e+01
2 1.112986073588e+00 4.565700000000e+01
2 1.114400287150e+00 4.567800000000e+01
2 1.115814500712e+00 4.569800000000e+01
2 1.117228714275e+00 4.571800000000e+01
2 1.118642927837e+00 4.573500000000e+01
2 1.120057141399e+00 4.575200000000e+01
2 1.121471354962e+00 4.576800000000e+01
2 1.122885568524e+00 4.578200000000e+01
2 1.124299782087e+00 4.579500000000e+01
2 1.125713995649e+00 4.580700000000e+01
2 1.127128209211e+00 4.581800000000e+01
2 1.128542422774e+00 4.582800000000e+01
2 1.129956636336e+00 4.583600000000e+01
2 1.131370849898e+00 4.584300000000e+01
2 1.132785063461e+00 4.584900000000e+01
2 1.134199277023e+00 4.585400000000e+01
2 1.135613490586e+00 4.585800000000e+01
2 1.137027704148e+00 4.586000000000e+01
2 1.138441917710e+00 4.586200000000e+01
2 1.139856131273e+00 4.586200000000e+01
2 1.141270344835e+00 4.586100000000e+01
2 1.142684558397e+00 4.585800000000e+01
2 1.144098771960e+00 4.585500000000e+01
2 1.145512985522e+00 4.585000000000e+01
2 1.146927199085e+00 4.584400000000e+01
2 1.148341412647e+00 4.583700000000e+01
2 1.149755626209e+00 4.582800000000e+01
2 1.151169839772e+00 4.581700000000e+01
2 1.152584053334e+00 4.580700000000e+01
2 1.153998266896e+00 4.579700000000e+01
2 1.155412480459e+00 4.578700000000e+01
2 1.156826694021e+00 4.577700000000e+01
2 1.158240907584e+00 4.576700000000e+01
2 1.159655121146e+00 4.575800000000e+01
2 1.161069334708e+00 4.574900000000e+01
2 1.162483548271e+00 4.574000000000e+01
2 1.163897761833e+00 4.573200000000e+01
2 1.165311975395e+00 4.572300000000e+01
2 1.166726188958e+00 4.571500000000e+01
2 1.168140402520e+00 4.570700000000e+01
2 1.169554616083e+00 4.570000000000e+01
2 1.170968829645e+00 4.569200000000e+01
2 1.172383043207e+00 4.568500000000e+01
2 1.173797256770e+00 4.567800000000e+01
2 1.175211470332e+00 4.567200000000e+01
2 1.176625683894e+00 4.566500000000e+01
2 1.178039897457e+00 4.565900000000e+01
2 1.179454111019e+00 4.565300000000e+01
2 1.180868324582e+00 4.564800000000e+01
2 1.182282538144e+00 4.564200000000e+01
2 1.183696751706e+00 4.563700000000e+01
2 1.185110965269e+00 4.563200000000e+01
2 1.186525178831e+00 4.562700000000e+01
2 1.187939392393e+00 4.562300000000e+01
2 1.189353605956e+00 4.561900000000e+01
2 1.190767819518e+00 4.561500000000e+01
2 1.192182033081e+00 4.561100000000e+01
2 1.193596246643e+00 4.560500000000e+01
2 1.195010460205e+00 4.559300000000e+01
2 1.196424673768e+00 4.558000000000e+01
2 1.197838887330e+00 4.556800000000e+01
2 1.199253100892e+00 4.555700000000e+01
2 1.200667314455e+00 4.554500000000e+01
2 1.202081528017e+00 4.553400000000e+01
2 1.203495741580e+00 4.552300000000e+01
2 1.204909955142e+00 4.551300000000e+01
2 1.206324168704e+00 4.550300000000e+01
2 1.207738382267e+00 4.549300000000e+01
2 1.209152595829e+00 4.548300000000e+01
2 1.210566809391e+00 4.547400000000e+01
2 1.211981022954e+00 4.546500000000e+01
2 1.213395236516e+00 4.545700000000e+01
2 1.214809450078e+00 4.544900000000e+01
2 1.216223663641e+00 4.544100000000e+01
2 1.217637877203e+00 4.543300000000e+01
2 1.219052090766e+00 4.542600000000e+01
2 1.220466304328e+00 4.541900000000e+01
2 1.221880517890e+00 4.541200000000e+01
2 1.223294731453e+00 4.540600000000e+01
2 1.224708945015e+00 4.540000000000e+01
2 1.226123158577e+00 4.539400000000e+01
2 1.227537372140e+00 4.538900000000e+01
2 1.228951585702e+00 4.538300000000e+01
2 1.230365799265e+00 4.537900000000e+01
2 1.231780012827e+00 4.537400000000e+01
2 1.233194226389e+00 4.537000000000e+01
2 1.234608439952e+00 4.536600000000e+01
2 1.236022653514e+00 4.536300000000e+01
2 1.237436867076e+00 4.535900000000e+01
2 1.238851080639e+00 4.534800000000e+01
2 1.240265294201e+00 4.533700000000e+01
2 1.241679507764e+00 4.532600000000e+01
2 1.243093721326e+00 4.531500000000e+01
2 1.244507934888e+00 4.530300000000e+01
2 1.245922148451e+00 4.529100000000e+01
2 1.247336362013e+00 4.527900000000e+01
2 1.248750575575e+00 4.526700000000e+01
2 1.250164789138e+00 4.525400000000e+01
2 1.251579002700e+00 4.524200000000e+01
2 1.252993216263e+00 4.522900000000e+01
2 1.254407429825e+00 4.521600000000e+01
2 1.255821643387e+00 4.520200000000e+01
2 1.257235856950e+00 4.518900000000e+01
2 1.258650070512e+00 4.517500000000e+01
2 1.260064284074e+00 4.516200000000e+01
2 1.261478497637e+00 4.514800000000e+01
2 1.262892711199e+00 4.513300000000e+01
2 1.264306924762e+00 4.511900000000e+01
2 1.265721138324e+00 4.510400000000e+01
2 1.267135351886e+00 4.509000000000e+01
2 1.268549565449e+00 4.507500000000e+01
2 1.269963779011e+00 4.505900000000e+01
2 1.271377992573e+00 4.504400000000e+01
2 1.272792206136e+00 4.502800000000e+01
2 1.274206419698e+00 4.501300000000e+01
2 1.275620633261e+00 4.499700000000e+01
2 1.277034846823e+00 4.498100000000e+01
2 1.278449060385e+00 4.496400000000e+01
2 1.279863273948e+00 4.494800000000e+01
2 1.281277487510e+00 4.493100000000e+01
2 1.282691701072e+00 4.490800000000e+01
2 1.284105914635e+00 4.488400000000e+01
2 1.285520128197e+00 4.486000000000e+01
2 1.286934341760e+00 4.483600000000e+01
2 1.288348555322e+00 4.481200000000e+01
2 1.289762768884e+00 4.478900000000e+01
2 1.291176982447e+00 4.476500000000e+01
2 1.292591196009e+00 4.474100000000e+01
2 1.294005409571e+00 4.471800000000e+01
2 1.295419623134e+00 4.469400000000e+01
2 1.296833836696e+00 4.467100000000e+01
2 1.298248050259e+00 4.464700000000e+01
2 1.299662263821e+00 4.462400000000e+01
2 1.301076477383e+00 4.460100000000e+01
2 1.302490690946e+00 4.457800000000e+01
2 1.303904904508e+00 4.455500000000e+01
2 1.305319118070e+00 4.453200000000e+01
2 1.306733331633e+00 4.450900000000e+01
2 1.308147545195e+00 4.448600000000e+01
2 1.309561758757e+00 4.446400000000e+01
2 1.310975972320e+00 4.444100000000e+01
2 1.312390185882e+00 4.441900000000e+01
2 1.313804399445e+00 4.439600000000e+01
2 1.315218613007e+00 4.437400000000e+01
2 1.316632826569e+00 4.435200000000e+01
2 1.318047040132e+00 4.433000000000e+01
2 1.319461253694e+00 4.430700000000e+01
2 1.320875467256e+00 4.428500000000e+01
2 1.322289680819e+00 4.426300000000e+01
2 1.323703894381e+00 4.424200000000e+01
2 1.325118107944e+00 4.422000000000e+01
2 1.326532321506e+00 4.419900000000e+01
2 1.327946535068e+00 4.417800000000e+01
2 1.329360748631e+00 4.415800000000e+01
2 1.330774962193e+00 4.413800000000e+01
2 1.332189175755e+00 4.411800000000e+01
2 1.333603389318e+00 4.409900000000e+01
2 1.335017602880e+00 4.407900000000e+01
2 1.336431816443e+00 4.406000000000e+01
2 1.337846030005e+00 4.404100000000e+01
2 1.339260243567e+00 4.402200000000e+01
2 1.340674457130e+00 4.400400000000e+01
2 1.342088670692e+00 4.398500000000e+01
2 1.343502884254e+00 4.396700000000e+01
2 1.344917097817e+00 4.394900000000e+01
2 1.346331311379e+00 4.393100000000e+01
2 1.347745524942e+00 4.391400000000e+01
2 1.349159738504e+00 4.389600000000e+01
2 1.350573952066e+00 4.387900000000e+01
2 1.351988165629e+00 4.386200000000e+01
2 1.353402379191e+00 4.384500000000e+01
2 1.354816592753e+00 4.382800000000e+01
2 1.356230806316e+00 4.381200000000e+01
2 1.357645019878e+00 4.379600000000e+01
2 1.359059233441e+00 4.378000000000e+01
2 1.360473447003e+00 4.376400000000e+01
2 1.361887660565e+00 4.374800000000e+01
2 1.363301874128e+00 4.373300000000e+01
2 1.364716087690e+00 4.371700000000e+01
2 1.366130301252e+00 4.370200000000e+01
2 1.367544514815e+00 4.368700000000e+01
2 1.368958728377e+00 4.367300000000e+01
2 1.370372941940e+00 4.366000000000e+01
2 1.371787155502e+00 4.365300000000e+01
2 1.373201369064e+00 4.364700000000e+01
2 1.374615582627e+00 4.364000000000e+01
2 1.376029796189e+00 4.363300000000e+01
2 1.377444009751e+00 4.362700000000e+01
2 1.378858223314e+00 4.362000000000e+01
2 1.380272436876e+00 4.361400000000e+01
2 1.381686650439e+00 4.360700000000e+01
2 1.383100864001e+00 4.360100000000e+01
2 1.384515077563e+00 4.359400000000e+01
2 1.385929291126e+00 4.358800000000e+01
2 1.387343504688e+00 4.358200000000e+01
2 1.388757718250e+00 4.357500000000e+01
2 1.390171931813e+00 4.356900000000e+01
2 1.391586145375e+00 4.356300000000e+01
2 1.393000358937e+00 4.355700000000e+01
2 1.394414572500e+00 4.355000000000e+01
2 1.395828786062e+00 4.354400000000e+01
2 1.397242999625e+00 4.353800000000e+01
2 1.398657213187e+00 4.353200000000e+01
2 1.400071426749e+00 4.352600000000e+01
2 1.401485640312e+00 4.352000000000e+01
2 1.402899853874e+00 4.351400000000e+01
2 1.404314067436e+00 4.350800000000e+01
2 1.405728280999e+00 4.350200000000e+01
2 1.407142494561e+00 4.349600000000e+01
2 1.408556708124e+00 4.349000000000e+01
2 1.409970921686e+00 4.348500000000e+01
2 1.411385135248e+00 4.347900000000e+01
2 1.412799348811e+00 4.347300000000e+01
2 1.414213562373e+00 4.346700000000e+01
3 0.000000000000e+00 4.601300000000e+01
3 1.414213562373e-03 4.601300000000e+01
3 2.828427124746e-03 4.601300000000e+01
3 4.242640687119e-03 4.601300000000e+01
3 5.656854249492e-03 4.601300000000e+01
3 7.071067811865e-03 4.601300000000e+01
3 8.485281374239e-03 4.601300000000e+01
3 9.899494936612e-03 4.601300000000e+01
3 1.131370849898e-02 4.601300000000e+01
3 1.272792206136e-02 4.601300000000e+01
3 1.414213562373e-02 4.601300000000e+01
3 1.555634918610e-02 4.601300000000e+01
3 1.697056274848e-02 4.601300000000e+01
3 1.838477631085e-02 4.601300000000e+01
3 1.979898987322e-02 4.601300000000e+01
3 2.121320343560e-02 4.601300000000e+01
3 2.262741699797e-02 4.601300000000e+01
3 2.404163056034e-02 4.601300000000e+01
3 2.545584412272e-02 4.601300000000e+01
3 2.687005768509e-02 4.601300000000e+01
3 2.828427124746e-02 4.601300000000e+01
3 2.969848480983e-02 4.601300000000e+01
3 3.111269837221e-02 4.601300000000e+01
3 3.252691193458e-02 4.601300000000e+01
3 3.394112549695e-02 4.601300000000e+01
3 3.535533905933e-02 4.601300000000e+01
3 3.676955262170e-02 4.601300000000e+01
3 3.818376618407e-02 4.601300000000e+01
3 3.959797974645e-02 4.601300000000e+01
3 4.101219330882e-02 4.601300000000e+01
3 4.242640687119e-02 4.601300000000e+01
3 4.384062043357e-02 4.601300000000e+01
3 4.525483399594e-02 4.601300000000e+01
3 4.666904755831e-02 4.601300000000e+01
3 4.808326112069e-02 4.601300000000e+01
3 4.949747468306e-02 4.601300000000e+01
3 5.091168824543e-02 4.601300000000e+01
3 5.232590180780e-02 4.601300000000e+01
3 5.374011537018e-02 4.601300000000e+01
3 5.515432893255e-02 4.601300000000e+01
3 5.656854249492e-02 4.601300000000e+01
3 5.798275605730e-02 4.601300000000e+01
3 5.939696961967e-02 4.601300000000e+01
3 6.081118318204e-02 4.601300000000e+01
3 6.222539674442e-02 4.601300000000e+01
3 6.363961030679e-02 4.601300000000e+01
3 6.505382386916e-02 4.601300000000e+01
3 6.646803743154e-02 4.601300000000e+01
3 6.788225099391e-02 4.601300000000e+01
3 6.929646455628e-02 4.601300000000e+01
3 7.071067811865e-02 4.601300000000e+01
3 7.212489168103e-02 4.601300000000e+01
3 7.353910524340e-02 4.601300000000e+01
3 7.495331880577e-02 4.601300000000e+01
3 7.636753236815e-02 4.601300000000e+01
3 7.778174593052e-02 4.601300000000e+01
3 7.919595949289e-02 4.601300000000e+01
3 8.061017305527e-02 4.601300000000e+01
3 8.202438661764e-02 4.601300000000e+01
3 8.343860018001e-02 4.601300000000e+01
3 8.485281374239e-02 4.601300000000e+01
3 8.626702730476e-02 4.601300000000e+01
3 8.768124086713e-02 4.601300000000e+01
3 8.909545442950e-02 4.601300000000e+01
3 9.050966799188e-02 4.601300000000e+01
3 9.192388155425e-02 4.601300000000e+01
3 9.333809511662e-02 4.601300000000e+01
3 9.475230867900e-02 4.601300000000e+01
3 9.616652224137e-02 4.601300000000e+01
3 9.758073580374e-02 4.601300000000e+01
3 9.899494936612e-02 4.601300000000e+01
3 1.004091629285e-01 4.601300000000e+01
3 1.018233764909e-01 4.601300000000e+01
3 1.032375900532e-01 4.601300000000e+01
3 1.046518036156e-01 4.601300000000e+01
3 1.060660171780e-01 4.601300000000e+01
3 1.074802307404e-01 4.601300000000e+01
3 1.088944443027e-01 4.601300000000e+01
3 1.103086578651e-01 4.601300000000e+01
3 1.117228714275e-01 4.601300000000e+01
3 1.131370849898e-01 4.601300000000e+01
3 1.145512985522e-01 4.601300000000e+01
3 1.159655121146e-01 4.601300000000e+01
3 1.173797256770e-01 4.601300000000e+01
3 1.187939392393e-01 4.601300000000e+01
3 1.202081528017e-01 4.601300000000e+01
3 1.216223663641e-01 4.601300000000e+01
3 1.230365799265e-01 4.601300000000e+01
3 1.244507934888e-01 4.601300000000e+01
3 1.258650070512e-01 4.601300000000e+01
3 1.272792206136e-01 4.601300000000e+01
3 1.286934341760e-01 4.601300000000e+01
3 1.301076477383e-01 4.601300000000e+01
3 1.315218613007e-01 4.601300000000e+01
3 1.329360748631e-01 4.601300000000e+01
3 1.343502884254e-01 4.601300000000e+01
3 1.357645019878e-01 4.601300000000e+01
3 1.371787155502e-01 4.601300000000e+01
3 1.385929291126e-01 4.601300000000e+01
3 1.400071426749e-01 4.601300000000e+01
3 1.414213562373e-01 4.601300000000e+01
3 1.428355697997e-01 4.601300000000e+01
3 1.442497833621e-01 4.601300000000e+01
3 1.456639969244e-01 4.601300000000e+01
3 1.470782104868e-01 4.601300000000e+01
3 1.484924240492e-01 4.601300000000e+01
3 1.499066376115e-01 4.601300000000e+01
3 1.513208511739e-01 4.601300000000e+01
3 1.527350647363e-01 4.601300000000e+01
3 1.541492782987e-01 4.601300000000e+01
3 1.555634918610e-01 4.601300000000e+01
3 1.569777054234e-01 4.601300000000e+01
3 1.583919189858e-01 4.601300000000e+01
3 1.598061325482e-01 4.601300000000e+01
3 1.612203461105e-01 4.601300000000e+01
3 1.626345596729e-01 4.601300000000e+01
3 1.640487732353e-01 4.601300000000e+01
3 1.654629867977e-01 4.601300000000e+01
3 1.668772003600e-01 4.601300000000e+01
3 1.682914139224e-01 4.601300000000e+01
3 1.697056274848e-01 4.601300000000e+01
3 1.711198410471e-01 4.601300000000e+01
3 1.725340546095e-01 4.601300000000e+01
3 1.739482681719e-01 4.601300000000e+01
3 1.753624817343e-01 4.601300000000e+01
3 1.767766952966e-01 4.601300000000e+01
3 1.781909088590e-01 4.601300000000e+01
3 1.796051224214e-01 4.601300000000e+01
3 1.810193359838e-01 4.601300000000e+01
3 1.824335495461e-01 4.601300000000e+01
3 1.838477631085e-01 4.601300000000e+01
3 1.852619766709e-01 4.601300000000e+01
3 1.866761902332e-01 4.601300000000e+01
3 1.880904037956e-01 4.601300000000e+01
3 1.895046173580e-01 4.601300000000e+01
3 1.909188309204e-01 4.601300000000e+01
3 1.923330444827e-01 4.601300000000e+01
3 1.937472580451e-01 4.601300000000e+01
3 1.951614716075e-01 4.601300000000e+01
3 1.965756851699e-01 4.601300000000e+01
3 1.979898987322e-01 4.601300000000e+01
3 1.994041122946e-01 4.601300000000e+01
3 2.008183258570e-01 4.601300000000e+01
3 2.022325394194e-01 4.601300000000e+01
3 2.036467529817e-01 4.601300000000e+01
3 2.050609665441e-01 4.601300000000e+01
3 2.064751801065e-01 4.601300000000e+01
3 2.078893936688e-01 4.601300000000e+01
3 2.093036072312e-01 4.601300000000e+01
3 2.107178207936e-01 4.601300000000e+01
3 2.121320343560e-01 4.601300000000e+01
3 2.135462479183e-01 4.601300000000e+01
3 2.149604614807e-01 4.601300000000e+01
3 2.163746750431e-01 4.601300000000e+01
3 2.177888886055e-01 4.601300000000e+01
3 2.192031021678e-01 4.601300000000e+01
3 2.206173157302e-01 4.601300000000e+01
3 2.220315292926e-01 4.601300000000e+01
3 2.234457428549e-01 4.601300000000e+01
3 2.248599564173e-01 4.601300000000e+01
3 2.262741699797e-01 4.601300000000e+01
3 2.276883835421e-01 4.601300000000e+01
3 2.291025971044e-01 4.601300000000e+01
3 2.305168106668e-01 4.601300000000e+01
3 2.319310242292e-01 4.601300000000e+01
3 2.333452377916e-01 4.601300000000e+01
3 2.347594513539e-01 4.601300000000e+01
3 2.361736649163e-01 4.601300000000e+01
3 2.375878784787e-01 4.601300000000e+01
3 2.390020920411e-01 4.601300000000e+01
3 2.404163056034e-01 4.601300000000e+01
3 2.418305191658e-01 4.601300000000e+01
3 2.432447327282e-01 4.601300000000e+01
3 2.446589462905e-01 4.601300000000e+01
3 2.460731598529e-01 4.601300000000e+01
3 2.474873734153e-01 4.601300000000e+01
3 2.489015869777e-01 4.601300000000e+01
3 2.503158005400e-01 4.601300000000e+01
3 2.517300141024e-01 4.601300000000e+01
3 2.531442276648e-01 4.601300000000e+01
3 2.545584412272e-01 4.601300000000e+01
3 2.559726547895e-01 4.601300000000e+01
3 2.573868683519e-01 4.601300000000e+01
3 2.588010819143e-01 4.601300000000e+01
3 2.602152954766e-01 4.601300000000e+01
3 2.616295090390e-01 4.601300000000e+01
3 2.630437226014e-01 4.601300000000e+01
3 2.644579361638e-01 4.601300000000e+01
3 2.658721497261e-01 4.601300000000e+01
3 2.672863632885e-01 4.601300000000e+01
3 2.687005768509e-01 4.601300000000e+01
3 2.701147904133e-01 4.601300000000e+01
3 2.715290039756e-01 4.601300000000e+01
3 2.729432175380e-01 4.601300000000e+01
3 2.743574311004e-01 4.601300000000e+01
3 2.757716446628e-01 4.601300000000e+01
3 2.771858582251e-01 4.601300000000e+01
3 2.786000717875e-01 4.601300000000e+01
3 2.800142853499e-01 4.601300000000e+01
3 2.814284989122e-01 4.601300000000e+01
3 2.828427124746e-01 4.601300000000e+01
3 2.842569260370e-01 4.601300000000e+01
3 2.856711395994e-01 4.601300000000e+01
3 2.870853531617e-01 4.601300000000e+01
3 2.884995667241e-01 4.601300000000e+01
3 2.899137802865e-01 4.601300000000e+01
3 2.913279938489e-01 4.601300000000e+01
3 2.927422074112e-01 4.601300000000e+01
3 2.941564209736e-01 4.601300000000e+01
3 2.955706345360e-01 4.601300000000e+01
3 2.969848480983e-01 4.601300000000e+01
3 2.983990616607e-01 4.601300000000e+01
3 2.998132752231e-01 4.601300000000e+01
3 3.012274887855e-01 4.601300000000e+01
3 3.026417023478e-01 4.601300000000e+01
3 3.040559159102e-01 4.601300000000e+01
3 3.054701294726e-01 4.601300000000e+01
3 3.068843430350e-01 4.601300000000e+01
3 3.082985565973e-01 4.601300000000e+01
3 3.097127701597e-01 4.601300000000e+01
3 3.111269837221e-01 4.601300000000e+01
3 3.125411972845e-01 4.601300000000e+01
3 3.139554108468e-01 4.601300000000e+01
3 3.153696244092e-01 4.601300000000e+01
3 3.167838379716e-01 4.601300000000e+01
3 3.181980515339e-01 4.601300000000e+01
3 3.196122650963e-01 4.601300000000e+01
3 3.210264786587e-01 4.601300000000e+01
3 3.224406922211e-01 4.601300000000e+01
3 3.238549057834e-01 4.601300000000e+01
3 3.252691193458e-01 4.601300000000e+01
3 3.266833329082e-01 4.601300000000e+01
3 3.280975464706e-01 4.601300000000e+01
3 3.295117600329e-01 4.601300000000e+01
3 3.309259735953e-01 4.601300000000e+01
3 3.323401871577e-01 4.601300000000e+01
3 3.337544007201e-01 4.601300000000e+01
3 3.351686142824e-01 4.601300000000e+01
3 3.365828278448e-01 4.601300000000e+01
3 3.379970414072e-01 4.601300000000e+01
3 3.394112549695e-01 4.601300000000e+01
3 3.408254685319e-01 4.601300000000e+01
3 3.422396820943e-01 4.601300000000e+01
3 3.436538956567e-01 4.601300000000e+01
3 3.450681092190e-01 4.601300000000e+01
3 3.464823227814e-01 4.601300000000e+01
3 3.478965363438e-01 4.601300000000e+01
3 3.493107499062e-01 4.601300000000e+01
3 3.507249634685e-01 4.601300000000e+01
3 3.521391770309e-01 4.601300000000e+01
3 3.535533905933e-01 4.601300000000e+01
3 3.549676041556e-01 4.601300000000e+01
3 3.563818177180e-01 4.601300000000e+01
3 3.577960312804e-01 4.601300000000e+01
3 3.592102448428e-01 4.601300000000e+01
3 3.606244584051e-01 4.601300000000e+01
3 3.620386719675e-01 4.601300000000e+01
3 3.634528855299e-01 4.601300000000e+01
3 3.648670990923e-01 4.601300000000e+01
3 3.662813126546e-01 4.601300000000e+01
3 3.676955262170e-01 4.601300000000e+01
3 3.691097397794e-01 4.601300000000e+01
3 3.705239533418e-01 4.601300000000e+01
3 3.719381669041e-01 4.601300000000e+01
3 3.733523804665e-01 4.601300000000e+01
3 3.747665940289e-01 4.601300000000e+01
3 3.761808075912e-01 4.601300000000e+01
3 3.775950211536e-01 4.601300000000e+01
3 3.790092347160e-01 4.601300000000e+01
3 3.804234482784e-01 4.601300000000e+01
3 3.818376618407e-01 4.601300000000e+01
3 3.832518754031e-01 4.601300000000e+01
3 3.846660889655e-01 4.601300000000e+01
3 3.860803025279e-01 4.601300000000e+01
3 3.874945160902e-01 4.601300000000e+01
3 3.889087296526e-01 4.601300000000e+01
3 3.903229432150e-01 4.601300000000e+01
3 3.917371567773e-01 4.601300000000e+01
3 3.931513703397e-01 4.601300000000e+01
3 3.945655839021e-01 4.601300000000e+01
3 3.959797974645e-01 4.601300000000e+01
3 3.973940110268e-01 4.601300000000e+01
3 3.988082245892e-01 4.601300000000e+01
3 4.002224381516e-01 4.601300000000e+01
3 4.016366517140e-01 4.601300000000e+01
3 4.030508652763e-01 4.601300000000e+01
3 4.044650788387e-01 4.601300000000e+01
3 4.058792924011e-01 4.601300000000e+01
3 4.072935059635e-01 4.601300000000e+01
3 4.087077195258e-01 4.601300000000e+01
3 4.101219330882e-01 4.601300000000e+01
3 4.115361466506e-01 4.601300000000e+01
3 4.129503602129e-01 4.601300000000e+01
3 4.143645737753e-01 4.601300000000e+01
3 4.157787873377e-01 4.601300000000e+01
3 4.171930009001e-01 4.601300000000e+01
3 4.186072144624e-01 4.601300000000e+01
3 4.200214280248e-01 4.601300000000e+01
3 4.214356415872e-01 4.601300000000e+01
3 4.228498551496e-01 4.601300000000e+01
3 4.242640687119e-01 4.601300000000e+01
3 4.256782822743e-01 4.601300000000e+01
3 4.270924958367e-01 4.601300000000e+01
3 4.285067093990e-01 4.601300000000e+01
3 4.299209229614e-01 4.601300000000e+01
3 4.313351365238e-01 4.601300000000e+01
3 4.327493500862e-01 4.601300000000e+01
3 4.341635636485e-01 4.601300000000e+01
3 4.355777772109e-01 4.601300000000e+01
3 4.369919907733e-01 4.601300000000e+01
3 4.384062043357e-01 4.601300000000e+01
3 4.398204178980e-01 4.601300000000e+01
3 4.412346314604e-01 4.601300000000e+01
3 4.426488450228e-01 4.601300000000e+01
3 4.440630585852e-01 4.601300000000e+01
3 4.454772721475e-01 4.601300000000e+01
3 4.468914857099e-01 4.601300000000e+01
3 4.483056992723e-01 4.601300000000e+01
3 4.497199128346e-01 4.601300000000e+01
3 4.511341263970e-01 4.601300000000e+01
3 4.525483399594e-01 4.601300000000e+01
3 4.539625535218e-01 4.601300000000e+01
3 4.553767670841e-01 4.601300000000e+01
3 4.567909806465e-01 4.601300000000e+01
3 4.582051942089e-01 4.601300000000e+01
3 4.596194077713e-01 4.601300000000e+01
3 4.610336213336e-01 4.601300000000e+01
3 4.624478348960e-01 4.601300000000e+01
3 4.638620484584e-01 4.601300000000e+01
3 4.652762620207e-01 4.601300000000e+01
3 4.666904755831e-01 4.601300000000e+01
3 4.681046891455e-01 4.601300000000e+01
3 4.695189027079e-01 4.601300000000e+01
3 4.709331162702e-01 4.601300000000e+01
3 4.723473298326e-01 4.601300000000e+01
3 4.737615433950e-01 4.601300000000e+01
3 4.751757569574e-01 4.601300000000e+01
3 4.765899705197e-01 4.601300000000e+01
3 4.780041840821e-01 4.601300000000e+01
3 4.794183976445e-01 4.601300000000e+01
3 4.808326112069e-01 4.601300000000e+01
3 4.822468247692e-01 4.601300000000e+01
3 4.836610383316e-01 4.601300000000e+01
3 4.850752518940e-01 4.601300000000e+01
3 4.864894654563e-01 4.601300000000e+01
3 4.879036790187e-01 4.601300000000e+01
3 4.893178925811e-01 4.601300000000e+01
3 4.907321061435e-01 4.601300000000e+01
3 4.921463197058e-01 4.601300000000e+01
3 4.935605332682e-01 4.601300000000e+01
3 4.949747468306e-01 4.601300000000e+01
3 4.963889603930e-01 4.601300000000e+01
3 4.978031739553e-01 4.601300000000e+01
3 4.992173875177e-01 4.601300000000e+01
3 5.006316010801e-01 4.601300000000e+01
3 5.020458146424e-01 4.601300000000e+01
3 5.034600282048e-01 4.601300000000e+01
3 5.048742417672e-01 4.601300000000e+01
3 5.062884553296e-01 4.601300000000e+01
3 5.077026688919e-01 4.601300000000e+01
3 5.091168824543e-01 4.601300000000e+01
3 5.105310960167e-01 4.601300000000e+01
3 5.119453095791e-01 4.601300000000e+01
3 5.133595231414e-01 4.601300000000e+01
3 5.147737367038e-01 4.601300000000e+01
3 5.161879502662e-01 4.601300000000e+01
3 5.176021638286e-01 4.601300000000e+01
3 5.190163773909e-01 4.601300000000e+01
3 5.204305909533e-01 4.601300000000e+01
3 5.218448045157e-01 4.601300000000e+01
3 5.232590180780e-01 4.601300000000e+01
3 5.246732316404e-01 4.601300000000e+01
3 5.260874452028e-01 4.601300000000e+01
3 5.275016587652e-01 4.601300000000e+01
3 5.289158723275e-01 4.601300000000e+01
3 5.303300858899e-01 4.601300000000e+01
3 5.317442994523e-01 4.601300000000e+01
3 5.331585130147e-01 4.601300000000e+01
3 5.345727265770e-01 4.601300000000e+01
3 5.359869401394e-01 4.601300000000e+01
3 5.374011537018e-01 4.601300000000e+01
3 5.388153672641e-01 4.601300000000e+01
3 5.402295808265e-01 4.601300000000e+01
3 5.416437943889e-01 4.601300000000e+01
3 5.430580079513e-01 4.601300000000e+01
3 5.444722215136e-01 4.601300000000e+01
3 5.458864350760e-01 4.601300000000e+01
3 5.473006486384e-01 4.601300000000e+01
3 5.487148622008e-01 4.601300000000e+01
3 5.501290757631e-01 4.601300000000e+01
3 5.515432893255e-01 4.601300000000e+01
3 5.529575028879e-01 4.601300000000e+01
3 5.543717164503e-01 4.601300000000e+01
3 5.557859300126e-01 4.601300000000e+01
3 5.572001435750e-01 4.601300000000e+01
3 5.586143571374e-01 4.601300000000e+01
3 5.600285706997e-01 4.601300000000e+01
3 5.614427842621e-01 4.601300000000e+01
3 5.628569978245e-01 4.601300000000e+01
3 5.642712113869e-01 4.601300000000e+01
3 5.656854249492e-01 4.601300000000e+01
3 5.670996385116e-01 4.601300000000e+01
3 5.685138520740e-01 4.601300000000e+01
3 5.699280656364e-01 4.601300000000e+01
3 5.713422791987e-01 4.601300000000e+01
3 5.727564927611e-01 4.601300000000e+01
3 5.741707063235e-01 4.601300000000e+01
3 5.755849198858e-01 4.601300000000e+01
3 5.769991334482e-01 4.601300000000e+01
3 5.784133470106e-01 4.601300000000e+01
3 5.798275605730e-01 4.601300000000e+01
3 5.812417741353e-01 4.601300000000e+01
3 5.826559876977e-01 4.601300000000e+01
3 5.840702012601e-01 4.601300000000e+01
3 5.854844148225e-01 4.601300000000e+01
3 5.868986283848e-01 4.601300000000e+01
3 5.883128419472e-01 4.601300000000e+01
3 5.897270555096e-01 4.601300000000e+01
3 5.911412690720e-01 4.601300000000e+01
3 5.925554826343e-01 4.601300000000e+01
3 5.939696961967e-01 4.601300000000e+01
3 5.953839097591e-01 4.601300000000e+01
3 5.967981233214e-01 4.601300000000e+01
3 5.982123368838e-01 4.601300000000e+01
3 5.996265504462e-01 4.601300000000e+01
3 6.010407640086e-01 4.601300000000e+01
3 6.024549775709e-01 4.601300000000e+01
3 6.038691911333e-01 4.601300000000e+01
3 6.052834046957e-01 4.601300000000e+01
3 6.066976182581e-01 4.601300000000e+01
3 6.081118318204e-01 4.601300000000e+01
3 6.095260453828e-01 4.601300000000e+01
3 6.109402589452e-01 4.601300000000e+01
3 6.123544725076e-01 4.601300000000e+01
3 6.137686860699e-01 4.601300000000e+01
3 6.151828996323e-01 4.601300000000e+01
3 6.165971131947e-01 4.601300000000e+01
3 6.180113267570e-01 4.601300000000e+01
3 6.194255403194e-01 4.601300000000e+01
3 6.208397538818e-01 4.601300000000e+01
3 6.222539674442e-01 4.601300000000e+01
3 6.236681810065e-01 4.601300000000e+01
3 6.250823945689e-01 4.601300000000e+01
3 6.264966081313e-01 4.601300000000e+01
3 6.279108216937e-01 4.601300000000e+01
3 6.293250352560e-01 4.601300000000e+01
3 6.307392488184e-01 4.601300000000e+01
3 6.321534623808e-01 4.601300000000e+01
3 6.335676759431e-01 4.601300000000e+01
3 6.349818895055e-01 4.601300000000e+01
3 6.363961030679e-01 4.601300000000e+01
3 6.378103166303e-01 4.601300000000e+01
3 6.392245301926e-01 4.601300000000e+01
3 6.406387437550e-01 4.601300000000e+01
3 6.420529573174e-01 4.601300000000e+01
3 6.434671708798e-01 4.601300000000e+01
3 6.448813844421e-01 4.601300000000e+01
3 6.462955980045e-01 4.601300000000e+01
3 6.477098115669e-01 4.601300000000e+01
3 6.491240251293e-01 4.601300000000e+01
3 6.505382386916e-01 4.601300000000e+01
3 6.519524522540e-01 4.601300000000e+01
3 6.533666658164e-01 4.601300000000e+01
3 6.547808793787e-01 4.601300000000e+01
3 6.561950929411e-01 4.601300000000e+01
3 6.576093065035e-01 4.601300000000e+01
3 6.590235200659e-01 4.601300000000e+01
3 6.604377336282e-01 4.601300000000e+01
3 6.618519471906e-01 4.601300000000e+01
3 6.632661607530e-01 4.601300000000e+01
3 6.646803743154e-01 4.601300000000e+01
3 6.660945878777e-01 4.601300000000e+01
3 6.675088014401e-01 4.601300000000e+01
3 6.689230150025e-01 4.601300000000e+01
3 6.703372285648e-01 4.601300000000e+01
3 6.717514421272e-01 4.601300000000e+01
3 6.731656556896e-01 4.601300000000e+01
3 6.745798692520e-01 4.601300000000e+01
3 6.759940828143e-01 4.601300000000e+01
3 6.774082963767e-01 4.601300000000e+01
3 6.788225099391e-01 4.601300000000e+01
3 6.802367235015e-01 4.601300000000e+01
3 6.816509370638e-01 4.601300000000e+01
3 6.830651506262e-01 4.601300000000e+01
3 6.844793641886e-01 4.601300000000e+01
3 6.858935777510e-01 4.601300000000e+01
3 6.873077913133e-01 4.601300000000e+01
3 6.887220048757e-01 4.601300000000e+01
3 6.901362184381e-01 4.601300000000e+01
3 6.915504320004e-01 4.601300000000e+01
3 6.929646455628e-01 4.601300000000e+01
3 6.943788591252e-01 4.601300000000e+01
3 6.957930726876e-01 4.601300000000e+01
3 6.972072862499e-01 4.601300000000e+01
3 6.986214998123e-01 4.601300000000e+01
3 7.000357133747e-01 4.601300000000e+01
3 7.014499269371e-01 4.601300000000e+01
3 7.028641404994e-01 4.601300000000e+01
3 7.042783540618e-01 4.601300000000e+01
3 7.056925676242e-01 4.601300000000e+01
3 7.071067811865e-01 4.601300000000e+01
3 7.085209947489e-01 4.601300000000e+01
3 7.099352083113e-01 4.601300000000e+01
3 7.113494218737e-01 4.601300000000e+01
3 7.127636354360e-01 4.601300000000e+01
3 7.141778489984e-01 4.601300000000e+01
3 7.155920625608e-01 4.601300000000e+01
3 7.170062761232e-01 4.601300000000e+01
3 7.184204896855e-01 4.601300000000e+01
3 7.198347032479e-01 4.601300000000e+01
3 7.212489168103e-01 4.601300000000e+01
3 7.226631303727e-01 4.601300000000e+01
3 7.240773439350e-01 4.601300000000e+01
3 7.254915574974e-01 4.601300000000e+01
3 7.269057710598e-01 4.601300000000e+01
3 7.283199846221e-01 4.601300000000e+01
3 7.297341981845e-01 4.601300000000e+01
3 7.311484117469e-01 4.601300000000e+01
3 7.325626253093e-01 4.601300000000e+01
3 7.339768388716e-01 4.601300000000e+01
3 7.353910524340e-01 4.601300000000e+01
3 7.368052659964e-01 4.601300000000e+01
3 7.382194795588e-01 4.601300000000e+01
3 7.396336931211e-01 4.601300000000e+01
3 7.410479066835e-01 4.601300000000e+01
3 7.424621202459e-01 4.601300000000e+01
3 7.438763338082e-01 4.601300000000e+01
3 7.452905473706e-01 4.601300000000e+01
3 7.467047609330e-01 4.601300000000e+01
3 7.481189744954e-01 4.601300000000e+01
3 7.495331880577e-01 4.601300000000e+01
3 7.509474016201e-01 4.601300000000e+01
3 7.523616151825e-01 4.601300000000e+01
3 7.537758287449e-01 4.601300000000e+01
3 7.551900423072e-01 4.601300000000e+01
3 7.566042558696e-01 4.601300000000e+01
3 7.580184694320e-01 4.601300000000e+01
3 7.594326829944e-01 4.601300000000e+01
3 7.608468965567e-01 4.601300000000e+01
3 7.622611101191e-01 4.601300000000e+01
3 7.636753236815e-01 4.601300000000e+01
3 7.650895372438e-01 4.601300000000e+01
3 7.665037508062e-01 4.601300000000e+01
3 7.679179643686e-01 4.601300000000e+01
3 7.693321779310e-01 4.601300000000e+01
3 7.707463914933e-01 4.601300000000e+01
3 7.721606050557e-01 4.601300000000e+01
3 7.735748186181e-01 4.601300000000e+01
3 7.749890321805e-01 4.601300000000e+01
3 7.764032457428e-01 4.601300000000e+01
3 7.778174593052e-01 4.601300000000e+01
3 7.792316728676e-01 4.601300000000e+01
3 7.806458864299e-01 4.601300000000e+01
3 7.820600999923e-01 4.601300000000e+01
3 7.834743135547e-01 4.601300000000e+01
3 7.848885271171e-01 4.601300000000e+01
3 7.863027406794e-01 4.601300000000e+01
3 7.877169542418e-01 4.601300000000e+01
3 7.891311678042e-01 4.601300000000e+01
3 7.905453813666e-01 4.601300000000e+01
3 7.919595949289e-01 4.601300000000e+01
3 7.933738084913e-01 4.601300000000e+01
3 7.947880220537e-01 4.601300000000e+01
3 7.962022356161e-01 4.601300000000e+01
3 7.976164491784e-01 4.601300000000e+01
3 7.990306627408e-01 4.601300000000e+01
3 8.004448763032e-01 4.601300000000e+01
3 8.018590898655e-01 4.601300000000e+01
3 8.032733034279e-01 4.601300000000e+01
3 8.046875169903e-01 4.601300000000e+01
3 8.061017305527e-01 4.601300000000e+01
3 8.075159441150e-01 4.601300000000e+01
3 8.089301576774e-01 4.601300000000e+01
3 8.103443712398e-01 4.601300000000e+01
3 8.117585848022e-01 4.601300000000e+01
3 8.131727983645e-01 4.601300000000e+01
3 8.145870119269e-01 4.601300000000e+01
3 8.160012254893e-01 4.601300000000e+01
3 8.174154390516e-01 4.601300000000e+01
3 8.188296526140e-01 4.601300000000e+01
3 8.202438661764e-01 4.601300000000e+01
3 8.216580797388e-01 4.601300000000e+01
3 8.230722933011e-01 4.601300000000e+01
3 8.244865068635e-01 4.601300000000e+01
3 8.259007204259e-01 4.601300000000e+01
3 8.273149339883e-01 4.601300000000e+01
3 8.287291475506e-01 4.601300000000e+01
3 8.301433611130e-01 4.601300000000e+01
3 8.315575746754e-01 4.601300000000e+01
3 8.329717882378e-01 4.601300000000e+01
3 8.343860018001e-01 4.601300000000e+01
3 8.358002153625e-01 4.601300000000e+01
3 8.372144289249e-01 4.601300000000e+01
3 8.386286424872e-01 4.601300000000e+01
3 8.400428560496e-01 4.601300000000e+01
3 8.414570696120e-01 4.601300000000e+01
3 8.428712831744e-01 4.601300000000e+01
3 8.442854967367e-01 4.601300000000e+01
3 8.456997102991e-01 4.601300000000e+01
3 8.471139238615e-01 4.601300000000e+01
3 8.485281374239e-01 4.601300000000e+01
3 8.499423509862e-01 4.601300000000e+01
3 8.513565645486e-01 4.601300000000e+01
3 8.527707781110e-01 4.601300000000e+01
3 8.541849916733e-01 4.601300000000e+01
3 8.555992052357e-01 4.601300000000e+01
3 8.570134187981e-01 4.601300000000e+01
3 8.584276323605e-01 4.601300000000e+01
3 8.598418459228e-01 4.601300000000e+01
3 8.612560594852e-01 4.601300000000e+01
3 8.626702730476e-01 4.601300000000e+01
3 8.640844866100e-01 4.601300000000e+01
3 8.654987001723e-01 4.601300000000e+01
3 8.669129137347e-01 4.601300000000e+01
3 8.683271272971e-01 4.601300000000e+01
3 8.697413408595e-01 4.601300000000e+01
3 8.711555544218e-01 4.601300000000e+01
3 8.725697679842e-01 4.601300000000e+01
3 8.739839815466e-01 4.601300000000e+01
3 8.753981951089e-01 4.601300000000e+01
3 8.768124086713e-01 4.601300000000e+01
3 8.782266222337e-01 4.601300000000e+01
3 8.796408357961e-01 4.601300000000e+01
3 8.810550493584e-01 4.601300000000e+01
3 8.824692629208e-01 4.601300000000e+01
3 8.838834764832e-01 4.601300000000e+01
3 8.852976900456e-01 4.601300000000e+01
3 8.867119036079e-01 4.601300000000e+01
3 8.881261171703e-01 4.601300000000e+01
3 8.895403307327e-01 4.601300000000e+01
3 8.909545442950e-01 4.601300000000e+01
3 8.923687578574e-01 4.601300000000e+01
3 8.937829714198e-01 4.601300000000e+01
3 8.951971849822e-01 4.601300000000e+01
3 8.966113985445e-01 4.601300000000e+01
3 8.980256121069e-01 4.601300000000e+01
3 8.994398256693e-01 4.601300000000e+01
3 9.008540392317e-01 4.601300000000e+01
3 9.022682527940e-01 4.601300000000e+01
3 9.036824663564e-01 4.601300000000e+01
3 9.050966799188e-01 4.601300000000e+01
3 9.065108934812e-01 4.601300000000e+01
3 9.079251070435e-01 4.601300000000e+01
3 9.093393206059e-01 4.601300000000e+01
3 9.107535341683e-01 4.601300000000e+01
3 9.121677477306e-01 4.601300000000e+01
3 9.135819612930e-01 4.601300000000e+01
3 9.149961748554e-01 4.601300000000e+01
3 9.164103884178e-01 4.601300000000e+01
3 9.178246019801e-01 4.601300000000e+01
3 9.192388155425e-01 4.601300000000e+01
3 9.206530291049e-01 4.601300000000e+01
3 9.220672426673e-01 4.601300000000e+01
3 9.234814562296e-01 4.601300000000e+01
3 9.248956697920e-01 4.601300000000e+01
3 9.263098833544e-01 4.601300000000e+01
3 9.277240969168e-01 4.601300000000e+01
3 9.291383104791e-01 4.601300000000e+01
3 9.305525240415e-01 4.601300000000e+01
3 9.319667376039e-01 4.601300000000e+01
3 9.333809511662e-01 4.601300000000e+01
3 9.347951647286e-01 4.601300000000e+01
3 9.362093782910e-01 4.601300000000e+01
3 9.376235918534e-01 4.601300000000e+01
3 9.390378054157e-01 4.601300000000e+01
3 9.404520189781e-01 4.601300000000e+01
3 9.418662325405e-01 4.601300000000e+01
3 9.432804461029e-01 4.601300000000e+01
3 9.446946596652e-01 4.601300000000e+01
3 9.461088732276e-01 4.601300000000e+01
3 9.475230867900e-01 4.601300000000e+01
3 9.489373003523e-01 4.601300000000e+01
3 9.503515139147e-01 4.601300000000e+01
3 9.517657274771e-01 4.601300000000e+01
3 9.531799410395e-01 4.601300000000e+01
3 9.545941546018e-01 4.601300000000e+01
3 9.560083681642e-01 4.601300000000e+01
3 9.574225817266e-01 4.601300000000e+01
3 9.588367952890e-01 4.601300000000e+01
3 9.602510088513e-01 4.601300000000e+01
3 9.616652224137e-01 4.601300000000e+01
3 9.630794359761e-01 4.601300000000e+01
3 9.644936495385e-01 4.601300000000e+01
3 9.659078631008e-01 4.601300000000e+01
3 9.673220766632e-01 4.601300000000e+01
3 9.687362902256e-01 4.601300000000e+01
3 9.701505037879e-01 4.601300000000e+01
3 9.715647173503e-01 4.601300000000e+01
3 9.729789309127e-01 4.601300000000e+01
3 9.743931444751e-01 4.601300000000e+01
3 9.758073580374e-01 4.601300000000e+01
3 9.772215715998e-01 4.601300000000e+01
3 9.786357851622e-01 4.601300000000e+01
3 9.800499987246e-01 4.601300000000e+01
3 9.814642122869e-01 4.601300000000e+01
3 9.828784258493e-01 4.601300000000e+01
3 9.842926394117e-01 4.601300000000e+01
3 9.857068529740e-01 4.601300000000e+01
3 9.871210665364e-01 4.601300000000e+01
3 9.885352800988e-01 4.601300000000e+01
3 9.899494936612e-01 4.601300000000e+01
3 9.913637072235e-01 4.601300000000e+01
3 9.927779207859e-01 4.601300000000e+01
3 9.941921343483e-01 4.601300000000e+01
3 9.956063479107e-01 4.601300000000e+01
3 9.970205614730e-01 4.601300000000e+01
3 9.984347750354e-01 4.601300000000e+01
3 9.998489885978e-01 4.601300000000e+01
3 1.001263202160e+00 4.601300000000e+01
3 1.002677415723e+00 4.601300000000e+01
3 1.004091629285e+00 4.601300000000e+01
3 1.005505842847e+00 4.601300000000e+01
3 1.006920056410e+00 4.601300000000e+01
3 1.008334269972e+00 4.601300000000e+01
3 1.009748483534e+00 4.601300000000e+01
3 1.011162697097e+00 4.601300000000e+01
3 1.012576910659e+00 4.601300000000e+01
3 1.013991124222e+00 4.601300000000e+01
3 1.015405337784e+00 4.601300000000e+01
3 1.016819551346e+00 4.601300000000e+01
3 1.018233764909e+00 4.601300000000e+01
3 1.019647978471e+00 4.601300000000e+01
3 1.021062192033e+00 4.601300000000e+01
3 1.022476405596e+00 4.601300000000e+01
3 1.023890619158e+00 4.601300000000e+01
3 1.025304832720e+00 4.601300000000e+01
3 1.026719046283e+00 4.601300000000e+01
3 1.028133259845e+00 4.601300000000e+01
3 1.029547473408e+00 4.601300000000e+01
3 1.030961686970e+00 4.601300000000e+01
3 1.032375900532e+00 4.601300000000e+01
3 1.033790114095e+00 4.601300000000e+01
3 1.035204327657e+00 4.601300000000e+01
3 1.036618541219e+00 4.601300000000e+01
3 1.038032754782e+00 4.601300000000e+01
3 1.039446968344e+00 4.601300000000e+01
3 1.040861181907e+00 4.601300000000e+01
3 1.042275395469e+00 4.601300000000e+01
3 1.043689609031e+00 4.601300000000e+01
3 1.045103822594e+00 4.601300000000e+01
3 1.046518036156e+00 4.601300000000e+01
3 1.047932249718e+00 4.601300000000e+01
3 1.049346463281e+00 4.601300000000e+01
3 1.050760676843e+00 4.601300000000e+01
3 1.052174890406e+00 4.601300000000e+01
3 1.053589103968e+00 4.601300000000e+01
3 1.055003317530e+00 4.601300000000e+01
3 1.056417531093e+00 4.601300000000e+01
3 1.057831744655e+00 4.601300000000e+01
3 1.059245958217e+00 4.601300000000e+01
3 1.060660171780e+00 4.601300000000e+01
3 1.062074385342e+00 4.601300000000e+01
3 1.063488598905e+00 4.601300000000e+01
3 1.064902812467e+00 4.601300000000e+01
3 1.066317026029e+00 4.601300000000e+01
3 1.067731239592e+00 4.601300000000e+01
3 1.069145453154e+00 4.601300000000e+01
3 1.070559666716e+00 4.601300000000e+01
3 1.071973880279e+00 4.601300000000e+01
3 1.073388093841e+00 4.601300000000e+01
3 1.074802307404e+00 4.601300000000e+01
3 1.076216520966e+00 4.601300000000e+01
3 1.077630734528e+00 4.601300000000e+01
3 1.079044948091e+00 4.601300000000e+01
3 1.080459161653e+00 4.601300000000e+01
3 1.081873375215e+00 4.601300000000e+01
3 1.083287588778e+00 4.601300000000e+01
3 1.084701802340e+00 4.601300000000e+01
3 1.086116015903e+00 4.601300000000e+01
3 1.087530229465e+00 4.601300000000e+01
3 1.088944443027e+00 4.601300000000e+01
3 1.090358656590e+00 4.601300000000e+01
3 1.091772870152e+00 4.601300000000e+01
3 1.093187083714e+00 4.601300000000e+01
3 1.094601297277e+00 4.601300000000e+01
3 1.096015510839e+00 4.601300000000e+01
3 1.097429724402e+00 4.601300000000e+01
3 1.098843937964e+00 4.601300000000e+01
3 1.100258151526e+00 4.601300000000e+01
3 1.101672365089e+00 4.601300000000e+01
3 1.103086578651e+00 4.601300000000e+01
3 1.104500792213e+00 4.601300000000e+01
3 1.105915005776e+00 4.601300000000e+01
3 1.107329219338e+00 4.601300000000e+01
3 1.108743432901e+00 4.601300000000e+01
3 1.110157646463e+00 4.601300000000e+01
3 1.111571860025e+00 4.601300000000e+01
3 1.112986073588e+00 4.601300000000e+01
3 1.114400287150e+00 4.601300000000e+01
3 1.115814500712e+00 4.601300000000e+01
3 1.117228714275e+00 4.601300000000e+01
3 1.118642927837e+00 4.601300000000e+01
3 1.120057141399e+00 4.601300000000e+01
3 1.121471354962e+00 4.601300000000e+01
3 1.122885568524e+00 4.601300000000e+01
3 1.124299782087e+00 4.601300000000e+01
3 1.125713995649e+00 4.601300000000e+01
3 1.127128209211e+00 4.601300000000e+01
3 1.128542422774e+00 4.601300000000e+01
3 1.129956636336e+00 4.601300000000e+01
3 1.131370849898e+00 4.601300000000e+01
3 1.132785063461e+00 4.601300000000e+01
3 1.134199277023e+00 4.601300000000e+01
3 1.135613490586e+00 4.601300000000e+01
3 1.137027704148e+00 4.601300000000e+01
3 1.138441917710e+00 4.601300000000e+01
3 1.139856131273e+00 4.601300000000e+01
3 1.141270344835e+00 4.601300000000e+01
3 1.142684558397e+00 4.601300000000e+01
3 1.144098771960e+00 4.601300000000e+01
3 1.145512985522e+00 4.601300000000e+01
3 1.146927199085e+00 4.601300000000e+01
3 1.148341412647e+00 4.601300000000e+01
3 1.149755626209e+00 4.601300000000e+01
3 1.151169839772e+00 4.601300000000e+01
3 1.152584053334e+00 4.601300000000e+01
3 1.153998266896e+00 4.601300000000e+01
3 1.155412480459e+00 4.601300000000e+01
3 1.156826694021e+00 4.601300000000e+01
3 1.158240907584e+00 4.601300000000e+01
3 1.159655121146e+00 4.601300000000e+01
3 1.161069334708e+00 4.601300000000e+01
3 1.162483548271e+00 4.601300000000e+01
3 1.163897761833e+00 4.601300000000e+01
3 1.165311975395e+00 4.601300000000e+01
3 1.166726188958e+00 4.601300000000e+01
3 1.168140402520e+00 4.601300000000e+01
3 1.169554616083e+00 4.601300000000e+01
3 1.170968829645e+00 4.601300000000e+01
3 1.172383043207e+00 4.601300000000e+01
3 1.173797256770e+00 4.601300000000e+01
3 1.175211470332e+00 4.601300000000e+01
3 1.176625683894e+00 4.601300000000e+01
3 1.178039897457e+00 4.601300000000e+01
3 1.179454111019e+00 4.601300000000e+01
3 1.180868324582e+00 4.601300000000e+01
3 1.182282538144e+00 4.601300000000e+01
3 1.183696751706e+00 4.601300000000e+01
3 1.185110965269e+00 4.601300000000e+01
3 1.186525178831e+00 4.601300000000e+01
3 1.187939392393e+00 4.601300000000e+01
3 1.189353605956e+00 4.601300000000e+01
3 1.190767819518e+00 4.601300000000e+01
3 1.192182033081e+00 4.601300000000e+01
3 1.193596246643e+00 4.601300000000e+01
3 1.195010460205e+00 4.601300000000e+01
3 1.196424673768e+00 4.601300000000e+01
3 1.197838887330e+00 4.601300000000e+01
3 1.199253100892e+00 4.601300000000e+01
3 1.200667314455e+00 4.601300000000e+01
3 1.202081528017e+00 4.601300000000e+01
3 1.203495741580e+00 4.601300000000e+01
3 1.204909955142e+00 4.601300000000e+01
3 1.206324168704e+00 4.601300000000e+01
3 1.207738382267e+00 4.601300000000e+01
3 1.209152595829e+00 4.601300000000e+01
3 1.210566809391e+00 4.601300000000e+01
3 1.211981022954e+00 4.601300000000e+01
3 1.213395236516e+00 4.601300000000e+01
3 1.214809450078e+00 4.601300000000e+01
3 1.216223663641e+00 4.601300000000e+01
3 1.217637877203e+00 4.601300000000e+01
3 1.219052090766e+00 4.601300000000e+01
3 1.220466304328e+00 4.601300000000e+01
3 1.221880517890e+00 4.601300000000e+01
3 1.223294731453e+00 4.601300000000e+01
3 1.224708945015e+00 4.601300000000e+01
3 1.226123158577e+00 4.601300000000e+01
3 1.227537372140e+00 4.601300000000e+01
3 1.228951585702e+00 4.601300000000e+01
3 1.230365799265e+00 4.601300000000e+01
3 1.231780012827e+00 4.601300000000e+01
3 1.233194226389e+00 4.601300000000e+01
3 1.234608439952e+00 4.601300000000e+01
3 1.236022653514e+00 4.601300000000e+01
3 1.237436867076e+00 4.601300000000e+01
3 1.238851080639e+00 4.601300000000e+01
3 1.240265294201e+00 4.601300000000e+01
3 1.241679507764e+00 4.601300000000e+01
3 1.243093721326e+00 4.601300000000e+01
3 1.244507934888e+00 4.601300000000e+01
3 1.245922148451e+00 4.601300000000e+01
3 1.247336362013e+00 4.601300000000e+01
3 1.248750575575e+00 4.601300000000e+01
3 1.250164789138e+00 4.601300000000e+01
3 1.251579002700e+00 4.601300000000e+01
3 1.252993216263e+00 4.601300000000e+01
3 1.254407429825e+00 4.601300000000e+01
3 1.255821643387e+00 4.601300000000e+01
3 1.257235856950e+00 4.601300000000e+01
3 1.258650070512e+00 4.601300000000e+01
3 1.260064284074e+00 4.601300000000e+01
3 1.261478497637e+00 4.601300000000e+01
3 1.262892711199e+00 4.601300000000e+01
3 1.264306924762e+00 4.601300000000e+01
3 1.265721138324e+00 4.601300000000e+01
3 1.267135351886e+00 4.601300000000e+01
3 1.268549565449e+00 4.601300000000e+01
3 1.269963779011e+00 4.601300000000e+01
3 1.271377992573e+00 4.601300000000e+01
3 1.272792206136e+00 4.601300000000e+01
3 1.274206419698e+00 4.601300000000e+01
3 1.275620633261e+00 4.601300000000e+01
3 1.277034846823e+00 4.601300000000e+01
3 1.278449060385e+00 4.601300000000e+01
3 1.279863273948e+00 4.601300000000e+01
3 1.281277487510e+00 4.601300000000e+01
3 1.282691701072e+00 4.601300000000e+01
3 1.284105914635e+00 4.601300000000e+01
3 1.285520128197e+00 4.601300000000e+01
3 1.286934341760e+00 4.601300000000e+01
3 1.288348555322e+00 4.601300000000e+01
3 1.289762768884e+00 4.601300000000e+01
3 1.291176982447e+00 4.601300000000e+01
3 1.292591196009e+00 4.601300000000e+01
3 1.294005409571e+00 4.601300000000e+01
3 1.295419623134e+00 4.601300000000e+01
3 1.296833836696e+00 4.601300000000e+01
3 1.298248050259e+00 4.601300000000e+01
3 1.299662263821e+00 4.601300000000e+01
3 1.301076477383e+00 4.601300000000e+01
3 1.302490690946e+00 4.601300000000e+01
3 1.303904904508e+00 4.601300000000e+01
3 1.305319118070e+00 4.601300000000e+01
3 1.306733331633e+00 4.601300000000e+01
3 1.308147545195e+00 4.601300000000e+01
3 1.309561758757e+00 4.601300000000e+01
3 1.310975972320e+00 4.601300000000e+01
3 1.312390185882e+00 4.601300000000e+01
3 1.313804399445e+00 4.601300000000e+01
3 1.315218613007e+00 4.601300000000e+01
3 1.316632826569e+00 4.601300000000e+01
3 1.318047040132e+00 4.601300000000e+01
3 1.319461253694e+00 4.601300000000e+01
3 1.320875467256e+00 4.601300000000e+01
3 1.322289680819e+00 4.601300000000e+01
3 1.323703894381e+00 4.601300000000e+01
3 1.325118107944e+00 4.601300000000e+01
3 1.326532321506e+00 4.601300000000e+01
3 1.327946535068e+00 4.601300000000e+01
3 1.329360748631e+00 4.601300000000e+01
3 1.330774962193e+00 4.601300000000e+01
3 1.332189175755e+00 4.601300000000e+01
3 1.333603389318e+00 4.601300000000e+01
3 1.335017602880e+00 4.601300000000e+01
3 1.336431816443e+00 4.601300000000e+01
3 1.337846030005e+00 4.601300000000e+01
3 1.339260243567e+00 4.601300000000e+01
3 1.340674457130e+00 4.601300000000e+01
3 1.342088670692e+00 4.601300000000e+01
3 1.343502884254e+00 4.601300000000e+01
3 1.344917097817e+00 4.601300000000e+01
3 1.346331311379e+00 4.601300000000e+01
3 1.347745524942e+00 4.601300000000e+01
3 1.349159738504e+00 4.601300000000e+01
3 1.350573952066e+00 4.601300000000e+01
3 1.351988165629e+00 4.601300000000e+01
3 1.353402379191e+00 4.601300000000e+01
3 1.354816592753e+00 4.601300000000e+01
3 1.356230806316e+00 4.601300000000e+01
3 1.357645019878e+00 4.601300000000e+01
3 1.359059233441e+00 4.601300000000e+01
3 1.360473447003e+00 4.601300000000e+01
3 1.361887660565e+00 4.601300000000e+01
3 1.363301874128e+00 4.601300000000e+01
3 1.364716087690e+00 4.601300000000e+01
3 1.366130301252e+00 4.601300000000e+01
3 1.367544514815e+00 4.601300000000e+01
3 1.368958728377e+00 4.601300000000e+01
3 1.370372941940e+00 4.601300000000e+01
3 1.371787155502e+00 4.601300000000e+01
3 1.373201369064e+00 4.601300000000e+01
3 1.374615582627e+00 4.601300000000e+01
3 1.376029796189e+00 4.601300000000e+01
3 1.377444009751e+00 4.601300000000e+01
3 1.378858223314e+00 4.601300000000e+01
3 1.380272436876e+00 4.601300000000e+01
3 1.381686650439e+00 4.601300000000e+01
3 1.383100864001e+00 4.601300000000e+01
3 1.384515077563e+00 4.601300000000e+01
3 1.385929291126e+00 4.601300000000e+01
3 1.387343504688e+00 4.601300000000e+01
3 1.388757718250e+00 4.601300000000e+01
3 1.390171931813e+00 4.601300000000e+01
3 1.391586145375e+00 4.601300000000e+01
3 1.393000358937e+00 4.601300000000e+01
3 1.394414572500e+00 4.601300000000e+01
3 1.395828786062e+00 4.601300000000e+01
3 1.397242999625e+00 4.601300000000e+01
3 1.398657213187e+00 4.601300000000e+01
3 1.400071426749e+00 4.601300000000e+01
3 1.401485640312e+00 4.601300000000e+01
3 1.402899853874e+00 4.601300000000e+01
3 1.404314067436e+00 4.601300000000e+01
3 1.405728280999e+00 4.601300000000e+01
3 1.407142494561e+00 4.601300000000e+01
3 1.408556708124e+00 4.601300000000e+01
3 1.409970921686e+00 4.601300000000e+01
3 1.411385135248e+00 4.601300000000e+01
3 1.412799348811e+00 4.601300000000e+01
3 1.414213562373e+00 4.601300000000e+01

